On Direct Distribution Matching for Adapting Segmentation Networks

Minimization of distribution matching losses is a principled approach to domain adaptation in the context of image classification. However, it is largely overlooked in adapting segmentation networks, which is currently dominated by adversarial models. We propose a class of loss functions, which encourage direct kernel density matching in the network-output space, up to some geometric transformations computed from unlabeled inputs. Rather than using an intermediate domain discriminator, our direct approach unifies distribution matching and segmentation in a single loss. Therefore, it simplifies segmentation adaptation by avoiding extra adversarial steps, while improving both the quality, stability and efficiency of training. We juxtapose our approach to state-of-the-art segmentation adaptation via adversarial training in the network-output space. In the challenging task of adapting brain segmentation across different magnetic resonance images (MRI) modalities, our approach achieves significantly better results both in terms of accuracy and stability.

==> csv-data/compare-dc.csv <==
;iseg_min;iseg_max;iseg_mean;iseg_std;mrbrains_min;mrbrains_max;mrbrains_mean;mrbrains_std;iseg_to_mrbrains_min;iseg_to_mrbrains_max;iseg_to_mrbrains_mean;iseg_to_mrbrains_std
0;0.9774904334880676;0.9947576700685395;0.9855778856855437;0.004083957459172421;0.9650031208999489;0.978834862024952;0.9711580660490705;0.00486384755563173;0.9469804989209144;0.9673469248356402;0.9580269493990282;0.004998624058555995
1;0.4167102745394287;0.608560183666776;0.5035879413267087;0.043904094496484844;0.35513511394443453;0.49195053724085647;0.4190937710604145;0.03574026362349965;0.15312969608937685;0.2564321002061695;0.19945497497383843;0.027897563310586737
2;0.39433178145333714;0.5836624831128115;0.4854747579002247;0.043735777324452;0.41776808933761667;0.5202328769441671;0.45128568605625763;0.0301844771057747;0.18716010515902295;0.2790096095946297;0.24079223227601582;0.02302828725121462
3;0.14555954268547108;0.460172355889956;0.2902216523256302;0.06426941388800751;0.2518275183654315;0.37830607712497477;0.2942437274460896;0.03943548155369331;0.05127332031039983;0.14647358099861493;0.08183569318821374;0.019705193277317037
avg;0.3362994884033448;0.5507983408898479;0.4264281171841879;0.04742293996971643;0.35179004561420557;0.4634964971033327;0.3882077281875872;0.031452627883070135;0.13663929783708584;0.21849572730503905;0.17402763347935596;0.018599896091014728


==> csv-data/settings-v3/data-iseg/model-AdaptSegNet/unsup-True/src-T1/targ-T2/lambda-0.1/loss-None/shuf-False/eval-True/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.33753103017807007;0.2288423478603363;0.42995449900627136;0.35379624366760254;0.08290533642667967;0.0068732948080209395;0.33753103017807007
4;0.4021972368160884;0.24113057553768158;0.5185989141464233;0.44686222076416016;0.11759645778646276;0.013828926883923317;0.4021972368160884
9;0.45092297593752545;0.383308082818985;0.5121990442276001;0.4572618007659912;0.05281007169321497;0.0027889036722425053;0.45092297593752545
14;0.4592837194601695;0.4379483759403229;0.49504852294921875;0.4448542594909668;0.025446200546270125;0.000647509122240998;0.4592837194601695
19;0.470821738243103;0.44212478399276733;0.5110098719596863;0.45933055877685547;0.029272560988027364;0.0008568828267977816;0.470821738243103
24;0.4813248614470164;0.44709253311157227;0.5339903235435486;0.46289172768592834;0.03779454820191701;0.001428427873787028;0.4813248614470164
29;0.4609297613302867;0.42065075039863586;0.5194687247276306;0.4426698088645935;0.04235813507587019;0.0017942116071056646;0.4609297613302867
34;0.4753965139389038;0.45014792680740356;0.5109701156616211;0.46507149934768677;0.025881642258380223;0.0006698594059907729;0.4753965139389038
39;0.4730777641137441;0.4437539279460907;0.518846333026886;0.4566330313682556;0.03278759167233308;0.0010750261676716456;0.4730777641137441
44;0.48375900586446124;0.4594903290271759;0.5219436883926392;0.4698430001735687;0.027329433886070398;0.0007468979565330929;0.48375900586446124
49;0.48238898317019147;0.45202165842056274;0.5293731093406677;0.46577218174934387;0.03369372154132244;0.001135266871304176;0.48238898317019147
54;0.4877793292204539;0.4568905830383301;0.5377114415168762;0.4687359631061554;0.0356369670990177;0.0012699934240164702;0.4877793292204539
59;0.4875752627849579;0.46826034784317017;0.5249417424201965;0.46952369809150696;0.026427124496250964;0.0006983929091403477;0.4875752627849579
64;0.4880964656670888;0.46805649995803833;0.5260547995567322;0.47017809748649597;0.026854566685220408;0.0007211677518509499;0.4880964656670888
69;0.48271822929382324;0.4580771028995514;0.5295014381408691;0.4605761468410492;0.033096452757308395;0.0010953751851167464;0.48271822929382324
74;0.4867715736230214;0.4572978615760803;0.5290268659591675;0.47398999333381653;0.03064625168449673;0.0009391927423095187;0.4867715736230214
79;0.48654333750406903;0.4654428958892822;0.526361346244812;0.4678257703781128;0.0281723846791593;0.0007936832585105297;0.48654333750406903
84;0.4813689887523651;0.4540138840675354;0.5262718200683594;0.46382126212120056;0.03200254532810742;0.0010241629074775698;0.4813689887523651
89;0.48737584551175434;0.4642852544784546;0.5324610471725464;0.4653812348842621;0.031883191494978376;0.0010165378999054614;0.48737584551175434
94;0.4910169740517934;0.4640331566333771;0.5401345491409302;0.468883216381073;0.03478776515641475;0.001210188604577864;0.4910169740517934
99;0.48869038621584576;0.46736425161361694;0.5257917642593384;0.4729151427745819;0.02633232851730407;0.0006933915251432251;0.48869038621584576
104;0.483749916156133;0.44283217191696167;0.5358240008354187;0.4725935757160187;0.03877471693781652;0.0015034786736077956;0.483749916156133
109;0.4840100606282552;0.45481738448143005;0.5280806422233582;0.4691321551799774;0.03170583843853755;0.001005260191090645;0.4840100606282552
114;0.48441259066263836;0.4565868675708771;0.539332926273346;0.457317978143692;0.0388356887270973;0.0015082107189079924;0.48441259066263836
119;0.49327192703882855;0.46415629982948303;0.5442612767219543;0.4713982045650482;0.03617592783312141;0.0013086977545872082;0.49327192703882855
124;0.4917188286781311;0.47007256746292114;0.5324020385742188;0.4726818799972534;0.028787089740163023;0.0008286965357081991;0.4917188286781311
129;0.48965877294540405;0.46084558963775635;0.5414124131202698;0.46671831607818604;0.03667380247963694;0.0013449677883154247;0.48965877294540405
134;0.49295230706532794;0.46420997381210327;0.5412642955780029;0.4733826518058777;0.03436636612475437;0.0011810471206206647;0.49295230706532794
139;0.4886087477207184;0.459917813539505;0.5332099795341492;0.472698450088501;0.03196653017460529;0.0010218590514039505;0.4886087477207184
144;0.48771657546361286;0.46228039264678955;0.5355150103569031;0.465354323387146;0.03382188686078098;0.001143920030823469;0.48771657546361286
149;0.4905858635902405;0.46181637048721313;0.537226140499115;0.4727150797843933;0.033278441857439583;0.0011074546924589868;0.4905858635902405
154;0.4914860228697459;0.46490180492401123;0.538513720035553;0.47104254364967346;0.03334796738996604;0.001112086929042238;0.4914860228697459
159;0.4876394470532735;0.46616023778915405;0.5255253314971924;0.4712327718734741;0.02686928643864127;0.0007219585537217516;0.4876394470532735
164;0.4920537869135539;0.46629858016967773;0.5386870503425598;0.4711757302284241;0.0330347553515302;0.001091295061135453;0.4920537869135539
169;0.4924647311369578;0.46843016147613525;0.5366507768630981;0.47231325507164;0.03128444322292137;0.000978716387768191;0.4924647311369578
174;0.4863344331582387;0.4534662663936615;0.5395296812057495;0.4660073518753052;0.037961564047438154;0.0014410803449277489;0.4863344331582387
179;0.49243684609731037;0.46651509404182434;0.5393308401107788;0.471464604139328;0.03322057011805318;0.0011036062789684879;0.49243684609731037
184;0.4923687179883321;0.46447959542274475;0.5377473831176758;0.4748791754245758;0.03236721852682077;0.0010476368351629696;0.4923687179883321
189;0.4892774224281311;0.4644961655139923;0.5346167683601379;0.46871933341026306;0.032106084614671425;0.0010308006692844411;0.4892774224281311
194;0.48994143803914386;0.4641830623149872;0.537575900554657;0.4680653512477875;0.033719920484245935;0.0011370330374638688;0.48994143803914386
199;0.49570955832799274;0.4635372459888458;0.5473031401634216;0.4762882888317108;0.03685168958905382;0.0013580470255679777;0.49570955832799274
204;0.5449719230333964;0.5010007619857788;0.6002023220062256;0.5337126851081848;0.04127400478602295;0.0017035434710766454;0.5449719230333964
209;0.5486820340156555;0.5095037221908569;0.601154625415802;0.5353877544403076;0.038579143048696626;0.0014883502783717972;0.5486820340156555
214;0.5460750659306844;0.5059119462966919;0.5955942273139954;0.536719024181366;0.037205550840592676;0.0013842530133519263;0.5460750659306844
219;0.5528433322906494;0.5189073085784912;0.6004332304000854;0.5391894578933716;0.03465487168020925;0.0012009601311717688;0.5528433322906494
224;0.5685625473658243;0.5355956554412842;0.6117543578147888;0.5583376288414001;0.03192124377200185;0.0010189658039515671;0.5685625473658243
229;0.5684845050175985;0.5299916863441467;0.6025335788726807;0.572928249835968;0.029781333011507188;0.0008869277959422877;0.5684845050175985
234;0.5692438880602518;0.5350238084793091;0.6092314124107361;0.5634764432907104;0.030568389824437575;0.0009344264564587787;0.5692438880602518
239;0.562508225440979;0.5317094326019287;0.5881415605545044;0.5676736831665039;0.023326061697160498;0.000544105154299738;0.562508225440979
244;0.5718645652135214;0.5370925068855286;0.6041073203086853;0.5743938684463501;0.027417079052637072;0.0007516962237785505;0.5718645652135214
249;0.5753313501675924;0.5381436347961426;0.6142353415489197;0.5736150741577148;0.031088005850533597;0.0009664641077628111;0.5753313501675924
254;0.5741585890452067;0.53461754322052;0.606166660785675;0.581691563129425;0.029691506417416445;0.000881585553335482;0.5741585890452067
259;0.5744694272677103;0.5335875153541565;0.6083083748817444;0.5815123915672302;0.030908512546207655;0.0009553361478190761;0.5744694272677103
264;0.5739772121111552;0.5344027280807495;0.6107390522956848;0.5767898559570312;0.031227571393612385;0.0009751612151431586;0.5739772121111552
269;0.5740040342013041;0.5398716926574707;0.6059415340423584;0.5761988759040833;0.027017512625841393;0.0007299459884874991;0.5740040342013041
274;0.5783573786417643;0.5413000583648682;0.6174205541610718;0.576351523399353;0.031108413240419863;0.0009677333743367297;0.5783573786417643
279;0.5479852159818014;0.5033439993858337;0.603373110294342;0.5372385382652283;0.04153772637610762;0.0017253827124963867;0.5479852159818014
284;0.5728885730107626;0.5347827076911926;0.6235753297805786;0.5603076815605164;0.03732507250842957;0.0013931610377595249;0.5728885730107626
289;0.5657019217809042;0.5395510196685791;0.6136730313301086;0.5438817143440247;0.03396674101361819;0.001153739495086212;0.5657019217809042
294;0.5848376353581747;0.5396338701248169;0.6299434900283813;0.5849355459213257;0.03686881294210916;0.0013593093677602358;0.5848376353581747
299;0.5732372005780538;0.5325095653533936;0.6073856353759766;0.5798164010047913;0.030920013736500565;0.0009560472494653836;0.5732372005780538
304;0.579485019048055;0.5354170203208923;0.6200351715087891;0.5830028653144836;0.034634658069435845;0.0011995595395867377;0.579485019048055
309;0.574995756149292;0.5340753197669983;0.6056944727897644;0.5852174758911133;0.03011852625638525;0.0009071256238565676;0.574995756149292
314;0.5743910868962606;0.5337796211242676;0.6323527097702026;0.5570409297943115;0.042070848299002934;0.0017699562765977183;0.5743910868962606
319;0.5806828538576762;0.5366898775100708;0.6361185908317566;0.5692400932312012;0.041390174649447095;0.0017131465575117332;0.5806828538576762
324;0.5750353535016378;0.5408003926277161;0.6079648733139038;0.5763407945632935;0.027435317855341305;0.0007526966658236095;0.5750353535016378
329;0.552112340927124;0.5158205032348633;0.6057159304618835;0.5348005890846252;0.03868737539968578;0.0014967130153162127;0.552112340927124
334;0.5675590634346008;0.5330640077590942;0.6189484596252441;0.5506647229194641;0.037041407678149396;0.001372065882778865;0.5675590634346008
339;0.5698332190513611;0.5319527983665466;0.6251884698867798;0.5523583889007568;0.04001874458760173;0.001601499918367703;0.5698332190513611
344;0.5746664007504781;0.5400537848472595;0.6238141059875488;0.560131311416626;0.03570620362381861;0.001274932977225597;0.5746664007504781
349;0.575006365776062;0.5347427129745483;0.6233585476875305;0.5669178366661072;0.036626582039474956;0.0013415065118943896;0.575006365776062
354;0.5731896162033081;0.5397399663925171;0.6297060251235962;0.550122857093811;0.04018730697423975;0.0016150196418417788;0.5731896162033081
359;0.5844501654307047;0.5396823883056641;0.6324068307876587;0.5812612771987915;0.037921694006781116;0.0014380548763439388;0.5844501654307047
364;0.583217442035675;0.5359939932823181;0.6259737610816956;0.5876845717430115;0.03686964505004169;0.0013593707261160641;0.583217442035675
369;0.5882921020189921;0.5348906517028809;0.6454829573631287;0.5845026969909668;0.0452285618509826;0.002045622807108158;0.5882921020189921
374;0.5906108617782593;0.5429925918579102;0.6489992737770081;0.5798407196998596;0.043942015756872795;0.0019309007487772571;0.5906108617782593
379;0.6015979051589966;0.5365914106369019;0.6502923965454102;0.6179099082946777;0.04782983471896702;0.002287693089243703;0.6015979051589966
384;0.5900758107503256;0.5452922582626343;0.6179894208908081;0.6069457530975342;0.03198609676766242;0.0010231103864302643;0.5900758107503256
389;0.5899704694747925;0.5395602583885193;0.615380585193634;0.6149705648422241;0.03564579512830939;0.0012706227103294054;0.5899704694747925
394;0.5918384591738383;0.5407741665840149;0.6257771253585815;0.6089640855789185;0.03675451047089281;0.0013508940399549689;0.5918384591738383
399;0.5982193350791931;0.5373491048812866;0.6475846767425537;0.609724223613739;0.04573286324617043;0.0020914947806929263;0.5982193350791931
404;0.5949275096257528;0.5344632863998413;0.6459131240844727;0.6044061183929443;0.04599021343796075;0.0021150997320691857;0.5949275096257528
409;0.5987695058186849;0.5407158732414246;0.6435909271240234;0.6120017170906067;0.04302819028803857;0.0018514251594636572;0.5987695058186849
414;0.5996869405110677;0.5434799194335938;0.6463069915771484;0.6092739105224609;0.04252281103050036;0.0018081894579356432;0.5996869405110677
419;0.6035653154055277;0.5392347574234009;0.6496595144271851;0.6218016743659973;0.04688873589635731;0.0021985535539583464;0.6035653154055277
424;0.6085341970125834;0.5355810523033142;0.6562819480895996;0.6337395906448364;0.05240013016536345;0.0027457736413470323;0.6085341970125834
429;0.6018266876538595;0.5373403429985046;0.6428993940353394;0.6252403259277344;0.04616511783344769;0.0021312181045761098;0.6018266876538595
434;0.6096495985984802;0.5413414239883423;0.6510869860649109;0.6365203857421875;0.04866587784863443;0.0023683676667782074;0.6096495985984802
439;0.6017356514930725;0.5438368916511536;0.6528635621070862;0.6085065007209778;0.04476670650626349;0.0020040580114179343;0.6017356514930725
444;0.570766806602478;0.5482393503189087;0.6107056140899658;0.5533554553985596;0.02831813188799084;0.0008019165936256437;0.570766806602478
449;0.6005772153536478;0.5466865301132202;0.6354649662971497;0.6195801496505737;0.038654334097105406;0.0014941575444906458;0.6005772153536478
454;0.6012801925341288;0.5403540730476379;0.6320186257362366;0.631467878818512;0.04308185896100174;0.001856046571535646;0.6012801925341288
459;0.611053983370463;0.5446986556053162;0.6445168852806091;0.6439464092254639;0.04692088023362612;0.002201569001898286;0.611053983370463
464;0.6043219963709513;0.5391232967376709;0.6515840888023376;0.6222586035728455;0.04763156408929785;0.0022687658975928883;0.6043219963709513
469;0.6049049099286398;0.5347785949707031;0.6435509920120239;0.6363851428031921;0.04967301337014376;0.0024674082572704805;0.6049049099286398
474;0.6051898996035258;0.5428103804588318;0.6379014849662781;0.6348578333854675;0.044126479278537335;0.0019471461735191848;0.6051898996035258
479;0.5985355178515116;0.5441453456878662;0.6324045658111572;0.6190566420555115;0.0388437887625111;0.0015088399254265838;0.5985355178515116
484;0.6030401786168417;0.5459624528884888;0.6417702436447144;0.6213878393173218;0.041208904234256084;0.0016981737881880893;0.6030401786168417
489;0.6082898179690043;0.53842693567276;0.6490433812141418;0.6373991370201111;0.04962871378390215;0.0024630092318444793;0.6082898179690043
494;0.6164504090944926;0.5482850670814514;0.6589769124984741;0.6420892477035522;0.048690749938583945;0.0023707891295817124;0.6164504090944926
499;0.6004642645517985;0.5490732789039612;0.6441205143928528;0.6081990003585815;0.039186424920038765;0.001535575898013835;0.6004642645517985
504;0.6166889270146688;0.5415050983428955;0.654812216758728;0.6537494659423828;0.05316476546319206;0.002826492286756219;0.6166889270146688
509;0.6174541513125101;0.5487470626831055;0.6721112728118896;0.6315041184425354;0.05133376580407088;0.0026351555116271973;0.6174541513125101
514;0.5984407663345337;0.5455764532089233;0.6468889117240906;0.6028569340705872;0.04147835150775715;0.0017204536438010602;0.5984407663345337
519;0.6119922598203024;0.5467605590820312;0.6473349332809448;0.6418812870979309;0.04617948065304829;0.0021325444333852614;0.6119922598203024
524;0.6002041101455688;0.5452711582183838;0.6494951844215393;0.6058459877967834;0.042735894336201494;0.0018263566647149787;0.6002041101455688
529;0.6031174262364706;0.5573122501373291;0.652363657951355;0.5996763706207275;0.03888078514013524;0.0015117154531133613;0.6031174262364706
534;0.6057934761047363;0.5492839813232422;0.6579937934875488;0.610102653503418;0.04448507294654908;0.001978921715059793;0.6057934761047363
539;0.6053024729092916;0.5414069890975952;0.6582459211349487;0.6162545084953308;0.04832386796408672;0.0023351962150104867;0.6053024729092916
544;0.611749013264974;0.5483840107917786;0.6644008755683899;0.6224621534347534;0.047965659642231796;0.0023007045049144243;0.611749013264974
549;0.6172057191530863;0.543099582195282;0.666260302066803;0.6422572731971741;0.05330932376133155;0.0028418839998904685;0.6172057191530863
554;0.6174743175506592;0.5492027401924133;0.6576530933380127;0.6455671191215515;0.048526789161090884;0.0023548492662849676;0.6174743175506592
559;0.6171586116154989;0.5438376069068909;0.6689929962158203;0.6386452317237854;0.053305559441305245;0.002841482667350527;0.6171586116154989
564;0.6234678626060486;0.543793261051178;0.6711018085479736;0.6555085182189941;0.05669696802896667;0.003214546183677669;0.6234678626060486
569;0.5988321304321289;0.5495933294296265;0.6608926653862;0.5860103964805603;0.04633345222217714;0.002146788794824772;0.5988321304321289
574;0.6164308190345764;0.5512706637382507;0.6531491279602051;0.6448726654052734;0.04619891295104071;0.0021343395578578375;0.6164308190345764
579;0.6136224269866943;0.550195574760437;0.651060163974762;0.639611542224884;0.045092437817528835;0.0020333279483277047;0.6136224269866943
584;0.6184012691179911;0.5504191517829895;0.6546775102615356;0.6501071453094482;0.0481068135642708;0.002314265511307509;0.6184012691179911
589;0.6177832086881002;0.5521054863929749;0.658566415309906;0.6426777243614197;0.046891968249163446;0.0021988566862805527;0.6177832086881002
594;0.6078136165936788;0.5466576218605042;0.6587724089622498;0.6180108189582825;0.04633514557918172;0.002146945715843963;0.6078136165936788
599;0.6183968981107076;0.5502453446388245;0.6609452366828918;0.6440001130104065;0.0486844258775649;0.0023701733230281105;0.6183968981107076
604;0.6152888933817545;0.5498107671737671;0.6489019989967346;0.647153913974762;0.04630552673344629;0.0021442018060619087;0.6152888933817545
609;0.6249301234881083;0.5470321178436279;0.6698941588401794;0.6578640937805176;0.05530072379800918;0.003058170052583699;0.6249301234881083
614;0.5084751645723978;0.32664382457733154;0.6508380174636841;0.547943651676178;0.13526218929916403;0.018295859854002887;0.5084751645723978
619;0.5667127172152201;0.4926772713661194;0.6638538837432861;0.5436069965362549;0.07176704862400976;0.005150509268200981;0.5667127172152201
624;0.5599251389503479;0.5104931592941284;0.6158037781715393;0.553478479385376;0.043233869259688876;0.0018691674511638705;0.5599251389503479
629;0.5611358682314554;0.5296832919120789;0.5989287495613098;0.5547955632209778;0.028622636170023145;0.0008192553013215172;0.5611358682314554
634;0.5698866645495096;0.5404065251350403;0.6175300478935242;0.5517234206199646;0.03400428417325002;0.0011562913421351419;0.5698866645495096
639;0.5746962229410807;0.5487709641456604;0.6097086668014526;0.5656090378761292;0.025694144605920708;0.0006601890670299643;0.5746962229410807
644;0.5768880645434061;0.5467216372489929;0.6088795065879822;0.5750630497932434;0.025408636186927323;0.0006455987928796325;0.5768880645434061
649;0.5937663118044535;0.5402853488922119;0.6415581107139587;0.5994554758071899;0.04153968393427012;0.0017255453413590593;0.5937663118044535
654;0.5694352984428406;0.5162016153335571;0.646759569644928;0.5453447103500366;0.05595600762792952;0.003131074789656907;0.5694352984428406
659;0.606814444065094;0.5482193827629089;0.6663896441459656;0.6058343052864075;0.048247785253861454;0.0023278487819027305;0.606814444065094
664;0.6194997231165568;0.5581356883049011;0.6676155924797058;0.6327478885650635;0.04566616377103408;0.0020853985135629058;0.6194997231165568
669;0.6229986747105917;0.5518301129341125;0.6649696826934814;0.6521962285041809;0.05059323684697346;0.002559675614653953;0.6229986747105917
674;0.6255552768707275;0.5442641973495483;0.6763920783996582;0.6560095548629761;0.058080642350212;0.00337336101581324;0.6255552768707275
679;0.6061108311017355;0.5498877167701721;0.6557675004005432;0.612677276134491;0.043473906316929156;0.001889980530453133;0.6061108311017355
684;0.5927457610766093;0.5470917224884033;0.6290733814239502;0.6020721793174744;0.03411240886987939;0.0011636564389058259;0.5927457610766093
689;0.6114181478818258;0.549171507358551;0.6519906520843506;0.6330922842025757;0.04468609231423178;0.0019968468463160446;0.6114181478818258
694;0.6071001489957174;0.5515603423118591;0.6541637778282166;0.6155763268470764;0.04231430363494698;0.0017905002921104873;0.6071001489957174
699;0.6082882483800253;0.5517079830169678;0.6558659076690674;0.6172908544540405;0.042996151021930926;0.0018486690027006917;0.6082882483800253
704;0.6085472106933594;0.5497497320175171;0.6648780107498169;0.6110138893127441;0.04703327558600773;0.002212129012349351;0.6085472106933594
709;0.6179752945899963;0.5463349223136902;0.6719505786895752;0.6356403827667236;0.05278171897481657;0.002785909857936512;0.6179752945899963
714;0.6114606062571207;0.5486723780632019;0.6745321154594421;0.6111773252487183;0.05138241307723833;0.0026401523736399525;0.6114606062571207
719;0.6247337659200033;0.5546688437461853;0.6771666407585144;0.6423658132553101;0.051540239219108025;0.002656396258762881;0.6247337659200033
724;0.6030625700950623;0.5421428680419922;0.6456667184829712;0.6213781237602234;0.04420325426992599;0.00195392768805173;0.6030625700950623
729;0.5813966194788615;0.548798680305481;0.6401190757751465;0.555272102355957;0.04160706232810902;0.0017311476355751489;0.5813966194788615
734;0.5943571329116821;0.5419582724571228;0.6578154563903809;0.5832976698875427;0.0479406268838371;0.0022983037060152847;0.5943571329116821
739;0.6174000104268392;0.54997318983078;0.6658045053482056;0.636422336101532;0.04916374049493457;0.002417073379453269;0.6174000104268392
744;0.60844886302948;0.5512367486953735;0.6729710102081299;0.6011388301849365;0.04996588864185422;0.002496590027770177;0.60844886302948
749;0.6129093766212463;0.5508776307106018;0.6802738904953003;0.6075766086578369;0.05296021665477442;0.002804784548120646;0.6129093766212463
754;0.6163718899091085;0.5505716800689697;0.681327760219574;0.6172162294387817;0.05338428486623404;0.0028498818706792248;0.6163718899091085
759;0.6228476564089457;0.551945686340332;0.6832044720649719;0.6333928108215332;0.05410247941740266;0.0029270782791104787;0.6228476564089457
764;0.6166116197903951;0.5531661510467529;0.6508416533470154;0.645827054977417;0.04490940641838449;0.0020168547848516344;0.6166116197903951
769;0.6196267604827881;0.5466179251670837;0.6759630441665649;0.6362993121147156;0.05410496240757068;0.002927346957124636;0.6196267604827881
774;0.6265461842219034;0.5550264120101929;0.6920158863067627;0.6325962543487549;0.056089104874402045;0.003145987685611671;0.6265461842219034
779;0.631877621014913;0.5538939833641052;0.6903865337371826;0.6513523459434509;0.05739920301489927;0.0032946685067456218;0.631877621014913
784;0.6322827935218811;0.5506377816200256;0.6903880834579468;0.6558225154876709;0.05943133628324108;0.0035320837324116874;0.6322827935218811
789;0.6158406933148702;0.5593770146369934;0.688564121723175;0.5995809435844421;0.05397908085728679;0.002913741170197505;0.6158406933148702
794;0.5702081123987833;0.5118927359580994;0.6542108058929443;0.5445207953453064;0.06087411573922719;0.003705657967032828;0.5702081123987833
799;0.5954592823982239;0.5482714772224426;0.6379847526550293;0.6001216173171997;0.036773368736839215;0.0013522806482555438;0.5954592823982239
804;0.5946473677953085;0.5508949756622314;0.6456182599067688;0.587428867816925;0.039006026893043895;0.0015214701339808635;0.5946473677953085
809;0.5634147922197977;0.5145032405853271;0.6256776452064514;0.5500634908676147;0.046358242679973446;0.002149086664375312;0.5634147922197977
814;0.5867471694946289;0.5502380728721619;0.6178070306777954;0.5921964049339294;0.02785272745339396;0.0007757744265930455;0.5867471694946289
819;0.5579640865325928;0.4875970482826233;0.6367993354797363;0.5494958758354187;0.0612051935188578;0.0037460757136808334;0.5579640865325928
824;0.5786577264467875;0.5487210750579834;0.6283150911331177;0.5589370131492615;0.03535988073570195;0.0012503211656430659;0.5786577264467875
829;0.5944287578264872;0.5465905070304871;0.6605847477912903;0.5761110186576843;0.048306841529609554;0.00233355093856681;0.5944287578264872
834;0.603754719098409;0.5489828586578369;0.6705781817436218;0.5917031168937683;0.05036722800828782;0.002536857657238853;0.603754719098409
839;0.6091499924659729;0.5509311556816101;0.6785510778427124;0.5979677438735962;0.052697205149088856;0.0027769954305251567;0.6091499924659729
844;0.6160837610562643;0.5540162920951843;0.6810727715492249;0.6131622195243835;0.05191171220771946;0.0026948258643370894;0.6160837610562643
849;0.5865646998087565;0.530046820640564;0.6783463358879089;0.5513009428977966;0.06547689653231807;0.004287223979503886;0.5865646998087565
854;0.6183223128318787;0.5457499623298645;0.6816233992576599;0.6275935769081116;0.055856154353967326;0.003119909979214223;0.6183223128318787
859;0.6251803636550903;0.5515241622924805;0.69245445728302;0.6315624713897705;0.057711266871573255;0.0033305903239219483;0.6251803636550903
864;0.6149541536966959;0.5479404926300049;0.6814255714416504;0.6154963970184326;0.05449640408444567;0.0029698580581351865;0.6149541536966959
869;0.6191874146461487;0.5532568693161011;0.6783086657524109;0.6259967088699341;0.05127873382378979;0.002629508542571083;0.6191874146461487
874;0.5983720819155375;0.5559281706809998;0.6282142400741577;0.6109738349914551;0.03082663450673687;0.0009502813950119402;0.5983720819155375
879;0.6124221086502075;0.5507825016975403;0.6752106547355652;0.6112731695175171;0.050804077021183426;0.002581054241974338;0.6124221086502075
884;0.6232309341430664;0.5504445433616638;0.6758882403373718;0.6433600187301636;0.05315333362056857;0.0028252768749794654;0.6232309341430664
889;0.6247558196385702;0.5499398708343506;0.6795985102653503;0.6447290778160095;0.05478466316066622;0.0030013593176276584;0.6247558196385702
894;0.628765861193339;0.5504800081253052;0.6922813057899475;0.6435362696647644;0.058824743828050745;0.003460350486435794;0.628765861193339
899;0.6269004344940186;0.5465561151504517;0.691116988658905;0.643028199672699;0.0601084583322833;0.0036130267630838375;0.6269004344940186
904;0.6239032546679179;0.5472345352172852;0.6828403472900391;0.6416348814964294;0.056762910481328414;0.0032220280063113035;0.6239032546679179
909;0.6198781927426656;0.5467329025268555;0.678779125213623;0.6341225504875183;0.05484054173774096;0.003007485018088908;0.6198781927426656
914;0.6191891233126322;0.5492144823074341;0.6611908078193665;0.6471620798110962;0.04980989921851062;0.0024810260601581843;0.6191891233126322
919;0.6245305339495341;0.5492632389068604;0.6844019293785095;0.6399264335632324;0.05623398562722462;0.003162261139522905;0.6245305339495341
924;0.6174239118893942;0.5512809157371521;0.6777790784835815;0.6232117414474487;0.05180457201702282;0.0026837136818669035;0.6174239118893942
929;0.622960368792216;0.5536729097366333;0.6831271648406982;0.6320810317993164;0.05324153085329721;0.002834660607602599;0.622960368792216
934;0.6237245996793112;0.5453523397445679;0.6849684119224548;0.6408530473709106;0.058270631212404826;0.0033954664618920873;0.6237245996793112
939;0.6297712326049805;0.5536009073257446;0.6919727325439453;0.6437400579452515;0.057347110154417354;0.003288691043062878;0.6297712326049805
944;0.6363351345062256;0.5530137419700623;0.6977308392524719;0.6582608222961426;0.06108088299000101;0.0037308742668381947;0.6363351345062256
949;0.6349668502807617;0.5518887042999268;0.6959643363952637;0.6570475101470947;0.06085564118478656;0.0037034090640114905;0.6349668502807617
954;0.6367382407188416;0.556900143623352;0.6962167620658875;0.6570978164672852;0.058669493987126495;0.0034421095247054723;0.6367382407188416
959;0.6228434443473816;0.5520469546318054;0.6636531949043274;0.652830183506012;0.050255292331373935;0.002525594407311852;0.6228434443473816
964;0.5982611974080404;0.5486053824424744;0.6309904456138611;0.6151877641677856;0.03569973067258286;0.0012744707700949537;0.5982611974080404
969;0.4664168357849121;0.2233203649520874;0.622344434261322;0.5535857081413269;0.17417206282474795;0.030335907468627948;0.4664168357849121
974;0.5233989755312601;0.34816181659698486;0.6740813851356506;0.547953724861145;0.13418418455018616;0.018005395383398414;0.5233989755312601
979;0.5473651389280955;0.4120837152004242;0.679810106754303;0.5502015948295593;0.10931724260205833;0.011950259530117276;0.5473651389280955
984;0.5266245206197103;0.3699914813041687;0.6588132977485657;0.5510687828063965;0.11917117067185007;0.014201767919299217;0.5266245206197103
989;0.5245894094308218;0.34650686383247375;0.6811529994010925;0.5461083650588989;0.13746346933214648;0.018896205400829973;0.5245894094308218
994;0.5353341897328695;0.38490891456604004;0.6760694980621338;0.5450241565704346;0.11906312874110461;0.014176028625620852;0.5353341897328695
999;0.532051165898641;0.3540147542953491;0.6905501484870911;0.5515885949134827;0.13808282836841146;0.019066867490220178;0.532051165898641


==> csv-data/settings-v3/data-iseg/model-AdaptSegNet/unsup-True/src-T1/targ-T2/lambda-0.1/loss-None/shuf-False/eval-True/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.42035897572835285;0.0;0.6313709020614624;0.6297060251235962;0.29723945937055196;0.08835129620689802;0.42035897572835285
4;0.40439921617507935;0.0;0.6505327224731445;0.5626649260520935;0.2881946471215091;0.08305615462949116;0.40439921617507935
9;0.582957923412323;0.5314704179763794;0.6445938944816589;0.5728094577789307;0.04673666476614295;0.002184315833462828;0.582957923412323
14;0.561454971631368;0.5432186722755432;0.5970448851585388;0.544101357460022;0.025168449057465403;0.0006334508279582312;0.561454971631368
19;0.5703809460004171;0.5487554669380188;0.6065187454223633;0.5558686256408691;0.025717758676040644;0.0006614031113190637;0.5703809460004171
24;0.5533028443654379;0.5017383098602295;0.6177787184715271;0.5403915047645569;0.04824500751639963;0.002327580750257457;0.5533028443654379
29;0.5425573984781901;0.5167825818061829;0.5854190587997437;0.5254705548286438;0.03051460484150642;0.0009311411086332872;0.5425573984781901
34;0.5579202175140381;0.5109818577766418;0.6251370310783386;0.5376417636871338;0.04875970101831035;0.0023775084433950155;0.5579202175140381
39;0.554760217666626;0.5240504741668701;0.6059836745262146;0.5342465043067932;0.03645885038540626;0.0013292477714254385;0.554760217666626
44;0.5557920336723328;0.5202888250350952;0.6185651421546936;0.5285221338272095;0.04451437374467007;0.001981529469880172;0.5557920336723328
49;0.5495585799217224;0.5118759274482727;0.6047386527061462;0.5320611596107483;0.03987891024701313;0.0015903274824893288;0.5495585799217224
54;0.5613653659820557;0.5237905979156494;0.6254581809043884;0.5348473191261292;0.04554469939508416;0.0020743196429885793;0.5613653659820557
59;0.5577884117762247;0.5253291130065918;0.603222668170929;0.5448134541511536;0.03309696489674146;0.0010954090853761362;0.5577884117762247
64;0.5648819406827291;0.532209575176239;0.6212438344955444;0.5411924123764038;0.04002224503669987;0.0016017800977776474;0.5648819406827291
69;0.5526829361915588;0.5217692852020264;0.6118584871292114;0.5244210362434387;0.04185743516172839;0.0017520448783182967;0.5526829361915588
74;0.5555055538813273;0.5059359073638916;0.6245688199996948;0.5360119342803955;0.05035502552856007;0.002535628595981936;0.5555055538813273
79;0.5597426692644755;0.5132736563682556;0.6212844848632812;0.5446698665618896;0.04536501444967454;0.00205798453601918;0.5597426692644755
84;0.5595990220705668;0.5277197957038879;0.6177767515182495;0.533300518989563;0.04120090833030783;0.001697514847242429;0.5595990220705668
89;0.5656527082125345;0.5370280146598816;0.6213226318359375;0.5386074781417847;0.03936986134425928;0.0015499859822662011;0.5656527082125345
94;0.5584792494773865;0.5189287662506104;0.6189332604408264;0.5375757217407227;0.04341998632303135;0.00188529521229223;0.5584792494773865
99;0.5574024717013041;0.5239792466163635;0.6117740273475647;0.5364541411399841;0.03878234388558512;0.0015040701972597818;0.5574024717013041
104;0.5657058755556742;0.5329700112342834;0.6194650530815125;0.5446825623512268;0.03831303381015999;0.0014678885597384627;0.5657058755556742
109;0.5546104113260905;0.5187941789627075;0.6073350310325623;0.5377020239830017;0.038072656795675286;0.0014495271954812793;0.5546104113260905
114;0.5600173672040304;0.5254552364349365;0.6176404356956482;0.5369564294815063;0.041015305087783;0.0016822552514439181;0.5600173672040304
119;0.5692731936772665;0.5294393301010132;0.6261745095252991;0.5522057414054871;0.04129485181673616;0.0017052647865661973;0.5692731936772665
124;0.5694263378779093;0.5419135093688965;0.6219057440757751;0.5444597601890564;0.03712310066495199;0.0013781246029801587;0.5694263378779093
129;0.5631126364072164;0.5263083577156067;0.6287227272987366;0.5343068242073059;0.04650811317501398;0.002163004591099909;0.5631126364072164
134;0.5633048017819723;0.5318946242332458;0.625165581703186;0.5328541994094849;0.04374393112555042;0.0019135315103168988;0.5633048017819723
139;0.5624770522117615;0.5141598582267761;0.6198353171348572;0.5534359812736511;0.04361292909707196;0.0019020875844262264;0.5624770522117615
144;0.5648577809333801;0.5355477929115295;0.6146418452262878;0.544383704662323;0.03538698562331665;0.0012522387515048194;0.5648577809333801
149;0.5643349687258402;0.5246009230613708;0.6189406514167786;0.5494633316993713;0.03992384648659921;0.0015939135182855403;0.5643349687258402
154;0.5653264919916788;0.5378648042678833;0.615781843662262;0.5423328280448914;0.0357239200281794;0.0012761984621797572;0.5653264919916788
159;0.5643001397450765;0.5317082405090332;0.6120821237564087;0.5491100549697876;0.03452578054802946;0.0011920295224506895;0.5643001397450765
164;0.5667729179064432;0.5270295143127441;0.6289681196212769;0.5443211197853088;0.04454160783070391;0.0019839548281442238;0.5667729179064432
169;0.5656662980715433;0.5327494740486145;0.6245813965797424;0.5396680235862732;0.041754905548924096;0.0017434721373995722;0.5656662980715433
174;0.5624886751174927;0.5178502202033997;0.6269123554229736;0.5427034497261047;0.046670680964278316;0.0021781524616694505;0.5624886751174927
179;0.5616855422655741;0.5353742837905884;0.6140906810760498;0.5355916619300842;0.037056135287091126;0.0013731571624152;0.5616855422655741
184;0.5576806863149008;0.5169535875320435;0.6191298961639404;0.5369585752487183;0.04421201892916726;0.0019547026177930446;0.5576806863149008
189;0.5576552549997965;0.5264084935188293;0.6131145358085632;0.5334427356719971;0.039320639292332454;0.0015461126743577186;0.5576552549997965
194;0.5602152546246847;0.5289520025253296;0.6146074533462524;0.5370863080024719;0.038604189692517034;0.0014902834618158384;0.5602152546246847
199;0.5627115766207377;0.533488392829895;0.6207345724105835;0.5339117646217346;0.041028817849895684;0.0016833638941599184;0.5627115766207377
204;0.5922328035036722;0.5521131753921509;0.6510143280029297;0.5735709071159363;0.042477910177134696;0.0018043728530167235;0.5922328035036722
209;0.5864932139714559;0.5434542298316956;0.6539840698242188;0.5620413422584534;0.04832274761017524;0.002335087936596697;0.5864932139714559
214;0.5616939663887024;0.5116079449653625;0.6337258219718933;0.5397481322288513;0.05221371913507221;0.0027262724659162054;0.5616939663887024
219;0.5979682405789694;0.5463390946388245;0.658656895160675;0.5889087319374084;0.046298870404769356;0.002143585400757628;0.5979682405789694
224;0.6063724756240845;0.5524556040763855;0.6663835048675537;0.6002783179283142;0.04671006824505294;0.0021818304754575024;0.6063724756240845
229;0.5762606859207153;0.5471358895301819;0.6284223198890686;0.5532238483428955;0.03696748890861332;0.0013665952362084492;0.5762606859207153
234;0.5788967609405518;0.55576491355896;0.6028459668159485;0.5780794024467468;0.019229447038806458;0.0003697716334182625;0.5788967609405518
239;0.5759283105532328;0.5511297583580017;0.6099846959114075;0.5666704773902893;0.0249032330532737;0.0006201710165056637;0.5759283105532328
244;0.5923030575116476;0.5521895885467529;0.6294366717338562;0.5952829122543335;0.0316063033369869;0.0009989584106296294;0.5923030575116476
249;0.594152569770813;0.5565633177757263;0.6444944739341736;0.5813999176025391;0.03701301265621814;0.001369963105889364;0.594152569770813
254;0.593117376168569;0.5482118129730225;0.6367366313934326;0.5944036841392517;0.03615154962320176;0.0013069345401588194;0.593117376168569
259;0.6006800532341003;0.5587850213050842;0.6497158408164978;0.593539297580719;0.03746417202012514;0.0014035641851535274;0.6006800532341003
264;0.5956201354662577;0.5474190711975098;0.6355851888656616;0.6038561463356018;0.03646176063081764;0.0013294599882990431;0.5956201354662577
269;0.6072458227475485;0.5584872364997864;0.6504629254341125;0.6127873063087463;0.03775281772071459;0.0014252752458535016;0.6072458227475485
274;0.5938645203908285;0.551051139831543;0.6435856223106384;0.586956799030304;0.03809151325176857;0.0014509633818096605;0.5938645203908285
279;0.5758719046910604;0.5407904386520386;0.6391617059707642;0.5476635694503784;0.0448405262477376;0.0020106727941740445;0.5758719046910604
284;0.5950581232706705;0.5533503890037537;0.6527085900306702;0.5791153907775879;0.04210020639170141;0.001772427378223856;0.5950581232706705
289;0.5925243695576986;0.5489495396614075;0.6433538198471069;0.5852697491645813;0.038880279209655776;0.0015116761114207912;0.5925243695576986
294;0.5992246667544047;0.5627267360687256;0.6371360421180725;0.597811222076416;0.03039390921527585;0.0009237897173864302;0.5992246667544047
299;0.5940828919410706;0.557194709777832;0.6313666701316833;0.5936872959136963;0.03028186803843711;0.0009169915318973191;0.5940828919410706
304;0.5972285866737366;0.55424964427948;0.6391562223434448;0.5982798933982849;0.03467093580128126;0.0012020737893365663;0.5972285866737366
309;0.5964228312174479;0.5579994320869446;0.624182403087616;0.6070866584777832;0.028051551608869817;0.0007868895476650867;0.5964228312174479
314;0.5975081324577332;0.5545265674591064;0.6575049161911011;0.5804929137229919;0.04372850579302088;0.0019121822188902609;0.5975081324577332
319;0.5964663624763489;0.5414630770683289;0.6618385910987854;0.5860974192619324;0.04968703608294626;0.0024688015547080036;0.5964663624763489
324;0.584232767422994;0.5398538708686829;0.6197550892829895;0.5930893421173096;0.03321526117624926;0.0011032535750064513;0.584232767422994
329;0.5562977294127146;0.48267868161201477;0.6261317729949951;0.560082733631134;0.0586256033346837;0.0034369613663556772;0.5562977294127146
334;0.5781603852907816;0.544134795665741;0.6418193578720093;0.5485270023345947;0.04504939113483184;0.002029447641619066;0.5781603852907816
339;0.5862101316452026;0.5369347929954529;0.6675690412521362;0.5541265606880188;0.057955979550118795;0.0033588955656137878;0.5862101316452026
344;0.5907903512318929;0.5593109726905823;0.6359421610832214;0.577117919921875;0.03274432563628297;0.001072190861374938;0.5907903512318929
349;0.5933749079704285;0.5427765846252441;0.6399357318878174;0.5974124073982239;0.03976766714656254;0.0015814673502797898;0.5933749079704285
354;0.6034380793571472;0.559960126876831;0.6403647065162659;0.6099894046783447;0.03315030421526251;0.001098942669564451;0.6034380793571472
359;0.5974746743837992;0.5463138222694397;0.6575472354888916;0.5885629653930664;0.04584598835204643;0.002101854647975977;0.5974746743837992
364;0.602286140124003;0.5511745810508728;0.6488358378410339;0.6068480014801025;0.04000031836317184;0.0016000254691551025;0.602286140124003
369;0.6034813523292542;0.5608511567115784;0.6682888269424438;0.5813040733337402;0.04658030359062864;0.002169724682595131;0.6034813523292542
374;0.6096144914627075;0.5619300603866577;0.6709030866622925;0.5960103273391724;0.045516188146216045;0.002071723383361738;0.6096144914627075
379;0.6152001818021139;0.5706322193145752;0.6670628786087036;0.6079054474830627;0.03970413810980937;0.0015764185830428167;0.6152001818021139
384;0.5964705348014832;0.5496606826782227;0.6520606279373169;0.5876902937889099;0.04226311765945597;0.0017861711142970194;0.5964705348014832
389;0.60720823208491;0.5659452080726624;0.6430497169494629;0.612629771232605;0.03171036778227425;0.0010055474248870965;0.60720823208491
394;0.6012469530105591;0.5667069554328918;0.6403452754020691;0.5966886281967163;0.030235015967165213;0.0009141561905347354;0.6012469530105591
399;0.6036399404207865;0.5556216239929199;0.6689414978027344;0.5863566994667053;0.0478496343662498;0.002289587508983794;0.6036399404207865
404;0.6083703835805258;0.573037326335907;0.6732715368270874;0.5788022875785828;0.045952355500617166;0.002111618976055101;0.6083703835805258
409;0.6072425643603007;0.5598812699317932;0.6581448316574097;0.6037015914916992;0.040193994222961035;0.0016155571715954248;0.6072425643603007
414;0.6105391581853231;0.5496894717216492;0.6688660383224487;0.6130619645118713;0.04868632197041011;0.002370357947006438;0.6105391581853231
419;0.6106860637664795;0.5494601130485535;0.668481171131134;0.614116907119751;0.04865066687696596;0.002366887387573513;0.6106860637664795
424;0.6135379870732626;0.5581889748573303;0.6607910990715027;0.6216338872909546;0.042276523615881134;0.0017873044490441554;0.6135379870732626
429;0.6154653231302897;0.5749230980873108;0.6640676856040955;0.6074051856994629;0.03683670029049184;0.0013569424882915215;0.6154653231302897
434;0.6158387462298075;0.5551053285598755;0.6705352067947388;0.6218757033348083;0.047317000719576154;0.0022388985570963704;0.6158387462298075
439;0.6196755766868591;0.5603072643280029;0.6821465492248535;0.616572916507721;0.04978903969874218;0.0024789484741229253;0.6196755766868591
444;0.6120080947875977;0.5716850757598877;0.6560041308403015;0.6083350777626038;0.03452095067214388;0.0011916960353085908;0.6120080947875977
449;0.6167095104853312;0.5667433738708496;0.6681538820266724;0.6152312755584717;0.04141385979741395;0.0017151077833198593;0.6167095104853312
454;0.6160921851793925;0.5605045557022095;0.6624014973640442;0.6253705024719238;0.042113434585212835;0.0017735413725630006;0.6160921851793925
459;0.6098859310150146;0.5584474205970764;0.6536659598350525;0.617544412612915;0.03924820003467277;0.0015404212059616877;0.6098859310150146
464;0.6011544466018677;0.5527502298355103;0.6382201313972473;0.6124929785728455;0.03580221360647895;0.0012817984991239466;0.6011544466018677
469;0.6183551152547201;0.5679705739021301;0.6492599248886108;0.6378348469734192;0.03593127334996802;0.001291056404550122;0.6183551152547201
474;0.6256442666053772;0.5579718351364136;0.6625367999076843;0.6564241647720337;0.04791666072649179;0.0022960063751777207;0.6256442666053772
479;0.5983760356903076;0.5512692332267761;0.6517760157585144;0.5920828580856323;0.041272318382450345;0.0017034042646623486;0.5983760356903076
484;0.6148368914922079;0.5652405619621277;0.6622856259346008;0.616984486579895;0.03964757440122363;0.001571930155900563;0.6148368914922079
489;0.6222417155901591;0.5775732398033142;0.6629562377929688;0.6261956691741943;0.03496940947107788;0.0012228595987559111;0.6222417155901591
494;0.617848793665568;0.5612934231758118;0.675090491771698;0.6171624660491943;0.04645999346715377;0.0021585309929679714;0.617848793665568
499;0.6259557406107584;0.5754383206367493;0.6589035987854004;0.6435253024101257;0.036268721974306035;0.0013154201936495093;0.6259557406107584
504;0.617082417011261;0.5571765303611755;0.6663239002227783;0.6277468204498291;0.045192803353718364;0.0020423894749678575;0.617082417011261
509;0.6197452147801717;0.5586646795272827;0.680335521697998;0.6202354431152344;0.049673122856652596;0.0024674191343321025;0.6197452147801717
514;0.612199068069458;0.5707098245620728;0.6671133041381836;0.5987740755081177;0.040485228067773375;0.001639053691699625;0.612199068069458
519;0.6160510579744974;0.5676062107086182;0.6617522239685059;0.6187947392463684;0.03848388228314072;0.0014810091955826325;0.6160510579744974
524;0.6130147377649943;0.5719687342643738;0.6645967960357666;0.6024786829948425;0.038542148309532245;0.0014854971963139795;0.6130147377649943
529;0.611763596534729;0.5611152648925781;0.6631789207458496;0.6109966039657593;0.04167084248195934;0.0017364591131562672;0.611763596534729
534;0.6112207372983297;0.5600337386131287;0.6721724271774292;0.6014560461044312;0.04629818760897988;0.0021435221758762976;0.6112207372983297
539;0.619856615861257;0.5711855292320251;0.6785062551498413;0.6098780632019043;0.04437802149535555;0.0019694087918422395;0.619856615861257
544;0.6197659571965536;0.5725707411766052;0.6702595353126526;0.6164675951004028;0.039949422351491334;0.0015959563462178354;0.6197659571965536
549;0.6219490766525269;0.5679839849472046;0.6792808175086975;0.6185824275016785;0.04549906211072875;0.0020701646529559525;0.6219490766525269
554;0.6259793440500895;0.5695924162864685;0.6664491295814514;0.6418964862823486;0.0411122227584296;0.0016902148601387367;0.6259793440500895
559;0.623429000377655;0.5699577927589417;0.6773479580879211;0.6229812502861023;0.04384299459400366;0.0019222081749698343;0.623429000377655
564;0.6286066174507141;0.5664215683937073;0.6789669990539551;0.64043128490448;0.046701074655153094;0.0021809903739461825;0.6286066174507141
569;0.60926886399587;0.5705510973930359;0.631058394908905;0.626197099685669;0.0274494339449288;0.0007534714238970094;0.60926886399587
574;0.6204833984375;0.5606638193130493;0.6603020429611206;0.6404843330383301;0.043065623890490505;0.0018546479610771864;0.6204833984375
579;0.6209134260813395;0.5596473217010498;0.6597453951835632;0.6433475613594055;0.04383585973441979;0.0019215825986557257;0.6209134260813395
584;0.6268849571545919;0.5694510340690613;0.668113648891449;0.6430901885032654;0.04187708230202396;0.001753690022130488;0.6268849571545919
589;0.6185733675956726;0.5737780928611755;0.6418212056159973;0.640120804309845;0.031682648458894076;0.0010037902133698633;0.6185733675956726
594;0.6048449873924255;0.5673655867576599;0.6435267329216003;0.6036426424980164;0.03110427913953436;0.0009674761807900722;0.6048449873924255
599;0.6213732957839966;0.5752871036529541;0.6499850749969482;0.6388477087020874;0.03290352626341638;0.0010826420405673314;0.6213732957839966
604;0.6183677514394125;0.560416579246521;0.6676778197288513;0.627008855342865;0.04421345899877677;0.0019548299566365143;0.6183677514394125
609;0.6315779288609823;0.5691701769828796;0.6689842343330383;0.6565793752670288;0.04441858284525374;0.00197301050198067;0.6315779288609823
614;0.507787803808848;0.3195037245750427;0.6439163088798523;0.5599433779716492;0.13747977827307276;0.01890068943401325;0.507787803808848
619;0.5954391360282898;0.5498507022857666;0.6580981612205505;0.5783685445785522;0.04581071134419928;0.0020986212738615486;0.5954391360282898
624;0.5817981958389282;0.549885630607605;0.6301514506340027;0.565357506275177;0.034769456626242576;0.0012089151140841636;0.5817981958389282
629;0.563198963801066;0.5069199204444885;0.612154483795166;0.5705224871635437;0.0432728076797466;0.0018725358844883368;0.563198963801066
634;0.5767940680185953;0.5487766265869141;0.6208035349845886;0.5608020424842834;0.031504259435292385;0.0009925183625662094;0.5767940680185953
639;0.5789121588071188;0.553351879119873;0.6280620098114014;0.5553225874900818;0.03476350397737537;0.0012085012087849933;0.5789121588071188
644;0.5852458874384562;0.5424782633781433;0.6399739980697632;0.5732854008674622;0.04069106781613445;0.001655763000017253;0.5852458874384562
649;0.6163262327512106;0.5768430829048157;0.6682983040809631;0.6038373112678528;0.03836660214264153;0.0014719961599717456;0.6163262327512106
654;0.6005113323529562;0.5596407651901245;0.672389805316925;0.5695034265518188;0.0509849924259278;0.002599469452671915;0.6005113323529562
659;0.6144899328549703;0.5681543350219727;0.6789968013763428;0.5963186621665955;0.04704012043424606;0.002212772930468374;0.6144899328549703
664;0.6269559860229492;0.5754736065864563;0.6861079335212708;0.6192864179611206;0.04549069706926255;0.0020694035198474126;0.6269559860229492
669;0.6308241089185079;0.574917733669281;0.6807363629341125;0.6368182301521301;0.043407700483474025;0.001884228461262991;0.6308241089185079
674;0.6239420374234518;0.5601469278335571;0.6816161274909973;0.6300630569458008;0.04977811953291326;0.0024778611842330004;0.6239420374234518
679;0.6221632162729899;0.5678186416625977;0.6809988021850586;0.6176722049713135;0.04631460583772931;0.0021450427139042302;0.6221632162729899
684;0.5852900346120199;0.5619491934776306;0.6308742165565491;0.5630466938018799;0.03223599809120635;0.0010391595729362596;0.5852900346120199
689;0.6154913504918417;0.5593934059143066;0.6628850102424622;0.6241956353187561;0.04269622522241605;0.001822967648243276;0.6154913504918417
694;0.6018478473027548;0.5583992600440979;0.6665804386138916;0.5805638432502747;0.04665867886804404;0.0021770323137112594;0.6018478473027548
699;0.6141283313433329;0.5741655826568604;0.668691873550415;0.5995275378227234;0.03994740121790849;0.0015957948640645569;0.6141283313433329
704;0.6134577592213949;0.5600822567939758;0.6810356974601746;0.5992553234100342;0.050389916911221966;0.0025391437263198534;0.6134577592213949
709;0.6197890043258667;0.5545555353164673;0.6810638904571533;0.6237475872039795;0.05172261764388091;0.002675229175935101;0.6197890043258667
714;0.6290233333905538;0.5870947241783142;0.6860988140106201;0.613876461982727;0.04181326134106861;0.0017483488239765025;0.6290233333905538
719;0.6360243161519369;0.584494411945343;0.6857931613922119;0.6377853751182556;0.04137378522999814;0.0017117901042580125;0.6360243161519369
724;0.608876645565033;0.5835556983947754;0.6267200112342834;0.61635422706604;0.01839791916775522;0.000338483429703255;0.608876645565033
729;0.5965046683947245;0.5627307891845703;0.6384297013282776;0.5883535146713257;0.03143683937889895;0.0009882748701346914;0.5965046683947245
734;0.5831730961799622;0.5261068940162659;0.6520527005195618;0.5713596940040588;0.05209129100063107;0.0027135025981124272;0.5831730961799622
739;0.6154860456784567;0.5666468143463135;0.6712936758995056;0.6085176467895508;0.043005118653011674;0.0018494402303596124;0.6154860456784567
744;0.6175355513890585;0.5725549459457397;0.6714895367622375;0.608562171459198;0.04088524163665237;0.0016716029836874528;0.6175355513890585
749;0.6082738041877747;0.5603224039077759;0.6827906966209412;0.5817083120346069;0.053409828746055064;0.00285260980668293;0.6082738041877747
754;0.6187702020009359;0.5708799362182617;0.6862022280693054;0.5992284417152405;0.04906606461864799;0.0024074786971613406;0.6187702020009359
759;0.6224278807640076;0.5649518370628357;0.6843385696411133;0.6179932355880737;0.04884019886191167;0.002385365024871078;0.6224278807640076
764;0.6162389914194742;0.5838780999183655;0.64263516664505;0.6222037076950073;0.024355445698607425;0.0005931877351778149;0.6162389914194742
769;0.6222976644833883;0.5718483328819275;0.6745831966400146;0.6204614639282227;0.04196142500128163;0.0017607611881381834;0.6222976644833883
774;0.6261035601298014;0.568191647529602;0.6918042302131653;0.618314802646637;0.050764267004615574;0.002577010804515901;0.6261035601298014
779;0.6277234156926473;0.5593887567520142;0.6851843595504761;0.6385971307754517;0.05192823047651829;0.002696541120422403;0.6277234156926473
784;0.6267030636469523;0.5496090054512024;0.6892912983894348;0.6412088871002197;0.057940198628491466;0.0033570666171090446;0.6267030636469523
789;0.6224604249000549;0.573772132396698;0.69268399477005;0.6009251475334167;0.050877852953377684;0.0025885559211455225;0.6224604249000549
794;0.5817889372507731;0.5406637191772461;0.6317066550254822;0.5729964375495911;0.037684524500232824;0.0014201233868086482;0.5817889372507731
799;0.6013376116752625;0.5648062229156494;0.6528379917144775;0.5863686203956604;0.03746510469231499;0.0014036340696061227;0.6013376116752625
804;0.6165684660275778;0.5891726613044739;0.6424598693847656;0.6180728673934937;0.021780404860797926;0.00047438603590026993;0.6165684660275778
809;0.6096471150716146;0.556183397769928;0.6483742594718933;0.6243836879730225;0.03905264550148176;0.001525109120664404;0.6096471150716146
814;0.606140116850535;0.5661134123802185;0.656274676322937;0.5960322618484497;0.03749568800537403;0.0014059266189963497;0.606140116850535
819;0.5934322873751322;0.5596950054168701;0.6608256101608276;0.559776246547699;0.04765428709013165;0.0022709310780686877;0.5934322873751322
824;0.5798003276189169;0.5535399913787842;0.6251186728477478;0.5607423186302185;0.03217952444406038;0.0010355217934458793;0.5798003276189169
829;0.6209360162417094;0.5683591961860657;0.7068960666656494;0.5875527858734131;0.06128592102017284;0.0037559641152908638;0.6209360162417094
834;0.6059814095497131;0.5543588995933533;0.6869767904281616;0.5766085386276245;0.05798821950489913;0.0033626336013483638;0.6059814095497131
839;0.6143161654472351;0.5648050308227539;0.6891183257102966;0.5890251398086548;0.05380939078412357;0.002895450536558523;0.6143161654472351
844;0.61814284324646;0.5712153911590576;0.6875839829444885;0.5956291556358337;0.05010363849663823;0.0025103745906018085;0.61814284324646
849;0.6103019118309021;0.5621483325958252;0.6727514863014221;0.596005916595459;0.0462712726734766;0.0021410306748232224;0.6103019118309021
854;0.6235767801602682;0.559517502784729;0.686650812625885;0.6245620250701904;0.05190663187198876;0.0026942984322941596;0.6235767801602682
859;0.6301369269688925;0.5726509690284729;0.696491539478302;0.6212682723999023;0.05094514368568622;0.002595407665155215;0.6301369269688925
864;0.6167401472727457;0.5564969778060913;0.687025785446167;0.606697678565979;0.05375922115804731;0.0028900538595198412;0.6167401472727457
869;0.6216410001118978;0.5870361328125;0.6660058498382568;0.6118810176849365;0.032969652657284416;0.0010869979963419813;0.6216410001118978
874;0.5901197195053101;0.5538060665130615;0.6163151264190674;0.6002379655838013;0.026503205093747113;0.0007024198802412229;0.5901197195053101
879;0.61101233959198;0.5624306201934814;0.683143138885498;0.5874632596969604;0.052017929057643984;0.0027058649434460826;0.61101233959198
884;0.6214243372281393;0.5574846863746643;0.6802807450294495;0.626507580280304;0.05025997430184311;0.0025260650168219298;0.6214243372281393
889;0.6291920145352682;0.566681981086731;0.6848909258842468;0.6360031366348267;0.04849833121339922;0.002352088130484573;0.6291920145352682
894;0.6293845176696777;0.5598912835121155;0.698232114315033;0.6300301551818848;0.05647925284360761;0.003189906001772158;0.6293845176696777
899;0.625523030757904;0.5672839283943176;0.6795198321342468;0.6297653317451477;0.04591820525187107;0.0021084815735529596;0.625523030757904
904;0.6240248282750448;0.5596451759338379;0.6725348830223083;0.639894425868988;0.04743349440690922;0.0022499363916502883;0.6240248282750448
909;0.6220962603886923;0.5726231336593628;0.680272102355957;0.6133935451507568;0.04437625532304805;0.0019692520364963505;0.6220962603886923
914;0.603748083114624;0.5489062070846558;0.6364704370498657;0.6258676052093506;0.03901989693839427;0.0015225523570829107;0.603748083114624
919;0.6305034359296163;0.5746955275535583;0.6894799470901489;0.6273348331451416;0.04691407588909995;0.0022009305165282297;0.6305034359296163
924;0.6270397305488586;0.5780162215232849;0.6831957697868347;0.6199072003364563;0.04323454701704973;0.0018692260557694833;0.6270397305488586
929;0.6179982821146647;0.5551912188529968;0.6825451254844666;0.6162585020065308;0.05200656695516296;0.002704683006461848;0.6179982821146647
934;0.6205928524335226;0.5576775670051575;0.679844856262207;0.6242561340332031;0.04994180857199589;0.002494184243441882;0.6205928524335226
939;0.6305574973424276;0.5584779977798462;0.6987000107765198;0.6344944834709167;0.05731304753743113;0.003284785418027841;0.6305574973424276
944;0.6322096586227417;0.5625793933868408;0.6962915658950806;0.6377580165863037;0.05472856948180528;0.0029952163175247883;0.6322096586227417
949;0.6373348434766134;0.5602661967277527;0.7084478735923767;0.6432904601097107;0.060641319063892855;0.003677369577808855;0.6373348434766134
954;0.6298775672912598;0.5595458745956421;0.6905447840690613;0.6395420432090759;0.05391493387353084;0.0029068200945872036;0.6298775672912598
959;0.6313844124476115;0.5736163854598999;0.6892168521881104;0.6313199996948242;0.04719371489719836;0.0022272467257980423;0.6313844124476115
964;0.6118484338124593;0.5715437531471252;0.6638355255126953;0.6001660227775574;0.038572890802443534;0.001487867904857233;0.6118484338124593
969;0.4832922915617625;0.19561031460762024;0.6985084414482117;0.5557581186294556;0.21160514102828015;0.044776735709598336;0.4832922915617625
974;0.5219703614711761;0.31644538044929504;0.6761106848716736;0.5733550190925598;0.15126151764512716;0.022880046720307117;0.5219703614711761
979;0.5355090498924255;0.36481064558029175;0.6835925579071045;0.5581239461898804;0.13112094177410769;0.01719270137172894;0.5355090498924255
984;0.5026077131430308;0.29491087794303894;0.660846471786499;0.5520657896995544;0.15343139772744183;0.02354119380859644;0.5026077131430308
989;0.5100110868612925;0.28416064381599426;0.6747546792030334;0.5711179375648499;0.16520988776333986;0.027294307014775355;0.5100110868612925
994;0.5344995458920797;0.3753746747970581;0.6750397086143494;0.5530842542648315;0.12304152865910695;0.015139217774769835;0.5344995458920797
999;0.5255015591780344;0.31946495175361633;0.6860456466674805;0.5709940791130066;0.1530741182094658;0.02343168566560551;0.5255015591780344


==> csv-data/settings-v3/data-iseg/model-AdaptSegNet/unsup-True/src-T1/targ-T2/lambda-0.1/loss-None/shuf-False/eval-True/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.1900727649529775;0.0;0.33152705430984497;0.23869124054908752;0.13964326946857097;0.019500242707871925;0.1900727649529775
4;0.31718046466509503;0.28336387872695923;0.3782353699207306;0.2899421453475952;0.04325578566129639;0.0018710629931760142;0.31718046466509503
9;0.27624250451723736;0.15436118841171265;0.3673788607120514;0.306987464427948;0.08964028706631497;0.008035381065331354;0.27624250451723736
14;0.33195831378300983;0.30051693320274353;0.3699302673339844;0.32542774081230164;0.028711658796827116;0.0008243593508654199;0.33195831378300983
19;0.3353187640508016;0.277715802192688;0.39081645011901855;0.33742403984069824;0.0461971375733215;0.002134175519968393;0.3353187640508016
24;0.3708561956882477;0.3380517065525055;0.41859757900238037;0.3559193015098572;0.03453734691557537;0.0011928283319668036;0.3708561956882477
29;0.33320728441079456;0.2334795445203781;0.4486228823661804;0.3175194263458252;0.08852963956724033;0.007837497081905485;0.33320728441079456
34;0.35320831338564557;0.3283522427082062;0.3715665340423584;0.35970616340637207;0.018230657056126413;0.00033235685669809177;0.35320831338564557
39;0.3492073913415273;0.28615841269493103;0.39910703897476196;0.3623567223548889;0.047039180294724835;0.002212684482799629;0.3492073913415273
44;0.36500638723373413;0.3274640142917633;0.39817413687705994;0.36938101053237915;0.029032549041385775;0.00084288890384047;0.36500638723373413
49;0.37195611000061035;0.33133307099342346;0.4337150454521179;0.3508202135562897;0.044388900732758085;0.001970374508262651;0.37195611000061035
54;0.3729976812998454;0.3237702548503876;0.4351547658443451;0.36006802320480347;0.04638253526333501;0.0021513395774545156;0.3729976812998454
59;0.3762342433134715;0.3422522246837616;0.4168010354042053;0.3696494698524475;0.030788533862547925;0.0009479338174052603;0.3762342433134715
64;0.3752080698808034;0.3530697822570801;0.40758973360061646;0.36496469378471375;0.023406570858199194;0.0005478675593398998;0.3752080698808034
69;0.3738861282666524;0.33922457695007324;0.4330897629261017;0.34934404492378235;0.042066642966328935;0.0017696024504565914;0.3738861282666524
74;0.3727189401785533;0.30585938692092896;0.41100627183914185;0.401291161775589;0.04744291824388239;0.002250830491495708;0.3727189401785533
79;0.37122689684232074;0.31924229860305786;0.4102569818496704;0.384181410074234;0.03826907107510507;0.0014645218009514437;0.37122689684232074
84;0.3542594412962596;0.2961845099925995;0.41029518842697144;0.35629862546920776;0.046607799327698804;0.002172286958171041;0.3542594412962596
89;0.3644254008928935;0.3244876563549042;0.41625794768333435;0.3525305986404419;0.0383975809402531;0.0014743742220632878;0.3644254008928935
94;0.3795071442921956;0.34622588753700256;0.42944416403770447;0.3628513813018799;0.03595720805373148;0.001292920811019332;0.3795071442921956
99;0.3719738920529683;0.32278597354888916;0.4168599247932434;0.37627577781677246;0.03852580729437434;0.001484237827683267;0.3719738920529683
104;0.35427047808965045;0.27330273389816284;0.429119735956192;0.36038896441459656;0.06375898074660741;0.004065207625846254;0.35427047808965045
109;0.36908063292503357;0.33964747190475464;0.4243105351924896;0.34328389167785645;0.03908164501438932;0.0015273749770307414;0.36908063292503357
114;0.35878713925679523;0.304534375667572;0.43060705065727234;0.3412199914455414;0.05294672389255375;0.002803355570954322;0.35878713925679523
119;0.3711349368095398;0.32516738772392273;0.4290076196193695;0.35922980308532715;0.04322034703523006;0.0018679983978457197;0.3711349368095398
124;0.3743547300497691;0.33297035098075867;0.41839730739593506;0.3716965317726135;0.03492602405227956;0.0012198271561004107;0.3743547300497691
129;0.3696240584055583;0.30993276834487915;0.4297119379043579;0.36922746896743774;0.04890044531137668;0.002391253551650942;0.3696240584055583
134;0.37966759999593097;0.3324488401412964;0.43368253111839294;0.37287142872810364;0.041606938565082324;0.0017311373367585347;0.37966759999593097
139;0.36599457263946533;0.3183532953262329;0.4160059094429016;0.3636245131492615;0.03990172216371185;0.0015921474316300532;0.36599457263946533
144;0.3676070074240367;0.31523776054382324;0.4354107677936554;0.35217249393463135;0.0502596993813667;0.0025260373819053525;0.3676070074240367
149;0.37209293246269226;0.3272562325000763;0.43270188570022583;0.35632067918777466;0.04446923599319469;0.001977512949818442;0.37209293246269226
154;0.3742644786834717;0.3184080123901367;0.4346436560153961;0.3697417676448822;0.04756064478535806;0.002262014932399007;0.3742644786834717
159;0.36709187428156537;0.3199150860309601;0.41251325607299805;0.3688472807407379;0.03782341746115514;0.0014306109084408153;0.36709187428156537
164;0.37830190857251483;0.3269749581813812;0.42999792098999023;0.3779328465461731;0.04205975805565596;0.0017690232477003164;0.37830190857251483
169;0.3758390049139659;0.33699244260787964;0.431985080242157;0.35853949189186096;0.040664113288260806;0.001653570109520509;0.3758390049139659
174;0.36688848336537677;0.32883763313293457;0.4324794113636017;0.3393484055995941;0.046577866426109255;0.002169497640808476;0.36688848336537677
179;0.38480467597643536;0.3390151858329773;0.4433847963809967;0.37201404571533203;0.043558038434128324;0.001897302712229;0.38480467597643536
184;0.38393518328666687;0.35140740871429443;0.4316602349281311;0.3687379062175751;0.03448039976144056;0.0011888979677087501;0.38393518328666687
189;0.3753599027792613;0.3301723301410675;0.4292631149291992;0.3666442632675171;0.040920391710050595;0.0016744784577039774;0.3753599027792613
194;0.3763491412003835;0.32289430499076843;0.4384026825428009;0.3677504360675812;0.04754646582482151;0.0022606664124309203;0.3763491412003835
199;0.3890194793542226;0.3309522271156311;0.4534934163093567;0.38261279463768005;0.05023192855177536;0.0025232466460306646;0.3890194793542226
204;0.4571659465630849;0.4192349910736084;0.5059300065040588;0.4463328421115875;0.036212553432608596;0.0013113490261095328;0.4571659465630849
209;0.4670115311940511;0.4408705532550812;0.5145002603530884;0.44566377997398376;0.03363657041029399;0.0011314188689666653;0.4670115311940511
214;0.48636868596076965;0.4252146780490875;0.5299708247184753;0.5039205551147461;0.04453099032773547;0.00198300909956887;0.48636868596076965
219;0.4594076871871948;0.4379299283027649;0.5018558502197266;0.438437283039093;0.03001609857875619;0.0009009661738896094;0.4594076871871948
224;0.4751445750395457;0.445277601480484;0.5157759785652161;0.464380145072937;0.02977034326612964;0.0008862733381831905;0.4751445750395457
229;0.5028436481952667;0.45752665400505066;0.5379719138145447;0.5130323767662048;0.03362258763463868;0.0011304783992489575;0.5028436481952667
234;0.4992531140645345;0.45958417654037476;0.5476271510124207;0.4905480146408081;0.036466655138213164;0.0013298169369693686;0.4992531140645345
239;0.4945169687271118;0.45001915097236633;0.5427751541137695;0.4907566010951996;0.03796071919969685;0.0014410162021582333;0.4945169687271118
244;0.48874616622924805;0.4653559923171997;0.5318010449409485;0.46908146142959595;0.030482363378258378;0.0009291744771241875;0.48874616622924805
249;0.4978861411412557;0.46683675050735474;0.5345467329025269;0.4922749400138855;0.02792578990297296;0.0007798497417049866;0.4978861411412557
254;0.49720026055971783;0.47075414657592773;0.5276232361793518;0.4932233989238739;0.023386390763769062;0.0005469232729557029;0.49720026055971783
259;0.4895118574301402;0.45357367396354675;0.5145238041877747;0.5004380941390991;0.02605464232534817;0.0006788443867018244;0.4895118574301402
264;0.4894468088944753;0.462338924407959;0.5278352499008179;0.47816625237464905;0.027903170426964927;0.0007785869198762501;0.4894468088944753
269;0.4844237764676412;0.46391117572784424;0.5213554501533508;0.4680047035217285;0.026168054740728298;0.0006847670889137527;0.4844237764676412
274;0.5050893227259318;0.47568267583847046;0.5446821451187134;0.4949031472206116;0.029075193536847246;0.0008453668792051239;0.5050893227259318
279;0.48749879995981854;0.469577819108963;0.5199747085571289;0.47294387221336365;0.023005014783608307;0.0005292307051940368;0.48749879995981854
284;0.49171729882558185;0.45271262526512146;0.5291042327880859;0.4933350384235382;0.031207715243090746;0.0009739214906938384;0.49171729882558185
289;0.4797121485074361;0.45940423011779785;0.5059931874275208;0.47373902797698975;0.01948317842747474;0.00037959424163681713;0.4797121485074361
294;0.5047706862290701;0.4616380035877228;0.5516944527626038;0.5009796023368835;0.03686299180574087;0.0013588801648701182;0.5047706862290701
299;0.49897274374961853;0.4473074972629547;0.548764705657959;0.5008460283279419;0.041440907166392725;0.0017173487867735797;0.49897274374961853
304;0.5000782012939453;0.4535617530345917;0.5512861013412476;0.4953867495059967;0.04003348059561425;0.0016026795685994226;0.5000782012939453
309;0.4954272508621216;0.4445716142654419;0.5486603379249573;0.4930498003959656;0.0425272838015472;0.001808569867537339;0.4954272508621216
314;0.48780398567517597;0.453072190284729;0.544337272644043;0.466002494096756;0.040322099736960035;0.0016258717271973526;0.48780398567517597
319;0.49590497215588886;0.4717950224876404;0.5385386943817139;0.4773811995983124;0.03023273112372915;0.0009140180311997012;0.49590497215588886
324;0.5000646611054739;0.48261168599128723;0.5276369452476501;0.48994535207748413;0.01972509069144574;0.0003890792027857594;0.5000646611054739
329;0.4890980124473572;0.4528103470802307;0.5299442410469055;0.4845394492149353;0.03165432854733087;0.0010019965157823663;0.4890980124473572
334;0.5056204597155253;0.4610970616340637;0.5385431051254272;0.517221212387085;0.032664001694286904;0.0010669370066843777;0.5056204597155253
339;0.5075588822364807;0.4553925395011902;0.5396860241889954;0.5275980830192566;0.037215812644740276;0.0013850167108084104;0.5075588822364807
344;0.4996458888053894;0.46530961990356445;0.5517946481704712;0.48183339834213257;0.03748669667103808;0.0014052524273064175;0.4996458888053894
349;0.4971942901611328;0.4647868275642395;0.5551551580429077;0.4716408848762512;0.04107993167484995;0.0016875607864103397;0.4971942901611328
354;0.46868598461151123;0.3952864408493042;0.5492211580276489;0.46155035495758057;0.063045815066573;0.003974774797408524;0.46868598461151123
359;0.5122958123683929;0.4794372022151947;0.5536953806877136;0.5037548542022705;0.03091148915113072;0.0009555201615404721;0.5122958123683929
364;0.5008166829744974;0.46509915590286255;0.5460017323493958;0.49134916067123413;0.03369997233276687;0.0011356881352292526;0.5008166829744974
369;0.5053694744904836;0.4492277204990387;0.551483154296875;0.5153975486755371;0.042343556292086304;0.0017929767594610819;0.5053694744904836
374;0.5033441086610159;0.46706321835517883;0.5511159300804138;0.49185317754745483;0.03526325481748026;0.0012434971403225447;0.5033441086610159
379;0.5058642228444418;0.43916213512420654;0.5557078719139099;0.5227226614952087;0.04905019474150917;0.002405921604179974;0.5058642228444418
384;0.5218405723571777;0.48420560359954834;0.5410866737365723;0.5402294397354126;0.026614242647800337;0.0007083179117159943;0.5218405723571777
389;0.5006638765335083;0.4482930302619934;0.5315636396408081;0.5221349596977234;0.03723129647454559;0.0013861694371755107;0.5006638765335083
394;0.5141023993492126;0.45439714193344116;0.5574451088905334;0.5304649472236633;0.04363118611883984;0.0019036804021368425;0.5141023993492126
399;0.5207146306832632;0.45762744545936584;0.5647039413452148;0.5398125052452087;0.045752162807790965;0.0020932604015906106;0.5207146306832632
404;0.5141500135262808;0.4324950873851776;0.5628612041473389;0.5470937490463257;0.05809646221255571;0.0033751989216149136;0.5141500135262808
409;0.5236017902692159;0.4624825716018677;0.5673918724060059;0.5409309267997742;0.044547462168450805;0.001984476385649556;0.5236017902692159
414;0.5246410071849823;0.47489747405052185;0.5706897377967834;0.5283358097076416;0.03919420129448933;0.0015361854151129488;0.5246410071849823
419;0.5272379020849863;0.47400525212287903;0.5737596750259399;0.5339487791061401;0.04100010670697877;0.0016810087499836452;0.5272379020849863
424;0.5317942003409067;0.4526000916957855;0.5899193286895752;0.5528631806373596;0.05800614714659348;0.0033647131067922552;0.5317942003409067
429;0.5250162680943807;0.4400426745414734;0.5781538486480713;0.5568522810935974;0.0607114645737825;0.003685881930693648;0.5250162680943807
434;0.5305842161178589;0.46637415885925293;0.5709115266799927;0.554466962814331;0.04589701885778674;0.0021065363400320316;0.5305842161178589
439;0.5038034816582998;0.4672256112098694;0.5458715558052063;0.4983132779598236;0.03234092250602706;0.0010459352685408478;0.5038034816582998
444;0.4708347221215566;0.4077940881252289;0.5344886779785156;0.4702214002609253;0.051724667856524596;0.0026754412648677885;0.4708347221215566
449;0.5168656210104624;0.4661000072956085;0.5482829809188843;0.5362138748168945;0.03623328564004462;0.0013128509882730634;0.5168656210104624
454;0.5196371277173361;0.4616544246673584;0.5491828322410583;0.5480741262435913;0.04100246087723368;0.0016812017979890787;0.5196371277173361
459;0.5409193237622579;0.47555381059646606;0.5747930407524109;0.5724111199378967;0.046230625637573;0.0021372707468414217;0.5409193237622579
464;0.5385989646116892;0.46801677346229553;0.5879648923873901;0.5598152279853821;0.05121513566693336;0.0026229901213823893;0.5385989646116892
469;0.5216318766276041;0.44469505548477173;0.5714498162269592;0.5487507581710815;0.0551861555394054;0.0030455117632194454;0.5216318766276041
474;0.5078584452470144;0.4697924554347992;0.5540939569473267;0.49968892335891724;0.03489738868193188;0.0012178277368178273;0.5078584452470144
479;0.5356131494045258;0.47758325934410095;0.5768445134162903;0.552411675453186;0.04222828434474986;0.0017832279987010462;0.5356131494045258
484;0.522910455862681;0.47104042768478394;0.5596737861633301;0.5380171537399292;0.03772821490045575;0.0014234181995749712;0.522910455862681
489;0.52269779642423;0.4399131238460541;0.5732225775718689;0.5549576878547668;0.0590106095517369;0.0034822520396675417;0.52269779642423
494;0.5415767133235931;0.4784385859966278;0.5751103758811951;0.5711811780929565;0.04467420576113125;0.001995784660387893;0.5415767133235931
499;0.5138806402683258;0.46554914116859436;0.5428300499916077;0.5332627296447754;0.03439800147852812;0.0011832225057168226;0.5138806402683258
504;0.5375455518563589;0.46588578820228577;0.5774776339530945;0.5692732334136963;0.05078168529611786;0.0025787795615139527;0.5375455518563589
509;0.540935754776001;0.48362255096435547;0.5870405435562134;0.5521441698074341;0.042957666941381846;0.0018453611490466908;0.540935754776001
514;0.5091149906317393;0.4636422097682953;0.5571402311325073;0.5065625309944153;0.03821305437853918;0.0014602375249371923;0.5091149906317393
519;0.5318429370721182;0.4669494926929474;0.5716875195503235;0.5568917989730835;0.046282449369023496;0.0021420651195962234;0.5318429370721182
524;0.523692270119985;0.45695650577545166;0.5652793049812317;0.5488409996032715;0.047664110557886066;0.002271867435274386;0.523692270119985
529;0.5249834259351095;0.49559342861175537;0.5704991817474365;0.5088576674461365;0.03263687105447268;0.0010651653522262767;0.5249834259351095
534;0.5344006717205048;0.48624923825263977;0.5733402371406555;0.543612539768219;0.03614650196560717;0.0013065696043496426;0.5344006717205048
539;0.5255170861879984;0.46075552701950073;0.5703707337379456;0.5454249978065491;0.046912095773129166;0.0022007447298272435;0.5255170861879984
544;0.5334066251913706;0.47202518582344055;0.586573600769043;0.5416210889816284;0.04712354615376175;0.0022206286021057135;0.5334066251913706
549;0.5366248985131582;0.4627436697483063;0.5738417506217957;0.5732892751693726;0.05224240474387747;0.0027292688534231112;0.5366248985131582
554;0.5357624292373657;0.47382640838623047;0.5773058533668518;0.5561550259590149;0.0446384914930543;0.0019925949227754813;0.5357624292373657
559;0.5340622762838999;0.4582422077655792;0.5812261700630188;0.5627184510231018;0.054142688078861044;0.002931430672404842;0.5340622762838999
564;0.5414562126000723;0.45821550488471985;0.5910139083862305;0.5751392245292664;0.05921578034389247;0.0035065086417361223;0.5414562126000723
569;0.5197195112705231;0.4761136472225189;0.5940778851509094;0.48896700143814087;0.052840502162952954;0.002792118668833036;0.5197195112705231
574;0.543894628683726;0.4860427975654602;0.573436975479126;0.5722041130065918;0.04091051829111355;0.0016736705068475365;0.543894628683726
579;0.5335087279478709;0.4791093170642853;0.5829342007637024;0.538482666015625;0.042532001001016964;0.0018089711091505082;0.5335087279478709
584;0.5388985872268677;0.4735534191131592;0.5851150155067444;0.5580273270606995;0.04751090375337797;0.0022572859754627452;0.5388985872268677
589;0.550875057776769;0.47420045733451843;0.597455620765686;0.5809690952301025;0.054633305750204184;0.0029847980971952934;0.550875057776769
594;0.53775754570961;0.46837231516838074;0.573922336101532;0.5709779858589172;0.04907748949387723;0.0024085999750216303;0.53775754570961
599;0.5353506207466125;0.46759629249572754;0.5811939239501953;0.5572616457939148;0.04889563874201121;0.0023907834879892675;0.5353506207466125
604;0.5214752753575643;0.48194658756256104;0.5574415922164917;0.5250376462936401;0.0309234732518724;0.0009562611979592678;0.5214752753575643
609;0.538749764362971;0.46928367018699646;0.5890516042709351;0.5579140186309814;0.050738157829654414;0.0025743606599469217;0.538749764362971
614;0.4264012376467387;0.21143588423728943;0.5897542834281921;0.4780135452747345;0.15870113529442054;0.025186050343737974;0.4264012376467387
619;0.4784262478351593;0.39687931537628174;0.5859612822532654;0.4524381458759308;0.07934957942379459;0.006296355754733085;0.4784262478351593
624;0.49405499299367267;0.424598753452301;0.5777991414070129;0.4797670841217041;0.06335454717865598;0.004013798648212546;0.49405499299367267
629;0.5133713980515798;0.4853452146053314;0.5577894449234009;0.4969795346260071;0.0317654058845609;0.0010090410110108964;0.5133713980515798
634;0.5020302335421244;0.46723872423171997;0.554530680179596;0.4843212962150574;0.03777279655379844;0.0014267841594946477;0.5020302335421244
639;0.5140931705633799;0.484961599111557;0.5490425229072571;0.5082753896713257;0.026482398299103545;0.0007013174196723623;0.5140931705633799
644;0.5098648567994436;0.488627552986145;0.5483121871948242;0.49265483021736145;0.02723603803019007;0.0007418017675819597;0.5098648567994436
649;0.4992328882217407;0.4465562403202057;0.5597184300422668;0.49142399430274963;0.04652708468445366;0.002164769609234322;0.4992328882217407
654;0.4820433259010315;0.40456175804138184;0.562705934047699;0.47886228561401367;0.06460126089667279;0.004173322909439984;0.4820433259010315
659;0.5267511705557505;0.47327080368995667;0.5886576175689697;0.5183250904083252;0.04748177421759235;0.002254518882850418;0.5267511705557505
664;0.537433127562205;0.48673564195632935;0.5807870626449585;0.5447766780853271;0.038745866309423775;0.0015012421560677404;0.537433127562205
669;0.5378475189208984;0.47301650047302246;0.5814710855484009;0.559054970741272;0.046746951882828486;0.0021852775103354816;0.5378475189208984
674;0.5497456888357798;0.47200527787208557;0.5986125469207764;0.5786192417144775;0.05557344501271034;0.0030884077905807394;0.5497456888357798
679;0.504407654205958;0.47450998425483704;0.5625233054161072;0.47618967294692993;0.04109969201190659;0.0016891846834735781;0.504407654205958
684;0.5375225047270457;0.47376176714897156;0.5822882652282715;0.556517481803894;0.04629691899001177;0.0021434047079677125;0.5375225047270457
689;0.5405056675275167;0.4847779870033264;0.578436017036438;0.5583029985427856;0.040253491698411276;0.0016203435939140653;0.5405056675275167
694;0.545225461324056;0.4904733896255493;0.5726196765899658;0.5725833177566528;0.03871556402748987;0.0014988948979666676;0.545225461324056
699;0.5267071227232615;0.47724470496177673;0.5695616006851196;0.5333150625228882;0.037976755700430395;0.0014422339735301727;0.5267071227232615
704;0.5330731670061747;0.48489487171173096;0.5753280520439148;0.5389965772628784;0.037156023451119714;0.001380570078700158;0.5330731670061747
709;0.5429831147193909;0.4818423390388489;0.590955376625061;0.5561516284942627;0.045508029028599475;0.0020709807060678522;0.5429831147193909
714;0.5141295790672302;0.4515334963798523;0.5872547626495361;0.5036004781723022;0.05590594484610311;0.003125474669135523;0.5141295790672302
719;0.5320849517981211;0.464220255613327;0.5910554528236389;0.5409791469573975;0.052160788871163544;0.0027207478956620987;0.5320849517981211
724;0.5210650563240051;0.4391477108001709;0.5980094075202942;0.5260380506515503;0.06495027675401882;0.004218538450423637;0.5210650563240051
729;0.4797893861929576;0.3890340328216553;0.5594587922096252;0.49087533354759216;0.07001582356712499;0.0049022155497827746;0.4797893861929576
734;0.5423344969749451;0.456707239151001;0.5864437222480774;0.5838525295257568;0.060556855002921;0.0036671326878447985;0.5423344969749451
739;0.5490085879961649;0.4763562083244324;0.5930612087249756;0.5776083469390869;0.051758889338403384;0.002678982625545088;0.5490085879961649
744;0.5376462638378143;0.47794172167778015;0.5996134877204895;0.5353835821151733;0.0496980513328335;0.0024698963062809534;0.5376462638378143
749;0.5493442714214325;0.48070499300956726;0.6024342775344849;0.5648935437202454;0.05089754139120447;0.002590559719669372;0.5493442714214325
754;0.5436448554197947;0.4712385833263397;0.5991822481155396;0.5605137348175049;0.05357744960350173;0.002870543106015767;0.5436448554197947
759;0.5518741607666016;0.4804254174232483;0.6068487167358398;0.5683483481407166;0.052910375727881355;0.0027995078596655767;0.5518741607666016
764;0.5512197017669678;0.4688549041748047;0.5994023680686951;0.5854018330574036;0.0585205015753687;0.00342464910463273;0.5512197017669678
769;0.5458577672640482;0.463667631149292;0.6036294102668762;0.5702762603759766;0.059690993222500086;0.0035630146718885515;0.5458577672640482
774;0.5522302786509196;0.4859911799430847;0.6132546663284302;0.5574449896812439;0.052085785969466385;0.002712929100057061;0.5522302786509196
779;0.5591449737548828;0.48787111043930054;0.614450991153717;0.5751128196716309;0.05289515181208156;0.0027978970852231555;0.5591449737548828
784;0.5617542167504629;0.49428626894950867;0.6137478947639465;0.5772284865379333;0.049982395431783504;0.0024982398530991727;0.5617542167504629
789;0.5539352794488271;0.48975035548210144;0.6136723756790161;0.5583831071853638;0.05068861904544623;0.0025693361007343737;0.5539352794488271
794;0.4642151693503062;0.32596129179000854;0.585500180721283;0.4811840355396271;0.10663353297386774;0.011370710354488937;0.4642151693503062
799;0.5211299260457357;0.47742557525634766;0.547158420085907;0.5388057827949524;0.03109120289160019;0.0009666628972466481;0.5211299260457357
804;0.5066133538881937;0.4580185115337372;0.5858564376831055;0.47596511244773865;0.05651029326938092;0.003193413245391439;0.5066133538881937
809;0.5023120145003;0.4678417444229126;0.5496293306350708;0.48946496844291687;0.03460334529977506;0.0011973915059354647;0.5023120145003
814;0.4961937367916107;0.47876524925231934;0.5275740623474121;0.4822418987751007;0.02223458862473999;0.0004943769313114169;0.4961937367916107
819;0.47275059421857196;0.39184167981147766;0.5464525818824768;0.4799575209617615;0.06332502193505764;0.004010058403075531;0.47275059421857196
824;0.5286770959695181;0.4867963492870331;0.5803747773170471;0.5188601613044739;0.0388287668514418;0.0015076731352036256;0.5286770959695181
829;0.5126193463802338;0.46742722392082214;0.5422278046607971;0.528203010559082;0.032464541289317674;0.001053946441125812;0.5126193463802338
834;0.5347806811332703;0.4614936113357544;0.584667980670929;0.5581804513931274;0.0529379715732798;0.00280242883429338;0.5347806811332703
839;0.535785456498464;0.4783496856689453;0.5965428352355957;0.5324638485908508;0.048309281098908835;0.0023337866402933904;0.535785456498464
844;0.5404256880283356;0.47745099663734436;0.5989522933959961;0.5448737740516663;0.049702316381041375;0.002470320253641134;0.5404256880283356
849;0.48565174142519635;0.36792677640914917;0.6092581748962402;0.4797702729701996;0.09861086730958925;0.009724103151549418;0.48565174142519635
854;0.5320325195789337;0.467189759016037;0.6026480197906494;0.5262597799301147;0.055451050457801736;0.003074818996873674;0.5320325195789337
859;0.5417023400465647;0.4709559381008148;0.6106118559837341;0.5435392260551453;0.0570290830049988;0.0032523163083910435;0.5417023400465647
864;0.5373098452885946;0.4814334511756897;0.6061413884162903;0.5243546962738037;0.05172938763216366;0.0026759295447986472;0.5373098452885946
869;0.5356125930945078;0.45981088280677795;0.6093380451202393;0.5376888513565063;0.061061860456736484;0.003728550802437959;0.5356125930945078
874;0.5381886263688406;0.4969763457775116;0.5672155618667603;0.5503739714622498;0.029941596990275876;0.0008964992303280975;0.5381886263688406
879;0.545982172091802;0.4854150116443634;0.5905774235725403;0.5619540810585022;0.04439301467324418;0.0019707397517788727;0.545982172091802
884;0.5467350085576376;0.4841347932815552;0.5835843086242676;0.5724859237670898;0.044496320080566955;0.001979922500712266;0.5467350085576376
889;0.542748749256134;0.47949469089508057;0.5918447375297546;0.5569068193435669;0.04694657570866311;0.002203980970769237;0.542748749256134
894;0.5532062550385793;0.48522087931632996;0.6053578853607178;0.5690400004386902;0.050307426061327945;0.0025308371169159784;0.5532062550385793
899;0.5476854542891184;0.4690706431865692;0.6169343590736389;0.5570513606071472;0.06072731274504406;0.003687806513234391;0.5476854542891184
904;0.5365811189015707;0.4706270098686218;0.6042057275772095;0.5349106192588806;0.054546074609512815;0.0029752742553065385;0.5365811189015707
909;0.5470363994439443;0.4635266363620758;0.6118847727775574;0.5656977891921997;0.06198773943649867;0.003842479840447253;0.5470363994439443
914;0.5529706875483195;0.4915100932121277;0.6104458570480347;0.5569561123847961;0.0486370345049467;0.0023655611254353756;0.5529706875483195
919;0.5444182455539703;0.4641563594341278;0.6028397679328918;0.5662586092948914;0.05868573401012417;0.003444015376307045;0.5444182455539703
924;0.5248128473758698;0.4612003266811371;0.5953884720802307;0.5178497433662415;0.055002898132727206;0.0030253188029991662;0.5248128473758698
929;0.5475869178771973;0.4924581050872803;0.6026378870010376;0.5476647615432739;0.04498074128904534;0.0020232670869120284;0.5475869178771973
934;0.5465538203716278;0.4749957025051117;0.6061689853668213;0.5584967732429504;0.05421305578698729;0.002939055417762996;0.5465538203716278
939;0.5497800707817078;0.48744356632232666;0.604420006275177;0.5574766397476196;0.0480645382542818;0.002310199837597319;0.5497800707817078
944;0.5594058235486349;0.4799930453300476;0.6143375039100647;0.5838869214057922;0.0575129058096718;0.00330773433467218;0.5594058235486349
949;0.5530212223529816;0.47586289048194885;0.5972393155097961;0.5859614610671997;0.05475310422278914;0.00299790242203161;0.5530212223529816
954;0.5611552198727926;0.49185842275619507;0.61513352394104;0.5764737129211426;0.05147931503680355;0.002650119876658468;0.5611552198727926
959;0.531530479590098;0.4687325954437256;0.5652995705604553;0.5605592727661133;0.04444695936912277;0.00197553219716045;0.531530479590098
964;0.5165631373723348;0.46726495027542114;0.5701550841331482;0.5122693777084351;0.04211430628146645;0.0017736147935691643;0.5165631373723348
969;0.34455138196547824;0.05985420197248459;0.49266013503074646;0.48113980889320374;0.20136623798533707;0.04054836180036741;0.34455138196547824
974;0.41105881830056507;0.16489116847515106;0.6091293692588806;0.4591559171676636;0.18452080812827026;0.034047928632309925;0.41105881830056507
979;0.4352428615093231;0.2251543402671814;0.6020017266273499;0.4785725176334381;0.15686848520655355;0.02460772165099871;0.4352428615093231
984;0.4306773245334625;0.1901947259902954;0.612359881401062;0.48947736620903015;0.17729248580906362;0.03143262552435703;0.4306773245334625
989;0.41773455341657;0.17348593473434448;0.6172665953636169;0.46245113015174866;0.1839112065886202;0.03382333190888214;0.41773455341657
994;0.4277883718411128;0.19560398161411285;0.6084344387054443;0.47932669520378113;0.1724323938182453;0.029732930437890433;0.4277883718411128
999;0.42798952261606854;0.19740548729896545;0.613913357257843;0.4726497232913971;0.17294623746064514;0.029910401051793854;0.42798952261606854


==> csv-data/settings-v3/data-iseg/model-AdaptSegNet/unsup-True/src-T1/targ-T2/lambda-0.1/loss-None/shuf-False/eval-True/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.4021613399187724;0.35499998927116394;0.4300178289413452;0.421466201543808;0.0335303576774499;0.0011242848859777234;0.4021613399187724
4;0.4850119948387146;0.4400278329849243;0.5270286202430725;0.487979531288147;0.03557985338473092;0.0012659259668789484;0.4850119948387146
9;0.4935685098171234;0.4640926122665405;0.5246244072914124;0.49198850989341736;0.024737243878444472;0.0006119312347016385;0.4935685098171234
14;0.48443788290023804;0.4650336503982544;0.5181704163551331;0.47010958194732666;0.02394234923361985;0.000573236086824617;0.48443788290023804
19;0.5067655146121979;0.49181219935417175;0.535694420337677;0.4927899241447449;0.02045971939033328;0.0004186001175311797;0.5067655146121979
24;0.5198155244191488;0.48361992835998535;0.5655947327613831;0.5102319121360779;0.034145291109766246;0.001165900904970682;0.5198155244191488
29;0.5070245862007141;0.49370741844177246;0.524364173412323;0.5030021667480469;0.012834693867820159;0.0001647293666806604;0.5070245862007141
34;0.5150610307852427;0.4844497740268707;0.5480671525001526;0.5126661658287048;0.026026835440537605;0.0006773961630488243;0.5150610307852427
39;0.5152656932671865;0.4834918677806854;0.551448404788971;0.5108568072319031;0.02791775346255148;0.0007794009583958051;0.5152656932671865
44;0.5304786165555319;0.5116258859634399;0.5490918159484863;0.5307181477546692;0.015296339623313365;0.00023397800587174645;0.5304786165555319
49;0.525652289390564;0.49336886405944824;0.5496656894683838;0.5339223146438599;0.023715369503743863;0.0005624187506991044;0.525652289390564
54;0.5289749701817831;0.511292576789856;0.5525214076042175;0.5231109261512756;0.017334827792118573;0.00030049625458240646;0.5289749701817831
59;0.5287031133969625;0.509802520275116;0.5548014044761658;0.5215054154396057;0.019062704193422222;0.00036338669116591724;0.5287031133969625
64;0.5241994361082712;0.49801239371299744;0.5493308901786804;0.525255024433136;0.02096398053659772;0.0004394884799388481;0.5241994361082712
69;0.5215856432914734;0.5004662871360779;0.5435560941696167;0.5207345485687256;0.01760163134896346;0.00030981742614481317;0.5215856432914734
74;0.5320902665456136;0.514742910861969;0.5515055656433105;0.5300223231315613;0.01507935650960866;0.00022738699274387703;0.5320902665456136
79;0.5286604166030884;0.5060222744941711;0.5475424528121948;0.5324165225028992;0.017157360918627435;0.00029437503369204404;0.5286604166030884
84;0.5302484830220541;0.5074453353881836;0.5507434606552124;0.5325566530227661;0.017751575507054203;0.0003151184329826467;0.5302484830220541
89;0.5320494572321574;0.5032971501350403;0.5598025918006897;0.5330486297607422;0.0230790669043607;0.0005326433291759574;0.5320494572321574
94;0.5350644985834757;0.5103192329406738;0.5720261931419373;0.5228480696678162;0.026631661431569253;0.0007092453906057333;0.5350644985834757
99;0.5366947849591573;0.5184903740882874;0.548741340637207;0.5428526401519775;0.013095027802382898;0.00017147975314518108;0.5366947849591573
104;0.5312734047571818;0.5127092003822327;0.558887243270874;0.5222237706184387;0.01990853786344154;0.0003963498798600855;0.5312734047571818
109;0.528339167435964;0.5060105323791504;0.552596390247345;0.5264105796813965;0.01906742643662585;0.0003635667509161383;0.528339167435964
114;0.5344332257906595;0.5030853748321533;0.5697512626647949;0.5304630398750305;0.027360640005697753;0.0007486046215213884;0.5344332257906595
119;0.5394076506296793;0.5037997364997864;0.5776017308235168;0.5368214845657349;0.030184982830570015;0.0009111331884818066;0.5394076506296793
124;0.5313754280408224;0.5044355988502502;0.556903064250946;0.5327876210212708;0.021443016705582317;0.0004598029654358823;0.5313754280408224
129;0.5362395842870077;0.5046190619468689;0.5658025145530701;0.538297176361084;0.025020378122126673;0.0006260193213741951;0.5362395842870077
134;0.5358845392862955;0.515381932258606;0.5649448037147522;0.5273268818855286;0.021119417319713087;0.0004460297879241971;0.5358845392862955
139;0.537354588508606;0.5019689798355103;0.5637887120246887;0.5463060736656189;0.026019436797294498;0.0006770110912484029;0.537354588508606
144;0.5306849082310995;0.5083426237106323;0.5564923882484436;0.5272197127342224;0.01980918374787058;0.00039240376075689985;0.5306849082310995
149;0.5353296995162964;0.5045275092124939;0.5600358843803406;0.5414257049560547;0.023067522481977073;0.0005321105934565177;0.5353296995162964
154;0.5348671277364095;0.5055211186408997;0.5651156902313232;0.5339645743370056;0.024337751097702955;0.0005923261284937414;0.5348671277364095
159;0.5315263470013937;0.5131428241729736;0.5519806742668152;0.5294555425643921;0.01592295666095875;0.0002535405488267707;0.5315263470013937
164;0.5310865640640259;0.508564829826355;0.5570951700210571;0.5275996923446655;0.01996525624919178;0.00039861145709589135;0.5310865640640259
169;0.5358889102935791;0.5140015482902527;0.553385853767395;0.5402793288230896;0.01637554499098005;0.00026815847375161184;0.5358889102935791
174;0.5296261509259542;0.5032001733779907;0.5591973066329956;0.5264809727668762;0.022968657520397215;0.0005275592282892995;0.5296261509259542
179;0.5308202902475992;0.5070054531097412;0.5605169534683228;0.5249384641647339;0.022238361393598298;0.0004945447174722833;0.5308202902475992
184;0.5354903141657511;0.5077473521232605;0.5624520182609558;0.5362715721130371;0.022339917894422755;0.00049907193152955;0.5354903141657511
189;0.5348171393076578;0.5131052732467651;0.5614727139472961;0.5298734307289124;0.020052971863932744;0.0004021216805756783;0.5348171393076578
194;0.533259908358256;0.5074936151504517;0.5597174763679504;0.532568633556366;0.0213259046819424;0.00045479421050329287;0.533259908358256
199;0.5353976090749105;0.5123403668403625;0.5676813721656799;0.526171088218689;0.02351599785871907;0.0005530021552912798;0.5353976090749105
204;0.5855170687039694;0.5316541194915771;0.643662691116333;0.5812343955039978;0.04582747354049993;0.002100157331105221;0.5855170687039694
209;0.5925413568814596;0.5441863536834717;0.6349796056747437;0.5984581112861633;0.03730156063582183;0.0013914064258678926;0.5925413568814596
214;0.5901625156402588;0.5527729988098145;0.6230860352516174;0.5946285128593445;0.028878361239138197;0.0008339597478581595;0.5901625156402588
219;0.6011540492375692;0.5724529027938843;0.6407869458198547;0.5902222990989685;0.028948376234121692;0.0008380084865922616;0.6011540492375692
224;0.6241706013679504;0.58995121717453;0.6531035304069519;0.6294570565223694;0.0260514058830644;0.0006786757484841625;0.6241706013679504
229;0.626349151134491;0.5853124856948853;0.6525285840034485;0.6412063837051392;0.029383146957628125;0.0008633693251335709;0.626349151134491
234;0.6295817693074545;0.5897222757339478;0.6772211194038391;0.6218019127845764;0.03614237159281285;0.001306271024352965;0.6295817693074545
239;0.6170793970425924;0.5939794182777405;0.6455940008163452;0.6116647720336914;0.021416580891898875;0.00045866993709924795;0.6170793970425924
244;0.6345444520314535;0.5937319397926331;0.6588172316551208;0.6510841846466064;0.029030970479149466;0.0008427972469612477;0.6345444520314535
249;0.6339553395907084;0.5910307765007019;0.6636647582054138;0.6471704840660095;0.03109023273417143;0.0009666025714649448;0.6339553395907084
254;0.6321580608685812;0.5848865509033203;0.6574475169181824;0.6541401147842407;0.03345326559062872;0.0011191209786771438;0.6321580608685812
259;0.633216381072998;0.5884037613868713;0.6606855392456055;0.6505598425865173;0.03195580902390091;0.001021173730372027;0.633216381072998
264;0.6368647416432699;0.5934502482414246;0.668796718120575;0.6483472585678101;0.03181361110179303;0.0010121058513361289;0.6368647416432699
269;0.6303425232569376;0.5972166061401367;0.6478046774864197;0.6460062861442566;0.02343506406330432;0.0005492022276511775;0.6303425232569376
274;0.6361183126767477;0.5971663594245911;0.6639938950538635;0.6471946835517883;0.028384201866431584;0.0008056629155943383;0.6361183126767477
279;0.5805849333604177;0.49966374039649963;0.6509829163551331;0.5911081433296204;0.06222232565160681;0.003871617809494607;0.5805849333604177
284;0.6318902969360352;0.5982851386070251;0.6889131665229797;0.6084725856781006;0.04053518439910163;0.001643101174269172;0.6318902969360352
289;0.6248692671457926;0.5869712233543396;0.6916720271110535;0.5959645509719849;0.047379155329756326;0.0022447843597611775;0.6248692671457926
294;0.6505175828933716;0.5945369005203247;0.7009999752044678;0.6560158729553223;0.04363691069881372;0.0019041799753362436;0.6505175828933716
299;0.6266559561093649;0.5930264592170715;0.6449159979820251;0.6420254111289978;0.02380890826294921;0.0005668641126735312;0.6266559561093649
304;0.6411482493082682;0.598439633846283;0.6696631908416748;0.6553419232368469;0.030760299656776957;0.0009461960349747125;0.6411482493082682
309;0.6331371665000916;0.5996549129486084;0.6555159687995911;0.6442406177520752;0.024118863467910118;0.0005817195749836893;0.6331371665000916
314;0.6378611524899801;0.5937401652336121;0.6952158808708191;0.624627411365509;0.0424710030030919;0.0018037860960886415;0.6378611524899801
319;0.6496772368748983;0.5968115329742432;0.7079785466194153;0.6442416310310364;0.04554620795678341;0.00207445705924256;0.6496772368748983
324;0.6408085425694784;0.5926018953323364;0.6765024662017822;0.6533212661743164;0.03537657075017332;0.0012515017580420186;0.6408085425694784
329;0.6109412709871928;0.5802434086799622;0.6610717177391052;0.591508686542511;0.03574467689964343;0.0012776819266599028;0.6109412709871928
334;0.6188962459564209;0.5862458348274231;0.6764828562736511;0.5939600467681885;0.04084148652484103;0.0016680270215587711;0.6188962459564209
339;0.6157306234041849;0.5863393545150757;0.668310284614563;0.5925422310829163;0.03726557391818499;0.0013887229994517093;0.6157306234041849
344;0.6335630019505819;0.5955408215522766;0.6837055683135986;0.6214426159858704;0.03699940053408246;0.0013689556398814612;0.6335630019505819
349;0.6344499190648397;0.5966647863388062;0.6749847531318665;0.6317002177238464;0.03203305524730157;0.0010261166284766749;0.6344499190648397
354;0.6474448243776957;0.5977094769477844;0.6995322704315186;0.6450927257537842;0.041602240277499855;0.0017307463961068314;0.6474448243776957
359;0.6435799996058146;0.5932961702346802;0.6859779357910156;0.651465892791748;0.03824585293566564;0.0014627452667765638;0.6435799996058146
364;0.6465495228767395;0.5917083024978638;0.683083713054657;0.6648565530776978;0.0394860897843762;0.0015591512864598183;0.6465495228767395
369;0.6560254693031311;0.5945930480957031;0.7166768908500671;0.656806468963623;0.049843579564943875;0.0024843824238468906;0.6560254693031311
374;0.658873975276947;0.5999844074249268;0.7249788641929626;0.6516586542129517;0.05128319542323456;0.0026299661328176662;0.658873975276947
379;0.6837293108304342;0.599979817867279;0.7281064987182617;0.7231016159057617;0.059255072309920664;0.0035111635944539265;0.6837293108304342
384;0.6519163052241007;0.6020104885101318;0.6920602917671204;0.66167813539505;0.03740509557863676;0.0013991411752469517;0.6519163052241007
389;0.6620393395423889;0.6044425964355469;0.710146963596344;0.6715284585952759;0.043672156228853246;0.0019072572296773653;0.6620393395423889
394;0.6601660052935282;0.6012182831764221;0.6997387409210205;0.6795409917831421;0.042490098647848445;0.0018054084831038923;0.6601660052935282
399;0.6703033844629923;0.5987981557846069;0.7091085314750671;0.703003466129303;0.050623224261730285;0.0025627108346534377;0.6703033844629923
404;0.6622621019681295;0.5978574156761169;0.7016065716743469;0.6873223185539246;0.045912835417280896;0.002107988456054323;0.6622621019681295
409;0.665464182694753;0.599783718585968;0.7052361965179443;0.6913726329803467;0.046786694138749155;0.0021889947484328644;0.665464182694753
414;0.6638806064923605;0.6058528423309326;0.6993651390075684;0.6864238381385803;0.04137056423131574;0.0017115235848174214;0.6638806064923605
419;0.6727720101674398;0.5942388772964478;0.7173393964767456;0.706737756729126;0.055699721185623205;0.0031024589401561623;0.6727720101674398
424;0.6802704135576884;0.595954179763794;0.7267216444015503;0.718135416507721;0.05972353689153155;0.00356690085883413;0.6802704135576884
429;0.664998451868693;0.597055196762085;0.7077782154083252;0.690161943435669;0.04857844306147098;0.0023598651302765778;0.664998451868693
434;0.6825258533159891;0.6025448441505432;0.7332184314727783;0.711814284324646;0.05722619300709009;0.0032748371660847263;0.6825258533159891
439;0.681727925936381;0.6039779186248779;0.7305726408958435;0.7106332182884216;0.055576930892733;0.00308879524745562;0.681727925936381
444;0.6294576128323873;0.5962681770324707;0.6892930865287781;0.6028115749359131;0.042394315250862735;0.0017972779655895327;0.6294576128323873
449;0.6681565443674723;0.6072162389755249;0.707295298576355;0.6899580955505371;0.043668717011437146;0.0019069568454249798;0.6681565443674723
454;0.6681112249692281;0.598903238773346;0.7215025424957275;0.6839278936386108;0.05128529727027664;0.0026301817161006446;0.6681112249692281
459;0.6823567350705465;0.6000947952270508;0.7435951828956604;0.7033802270889282;0.06044049816552658;0.0036530538184970218;0.6823567350705465
464;0.6732125083605448;0.5966028571128845;0.7542943358421326;0.6687403321266174;0.06445489837167641;0.004154433924103134;0.6732125083605448
469;0.6747276782989502;0.591670036315918;0.744067370891571;0.6884456276893616;0.062967576302143;0.003964915665366202;0.6747276782989502
474;0.6820669968922933;0.6006669402122498;0.7484604120254517;0.6970736384391785;0.061262424837945875;0.0037530846970249675;0.6820669968922933
479;0.6616174181302389;0.6035836338996887;0.6930259466171265;0.6882426738739014;0.04108251865552676;0.0016877733390817044;0.6616174181302389
484;0.671373188495636;0.6016063690185547;0.7091619372367859;0.7033512592315674;0.04938959282872469;0.0024393318797872134;0.671373188495636
489;0.6799298922220866;0.5977943539619446;0.7310439944267273;0.7109513282775879;0.058655001447490286;0.0034404091948050876;0.6799298922220866
494;0.6899257103602091;0.6051232218742371;0.7339948415756226;0.7306590676307678;0.059979876553240004;0.00359758559134191;0.6899257103602091
499;0.6615564624468485;0.6062325239181519;0.7460062503814697;0.6324306130409241;0.060665256284373324;0.0036802733200486967;0.6615564624468485
504;0.6954387823740641;0.6014529466629028;0.7560238838195801;0.7288395166397095;0.06737828750414364;0.004539833626991039;0.6954387823740641
509;0.6916815042495728;0.6039539575576782;0.7489578127861023;0.7221327424049377;0.06299199915689034;0.003967991957781673;0.6916815042495728
514;0.6740082303682963;0.6023773550987244;0.716413140296936;0.7032341957092285;0.05093563169350899;0.0025944385760167973;0.6740082303682963
519;0.688082754611969;0.6057259440422058;0.7351616024971008;0.7233607172966003;0.05843399928293311;0.003414532272197827;0.688082754611969
524;0.6639053225517273;0.6068882942199707;0.7186094522476196;0.6662182211875916;0.04563928434170547;0.002082944275223042;0.6639053225517273
529;0.6726052363713583;0.6152280569076538;0.723412811756134;0.6791748404502869;0.04440987179086686;0.001972236712481232;0.6726052363713583
534;0.6717589696248373;0.6015689373016357;0.728468656539917;0.685239315032959;0.05267620886086592;0.002774782979953569;0.6717589696248373
539;0.6705336968104044;0.5922797918319702;0.7258607149124146;0.6934605836868286;0.05689286633160705;0.0032367982394261065;0.6705336968104044
544;0.6820744673411051;0.6005560159683228;0.7363694906234741;0.7092978954315186;0.05869219852883228;0.003444774168147862;0.6820744673411051
549;0.6930432120958964;0.5985710620880127;0.7462109327316284;0.7343476414680481;0.06697723377006647;0.004485949843490131;0.6930432120958964
554;0.6906811992327372;0.604189395904541;0.7386499047279358;0.7292042970657349;0.061280387880895945;0.0037552859388330583;0.6906811992327372
559;0.6939846277236938;0.6033128499984741;0.7484049201011658;0.7302361130714417;0.06454225925241837;0.004165703229406385;0.6939846277236938
564;0.700340727965037;0.6067426204681396;0.7509550452232361;0.7433245182037354;0.06625712807388802;0.004390007020599601;0.700340727965037
569;0.6675079266230265;0.6021151542663574;0.7575415968894958;0.6428670287132263;0.06580134321816353;0.004329816769314555;0.6675079266230265
574;0.6849143703778585;0.6071053147315979;0.7467589378356934;0.7008788585662842;0.05812017592233053;0.0033779548492426496;0.6849143703778585
579;0.686445156733195;0.6118300557136536;0.7370044589042664;0.710500955581665;0.053858882877448444;0.002900779264806709;0.686445156733195
584;0.6894202629725138;0.6082529425621033;0.7492039203643799;0.7108039259910583;0.05949644425746506;0.003539826879281647;0.6894202629725138
589;0.6839011907577515;0.6083379983901978;0.7529088854789734;0.6904566884040833;0.059202568978337276;0.003504944173634783;0.6839011907577515
594;0.6808382670084635;0.6042349338531494;0.7588680982589722;0.679411768913269;0.06313678302517083;0.003986253370767499;0.6808382670084635
599;0.6984667778015137;0.6078526973724365;0.7627940773963928;0.7247535586357117;0.06592902216728169;0.00434663596393392;0.6984667778015137
604;0.7060236930847168;0.607069194316864;0.757011353969574;0.7539905309677124;0.06998226424221057;0.004897517308466585;0.7060236930847168
609;0.7044626077016195;0.6026425361633301;0.7590987682342529;0.7516465187072754;0.07206191426729222;0.005192919487866574;0.7044626077016195
614;0.5912364919980367;0.44899189472198486;0.7188434600830078;0.6058741211891174;0.11065159126194343;0.012243774648800195;0.5912364919980367
619;0.6262727578481039;0.5313017964363098;0.7475022077560425;0.6000142693519592;0.09019529044350381;0.00813519041818801;0.6262727578481039
624;0.6039221882820129;0.5569950938224792;0.6394606232643127;0.6153108477592468;0.03461615287739496;0.0011982780400311792;0.6039221882820129
629;0.6068372329076132;0.5851503610610962;0.6268423199653625;0.6085190176963806;0.017062163977166086;0.000291117439583704;0.6068372329076132
634;0.6308356920878092;0.6052042245864868;0.6772559881210327;0.6100468635559082;0.03288358963481244;0.0010813304672707444;0.6308356920878092
639;0.6310834089914957;0.6079995036125183;0.6520215272903442;0.6332291960716248;0.018035852143581554;0.00032529196254513535;0.6310834089914957
644;0.6355534195899963;0.6050317287445068;0.6632762551307678;0.6383522748947144;0.0238604471423948;0.0005693209378350161;0.6355534195899963
649;0.6657398144404093;0.597456693649292;0.7031052112579346;0.6966575384140015;0.04835515525778225;0.0023382210400042266;0.6657398144404093
654;0.6257512172063192;0.5745396614074707;0.7051829695701599;0.5975310206413269;0.05694560628382108;0.003242802075031963;0.6257512172063192
659;0.6792021989822388;0.6032330393791199;0.7315144538879395;0.702859103679657;0.05497737220586267;0.0030225114546619616;0.6792021989822388
664;0.6941100160280863;0.6121978163719177;0.7359517216682434;0.7341805100440979;0.05792518529412688;0.003355327091358933;0.6941100160280863
669;0.7003244558970133;0.607556164264679;0.7607155442237854;0.7327016592025757;0.06658659218281997;0.004433774258521182;0.7003244558970133
674;0.7029781142870585;0.6006404161453247;0.7593463063240051;0.7489476203918457;0.07248809793334071;0.005254524341993594;0.7029781142870585
679;0.6917616327603658;0.6056548357009888;0.745849609375;0.7237804532051086;0.061549694222805686;0.0037883648589208795;0.6917616327603658
684;0.6554247339566549;0.6055641174316406;0.686652421951294;0.67405766248703;0.035629742273196034;0.0012694785344543726;0.6554247339566549
689;0.6782573660214742;0.60334312915802;0.7167780995368958;0.7146508693695068;0.05297948307707775;0.0028068256271143676;0.6782573660214742
694;0.6742271184921265;0.6058083176612854;0.7232911586761475;0.6935818791389465;0.049876578023507916;0.002487673035335073;0.6742271184921265
699;0.684029241402944;0.6037136316299438;0.7293441891670227;0.7190299034118652;0.05694760166191597;0.003243029335044254;0.684029241402944
704;0.6791107257207235;0.6042720675468445;0.7382702231407166;0.6947898864746094;0.0558166850030797;0.0031155023247330226;0.6791107257207235
709;0.6911537448565165;0.6026068925857544;0.7438324689865112;0.7270218729972839;0.06298707708555984;0.003967371879782257;0.6911537448565165
714;0.6912288467089335;0.6073888540267944;0.7502427101135254;0.7160549759864807;0.06090461707123812;0.0037093723805941502;0.6912288467089335
719;0.7060920397440592;0.6152918934822083;0.7546513676643372;0.7483328580856323;0.0642571957667217;0.004128987207802797;0.7060920397440592
724;0.6792459885279337;0.6037251353263855;0.7217420339584351;0.7122707962989807;0.05354110904664949;0.002866650357945212;0.6792459885279337
729;0.6678958336512247;0.6122102737426758;0.7224687337875366;0.6690084934234619;0.04501970318051574;0.0020267736744617394;0.6678958336512247
734;0.6575638055801392;0.5978079438209534;0.7349499464035034;0.6399335265159607;0.05735911594506229;0.0032900681819990987;0.6575638055801392
739;0.6877053578694662;0.6069164872169495;0.7330585718154907;0.7231410145759583;0.057269658641562575;0.0032798138009211032;0.6877053578694662
744;0.6701647639274597;0.6032134890556335;0.7478100657463074;0.6594707369804382;0.0595136631759083;0.0035418761046154637;0.6701647639274597
749;0.6811100443204244;0.6116055250167847;0.7555966377258301;0.6761279702186584;0.058889591222693285;0.003467983954375914;0.6811100443204244
754;0.6867006023724874;0.6095964312553406;0.758598804473877;0.6919065713882446;0.060941247067612975;0.003713835594155847;0.6867006023724874
759;0.6942409078280131;0.6104597449302673;0.7584260702133179;0.7138369083404541;0.06197585971707086;0.003841007187670047;0.6942409078280131
764;0.6823762059211731;0.6067655086517334;0.7298757433891296;0.7104873657226562;0.05404757443408904;0.002921140302208395;0.6823762059211731
769;0.6907249093055725;0.6043378114700317;0.7496766448020935;0.7181602716445923;0.06242525369638042;0.003896912299057457;0.6907249093055725
774;0.7013047138849894;0.6108963489532471;0.7709887623786926;0.7220290303230286;0.0669801870106075;0.004486345451975953;0.7013047138849894
779;0.7087644338607788;0.614422082901001;0.7715241312980652;0.7403470873832703;0.06791348126000553;0.004612240936853122;0.7087644338607788
784;0.7083911299705505;0.6080181002616882;0.7681251168251038;0.7490301728248596;0.0714012746912137;0.005098142027530154;0.7083911299705505
789;0.6711263457934061;0.6146085262298584;0.7593359351158142;0.6394345760345459;0.06319167626381984;0.003993187949031412;0.6711263457934061
794;0.6646202007929484;0.6117146015167236;0.7454255223274231;0.6367204785346985;0.05804279147075831;0.0033689656417179334;0.6646202007929484
799;0.6639102697372437;0.6025826334953308;0.7223104238510132;0.666837751865387;0.048922479901517026;0.0023934090397143373;0.6639102697372437
804;0.660760243733724;0.6054937839508057;0.7329254150390625;0.6438615322113037;0.05337839755801268;0.0028492533258612537;0.660760243733724
809;0.578285276889801;0.45128440856933594;0.6790293455123901;0.604542076587677;0.09481210795947853;0.008989335815719812;0.578285276889801
814;0.6579076051712036;0.605835497379303;0.7149044871330261;0.6529828310012817;0.04466319276498258;0.0019948007879619922;0.6579076051712036
819;0.6077093879381815;0.5112544894218445;0.7031198143959045;0.6087538599967957;0.07833217271449978;0.006135929282174224;0.6077093879381815
824;0.6274958252906799;0.5972086787223816;0.6794518232345581;0.6058269739151001;0.036906530991731114;0.001362092029843609;0.6274958252906799
829;0.649730900923411;0.6039850115776062;0.7326303720474243;0.6125773191452026;0.05872363903241962;0.003448465781209917;0.649730900923411
834;0.6705020467440287;0.6088463664054871;0.7400898337364197;0.6625699400901794;0.05387269355457317;0.0029022671108249495;0.6705020467440287
839;0.6773483355840048;0.6096388101577759;0.7499920129776001;0.6724141836166382;0.05740507978203949;0.0032953431847823193;0.6773483355840048
844;0.6896827419598898;0.6133825182914734;0.7566819787025452;0.6989837288856506;0.05887028173235889;0.0034657100712473087;0.6896827419598898
849;0.6637405355771383;0.6119843125343323;0.7530294060707092;0.6262078881263733;0.06340322978717983;0.004019969547445928;0.6637405355771383
854;0.6993576288223267;0.6105425953865051;0.7555714249610901;0.7319588661193848;0.06353723767428474;0.004036980571278548;0.6993576288223267
859;0.7037018338839213;0.6109656095504761;0.7702599763870239;0.7298799157142639;0.06761480509819949;0.004571761868467503;0.7037018338839213
864;0.6908125281333923;0.6058911085128784;0.7511096000671387;0.7154368758201599;0.06178927332244004;0.0038179142977152005;0.6908125281333923
869;0.700308640797933;0.6129235029220581;0.7595821022987366;0.7284203171730042;0.06308663859722237;0.003979923969496548;0.700308640797933
874;0.6668078700701395;0.6170020699501038;0.7171891927719116;0.6662323474884033;0.04090324611820411;0.0016730755430063797;0.6668078700701395
879;0.6802717645963033;0.6045019030570984;0.7519113421440125;0.6844020485877991;0.060250477825864374;0.003630120078244975;0.6802717645963033
884;0.7015334765116373;0.6097142100334167;0.7637996077537537;0.7310866117477417;0.06628533422193884;0.004393745532914137;0.7015334765116373
889;0.7023266951243082;0.6036429405212402;0.7620598077774048;0.7412773370742798;0.07029386098871165;0.004941226892700317;0.7023266951243082
894;0.7037068009376526;0.6063278913497925;0.7732539772987366;0.7315385341644287;0.07093204998853195;0.005031355715575596;0.7037068009376526
899;0.7074928681055704;0.6033138036727905;0.7768968343734741;0.7422679662704468;0.07500998922850743;0.005626498484060802;0.7074928681055704
904;0.7111037969589233;0.6114314198493958;0.7717804312705994;0.7500995397567749;0.07103263256281798;0.005045634888804311;0.7111037969589233
909;0.690501868724823;0.6040489077568054;0.74418044090271;0.7232762575149536;0.061724290550157615;0.0038098880439202767;0.690501868724823
914;0.7008486191431681;0.6072272062301636;0.7480597496032715;0.7472589015960693;0.06620114327438327;0.004382591370835422;0.7008486191431681
919;0.6986699104309082;0.6089379191398621;0.760886013507843;0.7261857986450195;0.06501230100872611;0.00422659928244921;0.6986699104309082
924;0.7004191478093466;0.6146262288093567;0.7547529339790344;0.7318782806396484;0.06137931874420125;0.0037674207695022554;0.7004191478093466
929;0.703295906384786;0.6133694052696228;0.7641984820365906;0.7323198318481445;0.06490579730949006;0.004212762524380607;0.703295906384786
934;0.7040270566940308;0.6033836603164673;0.7688913941383362;0.7398061156272888;0.07214942033643244;0.005205538854883211;0.7040270566940308
939;0.708976149559021;0.614881157875061;0.7727981805801392;0.7392491102218628;0.06793028595788242;0.004614523750319677;0.708976149559021
944;0.7173899213473002;0.6164686679840088;0.7825634479522705;0.7531376481056213;0.07236617054704964;0.005236862639644673;0.7173899213473002
949;0.7145444552103678;0.6195371150970459;0.7822057008743286;0.741890549659729;0.06916706278241753;0.0047840825739468885;0.7145444552103678
954;0.7191819349924723;0.6192962527275085;0.7829719185829163;0.7552776336669922;0.07152904070098182;0.005116403663602714;0.7191819349924723
959;0.7056154211362203;0.613791823387146;0.7666112780570984;0.7364431619644165;0.06608685514701208;0.004367472423222157;0.7056154211362203
964;0.6663720011711121;0.6070075035095215;0.7331278324127197;0.658980667591095;0.05175299153820992;0.0026783721331540278;0.6663720011711121
969;0.5714068214098612;0.41449660062789917;0.6873850226402283;0.6123388409614563;0.11510457675674435;0.013249063590349252;0.5714068214098612
974;0.637167751789093;0.5631489157676697;0.7370041012763977;0.6113502383232117;0.07328626239270805;0.005370876255492855;0.637167751789093
979;0.6713435053825378;0.6139083504676819;0.7538360357284546;0.646286129951477;0.05980993966016748;0.0035772288821528755;0.6713435053825378
984;0.6465885241826376;0.6116632223129272;0.7032334804534912;0.6248688697814941;0.040415224725848145;0.0016333903896408074;0.6465885241826376
989;0.646022617816925;0.5818740129470825;0.7514378428459167;0.6047559976577759;0.07512289290227411;0.005643449038006547;0.646022617816925
994;0.6437146464983622;0.5837481021881104;0.7447343468666077;0.6026614904403687;0.0718478204757005;0.005162109307108489;0.6437146464983622
999;0.6426624258359274;0.5451738238334656;0.7716914415359497;0.6111220121383667;0.09512677875537866;0.009049104036374761;0.6426624258359274


==> csv-data/settings-v3/data-iseg/model-AdaptSegNet/unsup-True/src-T2/targ-T1/lambda-0.1/loss-None/shuf-False/eval-True/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.41415706276893616;0.3390516936779022;0.5150302648544312;0.3883892297744751;0.07411747563274576;0.005493400194170661;0.41415706276893616
4;0.5689187049865723;0.5580820441246033;0.5829985737800598;0.5656754970550537;0.010427436910481565;0.00010873144052207333;0.5689187049865723
9;0.6135355432828268;0.6083670258522034;0.6216803789138794;0.6105592250823975;0.005828389998325126;3.3970129972576364e-05;0.6135355432828268
14;0.6638776461283366;0.6631647348403931;0.6652697920799255;0.6631984114646912;0.0009844918457932678;9.692241944334353e-07;0.6638776461283366
19;0.6517582337061564;0.6233575344085693;0.6771534085273743;0.6547637581825256;0.022064661053142833;0.00048684926739007826;0.6517582337061564
24;0.6726618011792501;0.6571621894836426;0.6819639801979065;0.6788592338562012;0.011032930541415333;0.00012172555633169522;0.6726618011792501
29;0.6563996076583862;0.6325036883354187;0.668421745300293;0.668273389339447;0.0168970751431544;0.00028551114839340624;0.6563996076583862
34;0.6638487180074056;0.6581887602806091;0.6722662448883057;0.661091148853302;0.006068884243951872;3.683135596648728e-05;0.6638487180074056
39;0.6574212511380514;0.6458421945571899;0.6638435125350952;0.6625780463218689;0.00820391226433246;6.730417644086453e-05;0.6574212511380514
44;0.6632723609606425;0.6572080850601196;0.6727054715156555;0.6599035263061523;0.006760376317682675;4.570268795668476e-05;0.6632723609606425
49;0.6661853591601054;0.656466007232666;0.6730764508247375;0.6690136194229126;0.007069936405512113;4.998400077798554e-05;0.6661853591601054
54;0.665797770023346;0.6502628922462463;0.6770788431167603;0.6700515747070312;0.0113532651981023;0.00012889663065844084;0.665797770023346
59;0.6620200077692667;0.6558036804199219;0.6683353781700134;0.661920964717865;0.005116523511749988;2.6178812846290435e-05;0.6620200077692667
64;0.6569775938987732;0.6279865503311157;0.6797360777854919;0.6632101535797119;0.02158142717045001;0.00046575799871343787;0.6569775938987732
69;0.6640437245368958;0.6565098762512207;0.6717088222503662;0.6639124751091003;0.006205637742164124;3.850993978697185e-05;0.6640437245368958
74;0.6607970396677653;0.6472160220146179;0.674554705619812;0.660620391368866;0.01116166979092152;0.00012458287252157003;0.6607970396677653
79;0.6568518280982971;0.648848295211792;0.6678369045257568;0.6538702845573425;0.008033638541970636;6.453934822303609e-05;0.6568518280982971
84;0.6534525354703268;0.645839273929596;0.6660345792770386;0.6484837532043457;0.008962112378383307;8.03194582827713e-05;0.6534525354703268
89;0.6677731275558472;0.6636790633201599;0.6726568341255188;0.6669834852218628;0.0037074468681383963;1.3745162280069204e-05;0.6677731275558472
94;0.6492149631182352;0.6390520334243774;0.662162184715271;0.6464306712150574;0.009637910708017368;9.288932281571585e-05;0.6492149631182352
99;0.6602175633112589;0.6474815011024475;0.6673996448516846;0.6657715439796448;0.009030250589081877;8.15454257016136e-05;0.6602175633112589
104;0.6635234554608663;0.6548271775245667;0.6785053610801697;0.6572378277778625;0.010639421370551273;0.00011319728710014312;0.6635234554608663
109;0.6574594974517822;0.6325275301933289;0.6840434670448303;0.6558074951171875;0.02106370925244177;0.000443679847471401;0.6574594974517822
114;0.660543700059255;0.6455477476119995;0.6723800301551819;0.6637033224105835;0.011179751239675939;0.00012498683778103568;0.660543700059255
119;0.6640437841415405;0.659697949886322;0.6713420152664185;0.6610913872718811;0.005191887909740936;2.6955700067314108e-05;0.6640437841415405
124;0.6620102723439535;0.6399603486061096;0.6853511929512024;0.6607192754745483;0.018553206232845048;0.0003442214615184803;0.6620102723439535
129;0.6609824498494467;0.6524835228919983;0.6691771149635315;0.6612867116928101;0.006818525525590032;4.649229034312283e-05;0.6609824498494467
134;0.6563819050788879;0.6421728730201721;0.6654697060585022;0.6615031361579895;0.010176962979465723;0.00010357057548541586;0.6563819050788879
139;0.6579094727834066;0.6521395444869995;0.661971390247345;0.6596174836158752;0.004191600610481115;1.7569515677785654e-05;0.6579094727834066
144;0.6626817981402079;0.6581586003303528;0.6652345657348633;0.6646522283554077;0.0032072073029544533;1.0286178684124378e-05;0.6626817981402079
149;0.6621360381444296;0.6484584212303162;0.6767762899398804;0.661173403263092;0.011580743254762903;0.00013411361433273645;0.6621360381444296
154;0.6634549498558044;0.6471548676490784;0.6827574372291565;0.6604525446891785;0.014688920263575374;0.00021576437850967523;0.6634549498558044
159;0.6636415719985962;0.6430417895317078;0.6850713491439819;0.6628115773200989;0.01716853009967515;0.0002947584257834516;0.6636415719985962
164;0.6586475769678751;0.6445424556732178;0.6693788766860962;0.6620213985443115;0.010416299925420024;0.00010849930413630519;0.6586475769678751
169;0.6650502880414327;0.6550326347351074;0.6715443134307861;0.6685739159584045;0.007186600893806011;5.164723240685336e-05;0.6650502880414327
174;0.6571345329284668;0.6428595185279846;0.6719339489936829;0.6566101312637329;0.011875377174519898;0.0001410245830371082;0.6571345329284668
179;0.6564628680547079;0.6417178511619568;0.6646081805229187;0.663062572479248;0.0104453775560229;0.00010910591228786695;0.6564628680547079
184;0.6630791227022806;0.6529664993286133;0.6719376444816589;0.6643332242965698;0.007795539973218911;6.0770443474053896e-05;0.6630791227022806
189;0.6668824752171835;0.6565420627593994;0.6839081645011902;0.6601971983909607;0.012131105358208542;0.00014716371721195602;0.6668824752171835
194;0.6608322262763977;0.6458424925804138;0.6786309480667114;0.6580232381820679;0.013532393576890353;0.0001831256759198633;0.6608322262763977
199;0.6675218939781189;0.6580118536949158;0.6796364784240723;0.6649173498153687;0.00901827168922438;8.132922426066595e-05;0.6675218939781189
204;0.6789570450782776;0.6524988412857056;0.7237969040870667;0.6605753898620605;0.031877550890583556;0.0010161782507817445;0.6789570450782776
209;0.682996412118276;0.6586896777153015;0.7157952189445496;0.6745043396949768;0.024074151841110353;0.000579564786868837;0.682996412118276
214;0.6708498199780782;0.6607103943824768;0.6909976601600647;0.6608414053916931;0.014246774815615546;0.0002029705926468574;0.6708498199780782
219;0.6812162001927694;0.6620563268661499;0.717680037021637;0.6639122366905212;0.025794956193420968;0.0006653797650205068;0.6812162001927694
224;0.6861568888028463;0.6660960912704468;0.7234790325164795;0.6688955426216125;0.026415475773401025;0.0006977773603351364;0.6861568888028463
229;0.6911812822024027;0.6633352637290955;0.7310203909873962;0.6791881918907166;0.02890437999578713;0.0008354631829408593;0.6911812822024027
234;0.6909286975860596;0.6673568487167358;0.7280513644218445;0.6773778796195984;0.02656657749679153;0.0007057830398930302;0.6909286975860596
239;0.6896451711654663;0.6712450981140137;0.7064726948738098;0.6912177205085754;0.014424529500012231;0.0002080670512967231;0.6896451711654663
244;0.6876450777053833;0.6545255780220032;0.717625617980957;0.6907840371131897;0.025855928531361178;0.0006685290402188571;0.6876450777053833
249;0.6958917180697123;0.6653530597686768;0.7272630333900452;0.695059061050415;0.02528149780285274;0.0006391541311556479;0.6958917180697123
254;0.6962080399195353;0.6638247966766357;0.7289179563522339;0.6958813667297363;0.026575175078356234;0.0007062399304452862;0.6962080399195353
259;0.6928389469782511;0.6620045900344849;0.7247115969657898;0.6918006539344788;0.025610554060181787;0.0006559004792694938;0.6928389469782511
264;0.6947876612345377;0.6628560423851013;0.7241559624671936;0.6973509788513184;0.025091140513749714;0.0006295653322807323;0.6947876612345377
269;0.6938736240069071;0.6624115109443665;0.7235614061355591;0.6956479549407959;0.024995847764121098;0.0006247924054471177;0.6938736240069071
274;0.6986512343088785;0.6669195890426636;0.7398813962936401;0.689152717590332;0.03053438165108905;0.0009323484628143636;0.6986512343088785
279;0.6975046992301941;0.6669089198112488;0.7244261503219604;0.701179027557373;0.023624612418655218;0.0005581223119316784;0.6975046992301941
284;0.6810500224431356;0.6638547778129578;0.7114108800888062;0.6678844094276428;0.021531306516682825;0.00046359716031534824;0.6810500224431356
289;0.6884317795435587;0.6604446768760681;0.7099658846855164;0.6948847770690918;0.02072548171575337;0.0004295455923500273;0.6884317795435587
294;0.6976340810457865;0.6661491990089417;0.7296142578125;0.697138786315918;0.02591186870769013;0.0006714249399245709;0.6976340810457865
299;0.6922972997029623;0.664256751537323;0.7140952944755554;0.6985398530960083;0.020819817405543888;0.0004334647968001882;0.6922972997029623
304;0.6727935075759888;0.6587992906570435;0.694582462310791;0.6649987697601318;0.015613611510769555;0.00024378486440923552;0.6727935075759888
309;0.6955950061480204;0.6607428193092346;0.7326985001564026;0.6933436989784241;0.029418886105400395;0.0008654708596825205;0.6955950061480204
314;0.6929925084114075;0.6587880253791809;0.7159404158592224;0.7042490839958191;0.02465267808050427;0.0006077545365409757;0.6929925084114075
319;0.694784959157308;0.6645321846008301;0.7214877605438232;0.6983349323272705;0.023387120955490382;0.0005469574265867373;0.694784959157308
324;0.6940816839536031;0.6592631340026855;0.7270486950874329;0.6959332227706909;0.02770429232552108;0.0007675278132579263;0.6940816839536031
329;0.6927276651064554;0.6682425141334534;0.7154326438903809;0.6945078372955322;0.019306369352901562;0.0003727358975906567;0.6927276651064554
334;0.6923437317212423;0.6621540784835815;0.7205735445022583;0.694303572177887;0.02388987558832483;0.0005707261556256387;0.6923437317212423
339;0.682978351910909;0.6662839651107788;0.7036860585212708;0.6789650321006775;0.015530812380473187;0.00024120613319745924;0.682978351910909
344;0.6921630303064982;0.6608511209487915;0.7129347324371338;0.7027032375335693;0.02253142431818795;0.0005076650818062313;0.6921630303064982
349;0.6860504349072775;0.6592391729354858;0.7009974122047424;0.697914719581604;0.01900015043523281;0.0003610057165614775;0.6860504349072775
354;0.6806377371152242;0.6636786460876465;0.6942705512046814;0.6839640140533447;0.01270863888264517;0.0001615095022494807;0.6806377371152242
359;0.6895999511082967;0.6616089940071106;0.7094258069992065;0.697765052318573;0.02035703906941954;0.00041440903967387353;0.6895999511082967
364;0.6925942500432333;0.6624871492385864;0.7172014117240906;0.6980941891670227;0.022673032845316545;0.0005140664184048029;0.6925942500432333
369;0.6939634879430135;0.6588295698165894;0.7297301888465881;0.693330705165863;0.028948514702733307;0.0008380165034943666;0.6939634879430135
374;0.6960856715838114;0.6622785329818726;0.721254825592041;0.7047236561775208;0.024839643796304354;0.0006170079039272814;0.6960856715838114
379;0.675196091334025;0.6552956104278564;0.7048965096473694;0.6653961539268494;0.02140235782547476;0.0004580609204896606;0.675196091334025
384;0.6834946672121683;0.6654578447341919;0.7073029279708862;0.677723228931427;0.017563880980443446;0.00030848991509518296;0.6834946672121683
389;0.6903188029925028;0.6657454967498779;0.7047287821769714;0.7004821300506592;0.017462226821358336;0.00030492936556056647;0.6903188029925028
394;0.692019522190094;0.6654537320137024;0.7094930410385132;0.7011117935180664;0.019093929808044533;0.0003645781555145315;0.692019522190094
399;0.6913234988848368;0.6614972352981567;0.7084712386131287;0.7040020227432251;0.021169128029271598;0.0004481319815196924;0.6913234988848368
404;0.6868573228518168;0.6610435247421265;0.7106002569198608;0.6889281868934631;0.02028437468337244;0.0004114558562954408;0.6868573228518168
409;0.6901176969210306;0.6591902375221252;0.7124404311180115;0.6987224221229553;0.022574716703284356;0.0005096178342335457;0.6901176969210306
414;0.6893877784411112;0.6648050546646118;0.7091283798217773;0.6942299008369446;0.018416005723629444;0.0003391492668127524;0.6893877784411112
419;0.6895190080006918;0.6637035608291626;0.7036769986152649;0.7011764645576477;0.018282799788194998;0.0003342607680952231;0.6895190080006918
424;0.6922112902005514;0.6654228568077087;0.706046998500824;0.7051640152931213;0.0189457125768751;0.00035894002504556336;0.6922112902005514
429;0.6520082950592041;0.5952354669570923;0.6976211071014404;0.6631683111190796;0.04253715470647982;0.0018094095305229985;0.6520082950592041
434;0.6596707701683044;0.6193208694458008;0.6965413689613342;0.6631500720977783;0.031620990315447704;0.0009998870285296373;0.6596707701683044
439;0.6758270462354025;0.660007655620575;0.7039693593978882;0.6635041236877441;0.019950750442656665;0.00039803244322516516;0.6758270462354025
444;0.6739127437273661;0.6617975831031799;0.6943438649177551;0.6655967831611633;0.0145300037873915;0.00021112101006161136;0.6739127437273661
449;0.6805501580238342;0.6622936129570007;0.7055275440216064;0.6738293170928955;0.018278775960824178;0.0003341136506260038;0.6805501580238342
454;0.6802065372467041;0.6626080274581909;0.7006255388259888;0.6773860454559326;0.015648198471528423;0.0002448661154043445;0.6802065372467041
459;0.6778901020685831;0.6613161563873291;0.7069948315620422;0.6653593182563782;0.020646238537812847;0.00042626716576026833;0.6778901020685831
464;0.6154110729694366;0.48201850056648254;0.7015570402145386;0.6626576781272888;0.0956503140678125;0.00914898258127117;0.6154110729694366
469;0.6466577053070068;0.5732190608978271;0.7073497176170349;0.6594043374061584;0.05549543969483637;0.0030797438269232202;0.6466577053070068
474;0.6649856964747111;0.6239418983459473;0.7077240943908691;0.6632910966873169;0.034224921181862086;0.0011713452299046722;0.6649856964747111
479;0.6629876693089803;0.6213236451148987;0.7052156925201416;0.6624236702919006;0.03425110680089362;0.001173138317086221;0.6629876693089803
484;0.6690646409988403;0.641268253326416;0.7040687799453735;0.6618568897247314;0.02613988389067125;0.0006832935298177745;0.6690646409988403
489;0.6823327740033468;0.6694076061248779;0.7062946557998657;0.6712960600852966;0.016961139879401097;0.0002876802660086103;0.6823327740033468
494;0.6888117988904318;0.6603501439094543;0.7031867504119873;0.7028985023498535;0.020125773275884773;0.00040504674995231775;0.6888117988904318
499;0.6935425599416097;0.6606249809265137;0.7139641046524048;0.7060385942459106;0.023500052268908958;0.000552252456641453;0.6935425599416097
504;0.6864474614461263;0.6626113653182983;0.7002984881401062;0.6964325308799744;0.01692839853314705;0.00028657067689705527;0.6864474614461263
509;0.6908555825551351;0.6684666872024536;0.7111808657646179;0.6929191946983337;0.0174989358508507;0.0003062127559121879;0.6908555825551351
514;0.6939331889152527;0.6619923114776611;0.7155630588531494;0.7042441964149475;0.023053472628307262;0.0005314626002241122;0.6939331889152527
519;0.6921957532564799;0.6640928983688354;0.7138848304748535;0.6986095309257507;0.020827250317884117;0.000433774355803804;0.6921957532564799
524;0.6998217105865479;0.668161928653717;0.7231603860855103;0.7081428170204163;0.023211178186124275;0.0005387587927880114;0.6998217105865479
529;0.6934781471888224;0.666541576385498;0.7131057977676392;0.7007870674133301;0.01969977858365291;0.0003880812762449498;0.6934781471888224
534;0.6828963756561279;0.6617004871368408;0.7063335180282593;0.6806551218032837;0.01829014809058409;0.00033452951717549695;0.6828963756561279
539;0.6852903167406718;0.6622357964515686;0.7024916410446167;0.6911435127258301;0.016947530467207993;0.00028721878893694317;0.6852903167406718
544;0.6908010244369507;0.6581462621688843;0.7144256234169006;0.6998311877250671;0.023846726013979583;0.0005686663415858106;0.6908010244369507
549;0.6989143292109171;0.6651075482368469;0.7206840515136719;0.7109513878822327;0.02423296673558911;0.0005872366768081683;0.6989143292109171
554;0.6948111057281494;0.6673752069473267;0.7098938822746277;0.7071642279624939;0.019432089604562195;0.0003776061063997342;0.6948111057281494
559;0.6871940493583679;0.6605198383331299;0.7023364305496216;0.6987258791923523;0.018919023418067286;0.00035792944709337843;0.6871940493583679
564;0.6904885570208231;0.666713535785675;0.7026558518409729;0.7020962834358215;0.01681303076483275;0.00028267800349921244;0.6904885570208231
569;0.6561338504155477;0.6094940900802612;0.696649968624115;0.6622574925422668;0.03584374455754537;0.001284774023906563;0.6561338504155477
574;0.6898895104726156;0.6634361743927002;0.7042346596717834;0.701997697353363;0.018727613167392194;0.0003507234949474815;0.6898895104726156
579;0.6784077088038126;0.6572505235671997;0.6890490055084229;0.6889235973358154;0.014960476756099812;0.00022381586476980276;0.6784077088038126
584;0.6857784589131674;0.658139169216156;0.7004432082176208;0.6987529993057251;0.019556106510208855;0.00038244130183863316;0.6857784589131674
589;0.6803997953732809;0.6581557989120483;0.699745237827301;0.6832983493804932;0.017102077238763103;0.00029248104588061905;0.6803997953732809
594;0.6781828204790751;0.6653437614440918;0.7024880051612854;0.6667166948318481;0.01719549821608486;0.0002956851588993775;0.6781828204790751
599;0.689671794573466;0.6640238165855408;0.7056334018707275;0.6993581652641296;0.018315908017695413;0.00033547248651267917;0.689671794573466
604;0.6876220107078552;0.6616817712783813;0.7024416327476501;0.6987426280975342;0.018404576878124967;0.0003387284500628122;0.6876220107078552
609;0.6881533861160278;0.6631717085838318;0.7007060050964355;0.7005824446678162;0.017664785611244606;0.00031204465069123444;0.6881533861160278
614;0.6916566093762716;0.6625420451164246;0.7090535163879395;0.7033742666244507;0.020717253011272065;0.00042920457233306146;0.6916566093762716
619;0.6892065207163492;0.6661602258682251;0.704997181892395;0.6964621543884277;0.01666454226380823;0.0002777069688622507;0.6892065207163492
624;0.6825849215189616;0.6609525680541992;0.6972672939300537;0.6895349025726318;0.015618717538995651;0.00024394433756293036;0.6825849215189616
629;0.6895279089609782;0.663732647895813;0.7040426731109619;0.7008084058761597;0.01828773252213169;0.0003344411608010331;0.6895279089609782
634;0.6928609808286031;0.6595120429992676;0.7108665108680725;0.7082043886184692;0.023606291032641037;0.0005572569763177487;0.6928609808286031
639;0.6955519517262777;0.6643513441085815;0.7224149107933044;0.699889600276947;0.0239019642184439;0.0005713038934997725;0.6955519517262777
644;0.6835128466288248;0.6622763276100159;0.6957391500473022;0.6925230622291565;0.015073776572593074;0.0002272187401604558;0.6835128466288248
649;0.6924301584561666;0.664500892162323;0.7105637192726135;0.7022258639335632;0.020040174561748926;0.0004016085964653687;0.6924301584561666
654;0.6914909680684408;0.6644288301467896;0.706052839756012;0.7039912343025208;0.019154321286667407;0.0003668880239528802;0.6914909680684408
659;0.6907882690429688;0.6652315855026245;0.7065358757972717;0.70059734582901;0.018233203955640237;0.00033244972648797483;0.6907882690429688
664;0.6929936011632284;0.6641079783439636;0.7076578140258789;0.7072150111198425;0.020426019727233843;0.00041722228189734604;0.6929936011632284
669;0.6861737171808878;0.6712601184844971;0.700840950012207;0.6864200830459595;0.012077580347412149;0.00014586794704819618;0.6861737171808878
674;0.6690136194229126;0.6417526006698608;0.7016761898994446;0.6636120676994324;0.024760071449884055;0.0006130611382033635;0.6690136194229126
679;0.6822349627812704;0.662049412727356;0.7124649882316589;0.6721904873847961;0.021773090086163707;0.00047406745190020026;0.6822349627812704
684;0.6962788303693136;0.6645926237106323;0.7217146754264832;0.7025291919708252;0.023735100072386783;0.0005633549754462151;0.6962788303693136
689;0.6949545741081238;0.6626067161560059;0.7264941334724426;0.6957628726959229;0.026088190595189676;0.000680593688530943;0.6949545741081238
694;0.6969992518424988;0.668269693851471;0.7277941107749939;0.6949339509010315;0.024344583976803624;0.0005926587690036437;0.6969992518424988
699;0.6972585320472717;0.6675511598587036;0.7237738966941833;0.7004505395889282;0.02306354581625003;0.0005319271456182643;0.6972585320472717
704;0.692399819691976;0.6614078283309937;0.7192147374153137;0.6965768933296204;0.02378368688269952;0.0005656637617342931;0.692399819691976
709;0.6945303479830424;0.6610674858093262;0.7200754880905151;0.7024480700492859;0.024731947292829033;0.0006116692168952732;0.6945303479830424
714;0.6818245649337769;0.6681697368621826;0.7022957801818848;0.6750081777572632;0.014742095255190196;0.00021732937251310128;0.6818245649337769
719;0.6832684675852457;0.6642268300056458;0.6982753276824951;0.6873032450675964;0.014190011052654073;0.00020135641367444474;0.6832684675852457
724;0.6855729420979818;0.6597740650177002;0.7034726738929749;0.6934720873832703;0.018693839922768317;0.0003494596510580865;0.6855729420979818
729;0.6858755151430765;0.66213059425354;0.7014450430870056;0.6940509080886841;0.01705939153137478;0.0002910228394207416;0.6858755151430765
734;0.6864304939905802;0.6624636054039001;0.7001740336418152;0.6966538429260254;0.017007973562687895;0.0002892711647090904;0.6864304939905802
739;0.6924447019894918;0.6666883230209351;0.7076120972633362;0.7030336856842041;0.01830817224312531;0.000335189170883944;0.6924447019894918
744;0.6855179071426392;0.6559991836547852;0.7042977809906006;0.6962567567825317;0.02112945487296466;0.00044645386322865005;0.6855179071426392
749;0.6947787801424662;0.660906195640564;0.7240250706672668;0.6994050741195679;0.025974988522693122;0.0006747000287540395;0.6947787801424662
754;0.6921281417210897;0.6652211546897888;0.718569278717041;0.6925939917564392;0.02178177137728315;0.0004744455643322315;0.6921281417210897
759;0.6628066698710123;0.6226532459259033;0.7017195820808411;0.6640471816062927;0.03229061298339844;0.0010426836868436202;0.6628066698710123
764;0.6823997894922892;0.659910261631012;0.7016186118125916;0.6856704950332642;0.01718370846216731;0.00029527983651276044;0.6823997894922892
769;0.6788702408472697;0.6633967757225037;0.707843542098999;0.6653704047203064;0.020503055738480172;0.00042037529461522475;0.6788702408472697
774;0.6872270901997884;0.6631524562835693;0.6996709108352661;0.6988579034805298;0.017026572250254175;0.0002899041625931255;0.6872270901997884
779;0.6910545627276102;0.6627635359764099;0.7146390080451965;0.6957611441612244;0.021437973818799447;0.0004595867214555306;0.6910545627276102
784;0.68293563524882;0.6602606177330017;0.6976621150970459;0.6908841729164124;0.016270677911670882;0.00026473495970533476;0.68293563524882
789;0.693941056728363;0.6644977927207947;0.7134164571762085;0.7039089202880859;0.02117825395674032;0.00044851844065618707;0.693941056728363
794;0.6848547458648682;0.6687893271446228;0.695979118347168;0.6897957921028137;0.011637056897504557;0.00013542109323575838;0.6848547458648682
799;0.6902010639508566;0.6626502871513367;0.7069798111915588;0.7009730935096741;0.019635073058521038;0.00038553609401345866;0.6902010639508566
804;0.6875605980555216;0.6628703474998474;0.7027183771133423;0.6970930695533752;0.017609038884666296;0.00031007825044168967;0.6875605980555216
809;0.6813407937685648;0.6581951379776001;0.6978063583374023;0.6880208849906921;0.01684695637496893;0.00028381993910010626;0.6813407937685648
814;0.6900308728218079;0.6611655950546265;0.7054100632667542;0.703516960144043;0.02042546050546894;0.00041719943686047145;0.6900308728218079
819;0.6871333718299866;0.6689773201942444;0.7005836963653564;0.6918390989303589;0.013325380653095652;0.00017756576954989592;0.6871333718299866
824;0.6945319771766663;0.666318416595459;0.7127208709716797;0.7045566439628601;0.020226507379591013;0.0004091116007766497;0.6945319771766663
829;0.6955100099245707;0.6640779376029968;0.7121030688285828;0.7103490233421326;0.02223736415305889;0.0004945003644757486;0.6955100099245707
834;0.6909714738527933;0.6630781888961792;0.7117248773574829;0.698111355304718;0.020491599985090446;0.0004199056699489587;0.6909714738527933
839;0.6910000443458557;0.6629713177680969;0.7139660120010376;0.6960628032684326;0.021124051945730443;0.00044622557060591816;0.6910000443458557
844;0.6901807188987732;0.6596550345420837;0.7121455073356628;0.698741614818573;0.022267751536479845;0.0004958527584904004;0.6901807188987732
849;0.6944625775019327;0.6671509146690369;0.713302731513977;0.7029340863227844;0.019770725763083013;0.00039088159719903435;0.6944625775019327
854;0.6945424278577169;0.6654521226882935;0.7100837826728821;0.7080913782119751;0.020586027786204858;0.00042378454001439845;0.6945424278577169
859;0.6946911215782166;0.6644154787063599;0.7128336429595947;0.7068242430686951;0.021548227076959893;0.0004643260901602275;0.6946911215782166
864;0.6967037717501322;0.6677675247192383;0.7176383137702942;0.7047054767608643;0.0211312464130382;0.00044652957496853983;0.6967037717501322
869;0.6959736347198486;0.664432168006897;0.7198874354362488;0.7036013007164001;0.02327312667479301;0.000541638425220962;0.6959736347198486
874;0.6977592309316;0.6626932621002197;0.7242018580436707;0.7063825726509094;0.02584051548169611;0.0006677322403597763;0.6977592309316
879;0.6966230869293213;0.6619862914085388;0.723901093006134;0.703981876373291;0.025806646440764115;0.0006659830005186033;0.6966230869293213
884;0.6949761509895325;0.6615641117095947;0.7288280725479126;0.6945362687110901;0.027462158560813046;0.0007541701528192372;0.6949761509895325
889;0.6990665197372437;0.665988564491272;0.7271703481674194;0.7040406465530396;0.025223786612817684;0.0006362394110889605;0.6990665197372437
894;0.6991207400957743;0.6687756180763245;0.7205291986465454;0.7080574035644531;0.02205306087483702;0.0004863374939492675;0.6991207400957743
899;0.6940068205197653;0.6601285934448242;0.7165026068687439;0.7053892612457275;0.024381376978342893;0.0005944515433600688;0.6940068205197653
904;0.6939931114514669;0.6650707125663757;0.7155355215072632;0.7013731002807617;0.021252802351697152;0.00045168160780030396;0.6939931114514669
909;0.692673921585083;0.6673460006713867;0.7139764428138733;0.696699321269989;0.01924841838642642;0.00037050161037891866;0.692673921585083
914;0.6974445978800455;0.666175365447998;0.7229450345039368;0.7032133936882019;0.023532361901395182;0.0005537720566582354;0.6974445978800455
919;0.6928523381551107;0.6657676696777344;0.7201330661773682;0.6926562786102295;0.022195013158356883;0.0004926186090996352;0.6928523381551107
924;0.6853224039077759;0.6613848209381104;0.700187087059021;0.6943953037261963;0.017090779138974565;0.0002920947315772082;0.6853224039077759
929;0.6732157667477926;0.6483114361763;0.7080000042915344;0.6633358597755432;0.02534943407977082;0.0006425938081646462;0.6732157667477926
934;0.6857925653457642;0.6690734028816223;0.6947035789489746;0.6936007142066956;0.01183080365787317;0.00013996791519114518;0.6857925653457642
939;0.6859360933303833;0.6609613299369812;0.6994524002075195;0.6973945498466492;0.017679796227035475;0.00031257519462949784;0.6859360933303833
944;0.6839040915171305;0.6641230583190918;0.6939076781272888;0.693681538105011;0.013987607386870516;0.0001956531604092346;0.6839040915171305
949;0.6892759601275126;0.6665661931037903;0.7021264433860779;0.6991352438926697;0.01610459473372224;0.00025935797153743404;0.6892759601275126
954;0.6902349789937338;0.6628901958465576;0.7047497034072876;0.703065037727356;0.019347909424325405;0.0003743415990918998;0.6902349789937338
959;0.694342573483785;0.6619872450828552;0.7109439969062805;0.7100964784622192;0.022881288262497593;0.0005235533525515102;0.694342573483785
964;0.6944359342257181;0.6656299233436584;0.714596152305603;0.7030817270278931;0.02090430887914418;0.00043699012971466626;0.6944359342257181
969;0.6910506089528402;0.659699559211731;0.7163407206535339;0.6971115469932556;0.023517461878590176;0.0005530710132109422;0.6910506089528402
974;0.6959647337595621;0.6605295538902283;0.713733971118927;0.7136306762695312;0.025056491464096522;0.0006278277644903419;0.6959647337595621
979;0.6926698684692383;0.6637263298034668;0.7166700959205627;0.6976131796836853;0.021895019783618946;0.000479391891325065;0.6926698684692383
984;0.6902200182278951;0.6610394716262817;0.7067773938179016;0.702843189239502;0.020696178655215107;0.00042833181092858134;0.6902200182278951
989;0.6864785552024841;0.6642494201660156;0.7021611332893372;0.6930251121520996;0.016154824953290303;0.00026097836927145107;0.6864785552024841
994;0.6868986487388611;0.6650640368461609;0.7008047699928284;0.694827139377594;0.015631074271499075;0.0002443304828811203;0.6868986487388611
999;0.6898094216982523;0.6649201512336731;0.7061636447906494;0.6983444690704346;0.017886525942361058;0.0003199278102867551;0.6898094216982523


==> csv-data/settings-v3/data-iseg/model-AdaptSegNet/unsup-True/src-T2/targ-T1/lambda-0.1/loss-None/shuf-False/eval-True/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.5999907851219177;0.5711889266967773;0.6326496601104736;0.5961337685585022;0.02523902891046863;0.0006370085803434714;0.5999907851219177
4;0.63460640112559;0.6002374887466431;0.6615365147590637;0.6420451998710632;0.025572047794412772;0.0006539296283997312;0.63460640112559
9;0.6858297189076742;0.6727203130722046;0.69484543800354;0.6899234056472778;0.009485040560387906;8.996599443220373e-05;0.6858297189076742
14;0.6995320518811544;0.6864542365074158;0.715854823589325;0.6962870955467224;0.012220091008922119;0.0001493306242663392;0.6995320518811544
19;0.7106084227561951;0.7040298581123352;0.7196932435035706;0.7081021666526794;0.006635580869871064;4.403093348059883e-05;0.7106084227561951
24;0.7208463946978251;0.7158355712890625;0.7277076840400696;0.7189959287643433;0.005020287735537932;2.5203288947592577e-05;0.7208463946978251
29;0.7086910804112753;0.6870721578598022;0.7207397222518921;0.7182613611221313;0.015320333496964473;0.0002347126184582117;0.7086910804112753
34;0.7225036223729452;0.7108380794525146;0.7318701148033142;0.7248026728630066;0.008738834881005188;7.636723507747295e-05;0.7225036223729452
39;0.7149234414100647;0.7089699506759644;0.7195254564285278;0.7162749171257019;0.004413958191960892;1.948302692037866e-05;0.7149234414100647
44;0.7131079236666361;0.697871208190918;0.7260424494743347;0.7154101133346558;0.011615500184746622;0.0001349198445418488;0.7131079236666361
49;0.7144275307655334;0.7135852575302124;0.7157719731330872;0.7139253616333008;0.0009607502831951906;9.230411066596389e-07;0.7144275307655334
54;0.7133336861928304;0.7006441354751587;0.7282398343086243;0.7111170887947083;0.011374404791632096;0.00012937708436390317;0.7133336861928304
59;0.716126024723053;0.6982758045196533;0.72551029920578;0.7245919704437256;0.01262757836143302;0.0001594557352741314;0.716126024723053
64;0.7073183258374532;0.6824220418930054;0.7236533761024475;0.7158795595169067;0.017888110982033766;0.000319984514505557;0.7073183258374532
69;0.709939976533254;0.7044427394866943;0.7177755236625671;0.7076016664505005;0.0056886761202955384;3.23610360016207e-05;0.709939976533254
74;0.7142826716105143;0.7041404247283936;0.7243272066116333;0.7143803834915161;0.00824150881854129;6.792246760609385e-05;0.7142826716105143
79;0.7110628485679626;0.7030652761459351;0.7156078219413757;0.7145154476165771;0.0056726944744422796;3.217946260036797e-05;0.7110628485679626
84;0.7085883418718973;0.6950026750564575;0.7183039784431458;0.7124583721160889;0.009898502763813651;9.79803569652265e-05;0.7085883418718973
89;0.7114912668863932;0.7094644904136658;0.7132587432861328;0.7117505669593811;0.001559811123383156;2.4330107406298235e-06;0.7114912668863932
94;0.7070685823758444;0.6910513043403625;0.722565770149231;0.7075886726379395;0.012870981812203985;0.00016566217281008578;0.7070685823758444
99;0.7066896160443624;0.6964679956436157;0.7167745232582092;0.7068263292312622;0.008290668803426592;6.873518920811093e-05;0.7066896160443624
104;0.7085913817087809;0.6964792013168335;0.72100830078125;0.7082866430282593;0.010016281059067916;0.0001003258862542427;0.7085913817087809
109;0.7062881191571554;0.6901037096977234;0.7194157838821411;0.7093448638916016;0.012160240938590963;0.00014787145968458363;0.7062881191571554
114;0.7055774728457133;0.6953462958335876;0.7128926515579224;0.7084934711456299;0.007454123438968114;5.556395624337382e-05;0.7055774728457133
119;0.7122011780738831;0.7074072957038879;0.7152827978134155;0.7139134407043457;0.0034355752411158666;1.1803177237368345e-05;0.7122011780738831
124;0.708947499593099;0.6962098479270935;0.719907820224762;0.7107248306274414;0.009755943554554936;9.517843463966199e-05;0.708947499593099
129;0.7036568919817606;0.6931340098381042;0.7105816602706909;0.7072550058364868;0.0075637267660906725;5.720996259207646e-05;0.7036568919817606
134;0.7076916098594666;0.6947584748268127;0.7170429825782776;0.7112733721733093;0.009443572324988126;8.918105825728162e-05;0.7076916098594666
139;0.7085002859433492;0.7070062756538391;0.710381031036377;0.7081135511398315;0.0014046153279293032;1.972944219453944e-06;0.7085002859433492
144;0.7103429436683655;0.7021346688270569;0.7160486578941345;0.712845504283905;0.005949615122875668;3.5397920110350846e-05;0.7103429436683655
149;0.7068072954813639;0.6899840831756592;0.7162660956382751;0.7141717076301575;0.011926496258170953;0.00014224131299616575;0.7068072954813639
154;0.7047887444496155;0.6945355534553528;0.7163452506065369;0.7034854292869568;0.008951338643521567;8.012646351100254e-05;0.7047887444496155
159;0.7089631756146749;0.6944242715835571;0.7214131355285645;0.7110521197319031;0.011116727932990768;0.0001235816399361372;0.7089631756146749
164;0.7040298183759054;0.6928459405899048;0.7136703133583069;0.7055732011795044;0.008571275601611686;7.346676543878377e-05;0.7040298183759054
169;0.712256908416748;0.7065972089767456;0.7179200649261475;0.7122534513473511;0.004622537230873889;2.136785045081524e-05;0.712256908416748
174;0.7032219767570496;0.6912935376167297;0.7115108370780945;0.7068615555763245;0.008645603887290954;7.474646657594046e-05;0.7032219767570496
179;0.7092945575714111;0.6955815553665161;0.7190458178520203;0.713256299495697;0.009980462674750862;9.960963520209513e-05;0.7092945575714111
184;0.7053264776865641;0.6908466219902039;0.7170276045799255;0.708105206489563;0.010867442589719964;0.00011810130844085936;0.7053264776865641
189;0.7038886149724325;0.6974250078201294;0.7096169590950012;0.7046238780021667;0.005004423227797767;2.5044251842921815e-05;0.7038886149724325
194;0.6998824079831442;0.679439902305603;0.7140496969223022;0.7061576247215271;0.014809754211054888;0.00021932881979185799;0.6998824079831442
199;0.7032201886177063;0.6942186951637268;0.7110471725463867;0.7043946981430054;0.006920212772424354;4.788934481562516e-05;0.7032201886177063
204;0.7170592745145162;0.7011411190032959;0.7462242245674133;0.7038124799728394;0.02065154999910642;0.0004264865173655924;0.7170592745145162
209;0.7200212876001993;0.7076241374015808;0.735907793045044;0.7165319323539734;0.011807426876483989;0.00013941532944351643;0.7200212876001993
214;0.7136160333951315;0.7054560780525208;0.7261869311332703;0.7092050909996033;0.009019770025760307;8.13562513176041e-05;0.7136160333951315
219;0.7122060457865397;0.7067529559135437;0.7171629071235657;0.7127022743225098;0.004264305579942469;1.818430207912848e-05;0.7122060457865397
224;0.7173941532770792;0.7081020474433899;0.7295071482658386;0.7145732641220093;0.008963356775363883;8.034176468246162e-05;0.7173941532770792
229;0.7227364381154379;0.7127895951271057;0.7416939735412598;0.713725745677948;0.013410448824938236;0.0001798401376862873;0.7227364381154379
234;0.712056299050649;0.7083730697631836;0.7140989303588867;0.7136968970298767;0.0026096029311552297;6.810027458293967e-06;0.712056299050649
239;0.7127172549565634;0.7082653641700745;0.7169008255004883;0.7129855751991272;0.0035305141185286554;1.246452994113017e-05;0.7127172549565634
244;0.7170937061309814;0.7071569561958313;0.7255371809005737;0.7185869812965393;0.007577623554002486;5.742037872617326e-05;0.7170937061309814
249;0.7176642219225565;0.7081854343414307;0.7247476577758789;0.7200595736503601;0.006970418146140408;4.8586729132043485e-05;0.7176642219225565
254;0.7193967898686727;0.7094834446907043;0.7244277596473694;0.7242791652679443;0.007010056088009583;4.9140886357040214e-05;0.7193967898686727
259;0.7162691752115885;0.707822859287262;0.7274358868598938;0.7135487794876099;0.008234809340536681;6.781208487499018e-05;0.7162691752115885
264;0.7204133669535319;0.7061827778816223;0.7299019694328308;0.7251553535461426;0.010247433486621733;0.00010500989306273644;0.7204133669535319
269;0.7179274161656698;0.7078086137771606;0.7260406613349915;0.7199329733848572;0.007577096381302765;5.7412389571551456e-05;0.7179274161656698
274;0.7230807344118754;0.7096200585365295;0.735777735710144;0.7238444089889526;0.010692471430076829;0.00011432894528300922;0.7230807344118754
279;0.7238092621167501;0.7121604084968567;0.7345803380012512;0.7246870398521423;0.00917391883039696;8.416078670671192e-05;0.7238092621167501
284;0.7023651401201884;0.6703048348426819;0.7330269813537598;0.7037636041641235;0.025625295991798344;0.0006566557946672762;0.7023651401201884
289;0.7102868556976318;0.7048587799072266;0.7143688201904297;0.7116329669952393;0.003997434866360868;1.597948551079753e-05;0.7102868556976318
294;0.7205198407173157;0.7091807723045349;0.7305096387863159;0.7218691110610962;0.008759586527337332;7.673035612990968e-05;0.7205198407173157
299;0.7153231302897135;0.7057785391807556;0.7264084219932556;0.7137824296951294;0.008492284143306585;7.211888997065646e-05;0.7153231302897135
304;0.6891689896583557;0.6450968980789185;0.7198444604873657;0.702565610408783;0.031952064170663146;0.0010209344047661755;0.6891689896583557
309;0.7180917461713155;0.7079901695251465;0.7248672842979431;0.7214177846908569;0.00728039147018174;5.3004099959095034e-05;0.7180917461713155
314;0.7175885438919067;0.7054696083068848;0.7257160544395447;0.7215799689292908;0.008734157109588652;7.628550041497799e-05;0.7175885438919067
319;0.7185665567715963;0.7087286114692688;0.7252179980278015;0.7217530608177185;0.007098841374766489;5.0393548864096584e-05;0.7185665567715963
324;0.720922589302063;0.7098420262336731;0.7303317189216614;0.7225940227508545;0.00844796401280034;7.136809596156961e-05;0.720922589302063
329;0.7140301068623861;0.7051333785057068;0.7223401665687561;0.7146167755126953;0.007036880177115228;4.951768262707725e-05;0.7140301068623861
334;0.7163575092951456;0.7039011716842651;0.7276902794837952;0.7174810767173767;0.009744304842270323;9.495147685909287e-05;0.7163575092951456
339;0.7051668961842855;0.6849443316459656;0.727066695690155;0.7034896612167358;0.01723723152597471;0.0002971221506800564;0.7051668961842855
344;0.7131341894467672;0.7019827365875244;0.7252386212348938;0.7121812105178833;0.009518058951701942;9.059344620807349e-05;0.7131341894467672
349;0.7081548770268759;0.6968991160392761;0.7243320941925049;0.7032334208488464;0.011727677257186075;0.0001375384138487195;0.7081548770268759
354;0.7038105527559916;0.6876593232154846;0.7267063856124878;0.6970659494400024;0.016639020922245874;0.00027685701725093596;0.7038105527559916
359;0.7096295356750488;0.7012529373168945;0.725552499294281;0.702083170413971;0.01126433603793891;0.00012688526637560926;0.7096295356750488
364;0.7110180656115214;0.6993833184242249;0.7274736762046814;0.706197202205658;0.01196376732867505;0.00014313172869467254;0.7110180656115214
369;0.7217707435290018;0.7101593017578125;0.7348129153251648;0.7203400135040283;0.010115513062794687;0.00010232360452356994;0.7217707435290018
374;0.719522217909495;0.7037249803543091;0.7292106747627258;0.7256309986114502;0.011265524284832788;0.00012691203741215732;0.719522217909495
379;0.7018265922864279;0.6746802926063538;0.7246962189674377;0.7061032652854919;0.02064163545515127;0.000426077114263358;0.7018265922864279
384;0.6999155879020691;0.6773148775100708;0.7219127416610718;0.7005191445350647;0.018212003041304183;0.00033167705477647286;0.6999155879020691
389;0.7087653875350952;0.6985933780670166;0.7208063006401062;0.7068964838981628;0.00916417237261946;8.398205527508178e-05;0.7087653875350952
394;0.7113057374954224;0.7026849389076233;0.7261947393417358;0.705037534236908;0.010571832328739978;0.00011176363878699173;0.7113057374954224
399;0.7073383132616679;0.6967053413391113;0.7250617742538452;0.7002478241920471;0.012615548563756804;0.00015915206556450635;0.7073383132616679
404;0.7031017939249674;0.6774148344993591;0.7281057834625244;0.7037847638130188;0.020700127416637567;0.0004284952750650303;0.7031017939249674
409;0.7126209338506063;0.6972705125808716;0.7250580191612244;0.7155342698097229;0.011529730418828786;0.00013293468353086583;0.7126209338506063
414;0.7123945752779642;0.7055909633636475;0.7185865044593811;0.7130062580108643;0.00532300910619933;2.8334425944680992e-05;0.7123945752779642
419;0.715110182762146;0.7055014371871948;0.7248881459236145;0.7149409651756287;0.007915495135129276;6.265506323425522e-05;0.715110182762146
424;0.7078799406687418;0.6962109804153442;0.7264209389686584;0.7010079026222229;0.013255918907739382;0.00017571938608856245;0.7078799406687418
429;0.6880232095718384;0.6367888450622559;0.7236619591712952;0.7036188244819641;0.03714074036301415;0.0013794345947128288;0.6880232095718384
434;0.6928848028182983;0.6492093801498413;0.725704550743103;0.7037404775619507;0.032158586584073535;0.0010341746910853544;0.6928848028182983
439;0.6981291572252909;0.6680273413658142;0.725072979927063;0.7012871503829956;0.023395596598551626;0.0005473539402021604;0.6981291572252909
444;0.7022475004196167;0.6840207576751709;0.7220480442047119;0.7006736993789673;0.015564409561273968;0.00024225084499107652;0.7022475004196167
449;0.6987883647282919;0.6712466478347778;0.7303798198699951;0.6947386264801025;0.024310262492011972;0.0005909888624305242;0.6987883647282919
454;0.6986897985140482;0.6714507937431335;0.7214711308479309;0.7031474709510803;0.020662553306021958;0.000426941109124199;0.6986897985140482
459;0.6876607139905294;0.6431585550308228;0.7246922850608826;0.6951313018798828;0.03370256711995972;0.00113586303047539;0.6876607139905294
464;0.6748419801394144;0.5939196348190308;0.7242962121963501;0.7063100934028625;0.0576899447993434;0.003328129730951288;0.6748419801394144
469;0.670616090297699;0.5899139046669006;0.7234727144241333;0.698461651802063;0.05797137447374153;0.003360680258374771;0.670616090297699
474;0.6737983425458273;0.5923818945884705;0.7288289666175842;0.700184166431427;0.05874583470579541;0.003451073095280637;0.6737983425458273
479;0.6821152766545614;0.621850311756134;0.7241260409355164;0.7003694772720337;0.04370349394827821;0.0019099953832871898;0.6821152766545614
484;0.6882978081703186;0.6351590156555176;0.7260446548461914;0.7036897540092468;0.038667245831631294;0.0014951559002038077;0.6882978081703186
489;0.7014521360397339;0.6739354133605957;0.7270304560661316;0.7033905386924744;0.021719253265383126;0.0004717259624058556;0.7014521360397339
494;0.7064496278762817;0.6898098587989807;0.7256868481636047;0.7038521766662598;0.014761428477819477;0.00021789977070577984;0.7064496278762817
499;0.702729602654775;0.6950053572654724;0.7135086059570312;0.6996748447418213;0.0078566834591314;6.172747497698892e-05;0.702729602654775
504;0.7098891735076904;0.699180543422699;0.7226510643959045;0.7078359127044678;0.009691172912603114;9.391883242197234e-05;0.7098891735076904
509;0.7118179400761923;0.7036466002464294;0.7168534994125366;0.7149537205696106;0.005829830522013941;3.398692391540534e-05;0.7118179400761923
514;0.7178007165590922;0.7091694474220276;0.7273952960968018;0.7168374061584473;0.007471785381238538;5.5827576783289925e-05;0.7178007165590922
519;0.7132614850997925;0.7001620531082153;0.7206393480300903;0.7189830541610718;0.009287345017876144;8.625477748106884e-05;0.7132614850997925
524;0.713497261206309;0.7024803161621094;0.7223085165023804;0.7157029509544373;0.008243712053528203;6.79587884214862e-05;0.713497261206309
529;0.7130876978238424;0.6992064714431763;0.721645176410675;0.7184114456176758;0.009903891090000038;9.808705872258213e-05;0.7130876978238424
534;0.700079083442688;0.6638903021812439;0.7286936044692993;0.7076533436775208;0.02699251822805718;0.0007285960402919992;0.700079083442688
539;0.7049204111099243;0.6914039850234985;0.7238332033157349;0.6995240449905396;0.013778101592314563;0.0001898360834881411;0.7049204111099243
544;0.7094285488128662;0.6958661079406738;0.7224552035331726;0.7099643349647522;0.01086156223285196;0.00011797353413811607;0.7094285488128662
549;0.7125959793726603;0.7032517790794373;0.7250531911849976;0.7094829678535461;0.009168552157155493;8.406234865848065e-05;0.7125959793726603
554;0.7074407736460367;0.6921636462211609;0.7266005277633667;0.7035581469535828;0.014324356765376847;0.00020518719674179745;0.7074407736460367
559;0.707207997639974;0.6970235705375671;0.7212478518486023;0.7033525705337524;0.010258401106331744;0.00010523479325838834;0.707207997639974
564;0.7051946322123209;0.6866439580917358;0.7293853163719177;0.6995546221733093;0.017899035576232073;0.0003203754745592214;0.7051946322123209
569;0.6866986751556396;0.6447532176971436;0.7147314548492432;0.7006113529205322;0.030214901077351173;0.0009129402471141171;0.6866986751556396
574;0.7086933255195618;0.6957823634147644;0.7299779653549194;0.7003196477890015;0.01516407282721993;0.00022994910470922983;0.7086933255195618
579;0.6950181523958842;0.6644541621208191;0.7187174558639526;0.7018828392028809;0.022678465640073836;0.0005143128037880096;0.6950181523958842
584;0.705177366733551;0.6976357698440552;0.7169685959815979;0.700927734375;0.008445277694398085;7.132271533549783e-05;0.705177366733551
589;0.7015121976534525;0.6777726411819458;0.7262814044952393;0.7004825472831726;0.01981699883870822;0.00039271344297336295;0.7015121976534525
594;0.6987282037734985;0.6711180806159973;0.7228045463562012;0.7022619843482971;0.02124834721480606;0.00045149225936095644;0.6987282037734985
599;0.7048671046892802;0.6957957148551941;0.7227643728256226;0.6960412263870239;0.012655676566562721;0.00016016614935744479;0.7048671046892802
604;0.7012628316879272;0.6883977651596069;0.7160075902938843;0.6993831396102905;0.0113497589612112;0.00012881702847759394;0.7012628316879272
609;0.7041517893473307;0.6948971748352051;0.7185444831848145;0.6990137100219727;0.010314995311378167;0.00010639912827375358;0.7041517893473307
614;0.714970866839091;0.6989342570304871;0.7284758687019348;0.7175024747848511;0.012192442580821156;0.00014865565608662086;0.714970866839091
619;0.7125304937362671;0.70556640625;0.7260329723358154;0.7059921026229858;0.00954927573515182;9.118866706595934e-05;0.7125304937362671
624;0.7026128768920898;0.6866274476051331;0.7223545908927917;0.6988565921783447;0.014825416194546002;0.00021979296534150686;0.7026128768920898
629;0.7079567710558573;0.7006263732910156;0.7186213731765747;0.7046225666999817;0.007715469060503191;5.952846282358199e-05;0.7079567710558573
634;0.7096086939175924;0.696004331111908;0.7240977883338928;0.7087239623069763;0.011486155352945296;0.00013193176479199388;0.7096086939175924
639;0.7089456915855408;0.6956931352615356;0.7226768136024475;0.7084671258926392;0.011021236864746348;0.00012146766202884389;0.7089456915855408
644;0.7070454160372416;0.6966720223426819;0.7250024676322937;0.6994617581367493;0.012748527573559156;0.00016252495529379808;0.7070454160372416
649;0.7123729189236959;0.702744722366333;0.7242948412895203;0.7100791931152344;0.008946052759520262;8.003185997612011e-05;0.7123729189236959
654;0.7102663516998291;0.6987050771713257;0.7245165705680847;0.7075774073600769;0.010707664360617207;0.00011465407605963189;0.7102663516998291
659;0.7073956330617269;0.700631320476532;0.7204283475875854;0.7011272311210632;0.009217744401469498;8.496681185082227e-05;0.7073956330617269
664;0.705289900302887;0.6941781640052795;0.7207074165344238;0.7009841203689575;0.011250336752540616;0.00012657007704556614;0.705289900302887
669;0.6982705394426981;0.6648067235946655;0.7195354700088501;0.7104694247245789;0.02395020560256069;0.0005736123484049295;0.6982705394426981
674;0.7032499512036642;0.6906423568725586;0.7189854383468628;0.700122058391571;0.011780502308128157;0.00013878023463181284;0.7032499512036642
679;0.705191950003306;0.6809107065200806;0.7256330251693726;0.7090321183204651;0.018458631510674287;0.0003407210772468577;0.705191950003306
684;0.7147201299667358;0.7012622952461243;0.7257665395736694;0.7171315550804138;0.010148094265268562;0.00010298381721677667;0.7147201299667358
689;0.7149320046106974;0.7025527954101562;0.7257626056671143;0.7164806127548218;0.009538429759977424;9.0981642286023e-05;0.7149320046106974
694;0.7109732429186503;0.6984297037124634;0.7177120447158813;0.7167779803276062;0.008877815081547278;7.88156006221483e-05;0.7109732429186503
699;0.7170107960700989;0.7024615406990051;0.7285085916519165;0.720062255859375;0.010850369301551204;0.00011773051398004479;0.7170107960700989
704;0.71038951476415;0.7008853554725647;0.7181552648544312;0.7121279239654541;0.007156768005548029;5.1219328285235915e-05;0.71038951476415
709;0.7112770080566406;0.7020372152328491;0.7206116318702698;0.711182177066803;0.007583270316628901;5.750598869506499e-05;0.7112770080566406
714;0.7031569679578146;0.679591953754425;0.7248557806015015;0.7050231695175171;0.01852593742849209;0.0003432103576044041;0.7031569679578146
719;0.7046413620313009;0.6858863234519958;0.7201490998268127;0.707888662815094;0.014174935226495048;0.00020092878867533021;0.7046413620313009
724;0.7054584423700968;0.6829468011856079;0.7282692193984985;0.7051593065261841;0.018504008752265457;0.00034239833990391664;0.7054584423700968
729;0.7044939200083414;0.6843029260635376;0.724079966545105;0.7050988674163818;0.01624454181959659;0.00026388513892862246;0.7044939200083414
734;0.7020686666170756;0.6869815587997437;0.7183923125267029;0.7008321285247803;0.012853161278175727;0.00016520375484279588;0.7020686666170756
739;0.70853324731191;0.6914790868759155;0.7286285161972046;0.7054921388626099;0.015317882363970688;0.00023463752011644424;0.70853324731191
744;0.7025661071141561;0.6912515759468079;0.7201244831085205;0.6963222622871399;0.01258704070754552;0.000158433593773408;0.7025661071141561
749;0.7117074728012085;0.696337878704071;0.7243385910987854;0.714445948600769;0.011594090763012613;0.0001344229406209744;0.7117074728012085
754;0.7098820010821024;0.7014763355255127;0.7223126888275146;0.70585697889328;0.008969912948178357;8.045933829789773e-05;0.7098820010821024
759;0.6707856059074402;0.581200361251831;0.7274013161659241;0.7037551403045654;0.06407767397578548;0.0041059483021470555;0.6707856059074402
764;0.7013472119967142;0.6766048073768616;0.7236809134483337;0.7037559151649475;0.019294063489885816;0.0003722608859517448;0.7013472119967142
769;0.6873546441396078;0.6443461179733276;0.7245832681655884;0.6931345462799072;0.03301066008940577;0.0010897036795382872;0.6873546441396078
774;0.7062743902206421;0.6957758069038391;0.7179429531097412;0.705104410648346;0.009087435717449034;8.258148791876845e-05;0.7062743902206421
779;0.7055299282073975;0.7008703947067261;0.712272047996521;0.7034473419189453;0.004882096453492735;2.3834865781206343e-05;0.7055299282073975
784;0.7048354347546896;0.6961148977279663;0.7185880541801453;0.699803352355957;0.00984046340987907;9.683472012116883e-05;0.7048354347546896
789;0.7066338459650675;0.6973376870155334;0.7209267616271973;0.7016370892524719;0.01025790080839521;0.0001052245289948751;0.7066338459650675
794;0.7012818257013956;0.6820666790008545;0.7190899848937988;0.7026888132095337;0.015147409133724796;0.00022944400346444938;0.7012818257013956
799;0.708134671052297;0.7003885507583618;0.720129668712616;0.7038857936859131;0.00860107178115498;7.39784357845805e-05;0.708134671052297
804;0.7022467454274496;0.6868545413017273;0.7176722288131714;0.70221346616745;0.01258129024968197;0.0001582888643467426;0.7022467454274496
809;0.6885772148768107;0.6487712860107422;0.7180243730545044;0.6989359855651855;0.029205885410346966;0.0008529837426023177;0.6885772148768107
814;0.7079842487970988;0.6936314702033997;0.7262855172157288;0.704035758972168;0.013620196413024215;0.0001855097503293577;0.7079842487970988
819;0.6975537538528442;0.6697591543197632;0.7244018316268921;0.6985002756118774;0.022317817596455642;0.000498084982268665;0.6975537538528442
824;0.7099288503328959;0.6981166005134583;0.7217414379119873;0.7099285125732422;0.009644799483393297;9.30221570748636e-05;0.7099288503328959
829;0.7088916897773743;0.7003551125526428;0.7259277701377869;0.7003921866416931;0.012046337456030542;0.0001451142461045644;0.7088916897773743
834;0.7084474960962931;0.697019636631012;0.7205047607421875;0.7078180909156799;0.009598085808825516;9.212325119357778e-05;0.7084474960962931
839;0.7100385030110677;0.6994579434394836;0.7246977686882019;0.7059597969055176;0.010700127016942304;0.00011449271817869859;0.7100385030110677
844;0.7113726536432902;0.70166015625;0.7287318110466003;0.7037259936332703;0.012303717062692942;0.00015138145355880143;0.7113726536432902
849;0.7118393778800964;0.7042372822761536;0.7238754034042358;0.7074054479598999;0.008608474555661935;7.410583417547893e-05;0.7118393778800964
854;0.710546096165975;0.6982837319374084;0.7270095348358154;0.7063450217247009;0.012097650126791181;0.00014635313859025068;0.710546096165975
859;0.7053455313046774;0.6927037835121155;0.7228003740310669;0.7005324363708496;0.01274952554275093;0.00016255040156525842;0.7053455313046774
864;0.7112268209457397;0.7024931907653809;0.7248611450195312;0.7063261270523071;0.009767085708534453;9.539596323785797e-05;0.7112268209457397
869;0.7130685249964396;0.7026547789573669;0.7248115539550781;0.7117392420768738;0.009094170821098788;8.270394292332461e-05;0.7130685249964396
874;0.7147700190544128;0.7041612863540649;0.727551281452179;0.7125974893569946;0.009671707248018916;9.354192109138164e-05;0.7147700190544128
879;0.7138461073239645;0.6996961832046509;0.7248488068580627;0.7169933319091797;0.010506898879779925;0.00011039492406992065;0.7138461073239645
884;0.7115307847658793;0.7034110426902771;0.7182294130325317;0.7129518985748291;0.006132465422842801;3.760713216236254e-05;0.7115307847658793
889;0.7119061748186747;0.704585611820221;0.7255058288574219;0.7056270837783813;0.009625802423352122;9.265607229341159e-05;0.7119061748186747
894;0.7133934100468954;0.7007977962493896;0.7294747829437256;0.7099076509475708;0.01196398146774094;0.00014313685256044865;0.7133934100468954
899;0.7128123641014099;0.7051103711128235;0.7227376699447632;0.7105890512466431;0.007366037200795476;5.425850404350285e-05;0.7128123641014099
904;0.7095029552777609;0.6957910060882568;0.7276787161827087;0.7050391435623169;0.013395290840195875;0.00017943381669343554;0.7095029552777609
909;0.7079701026280721;0.700069010257721;0.7216291427612305;0.7022121548652649;0.009697948244229612;9.405020014775622e-05;0.7079701026280721
914;0.7118505239486694;0.6982021331787109;0.725754976272583;0.7115944623947144;0.011249858259209131;0.0001265593108522959;0.7118505239486694
919;0.707274874051412;0.6978119611740112;0.7165306806564331;0.7074819803237915;0.007643288320325847;5.841985634762952e-05;0.707274874051412
924;0.7082770466804504;0.6955469846725464;0.7255248427391052;0.7037593126296997;0.012648463260535411;0.0001599836228531141;0.7082770466804504
929;0.6958757638931274;0.6619450449943542;0.7238462567329407;0.7018359899520874;0.025620086191394914;0.0006563888164545043;0.6958757638931274
934;0.7053786913553873;0.6933327913284302;0.7196983695030212;0.7031049132347107;0.010883120824673688;0.00011844231888444609;0.7053786913553873
939;0.7057645916938782;0.6963196396827698;0.723150372505188;0.6978237628936768;0.012308929752354012;0.0001515097516483858;0.7057645916938782
944;0.7048357526461283;0.6923763155937195;0.7218956351280212;0.7002353072166443;0.012482537937836675;0.00015581375336953189;0.7048357526461283
949;0.7078623175621033;0.6951632499694824;0.7283520698547363;0.7000716328620911;0.014626357883747854;0.000213930344943473;0.7078623175621033
954;0.710281252861023;0.7016871571540833;0.7273638248443604;0.7017927765846252;0.012079279449825224;0.00014590899202696997;0.710281252861023
959;0.7141996026039124;0.7038885354995728;0.7276561260223389;0.7110541462898254;0.009954731249757317;9.909667425489488e-05;0.7141996026039124
964;0.7121360301971436;0.7022639513015747;0.7207216024398804;0.7134225368499756;0.007590017387405859;5.7608363941123265e-05;0.7121360301971436
969;0.7127281030019125;0.7063981294631958;0.7250760793685913;0.7067101001739502;0.008732266666226556;7.625248113009144e-05;0.7127281030019125
974;0.7096119125684103;0.7013003826141357;0.7210369110107422;0.7064984440803528;0.008352760134913817;6.976860187140548e-05;0.7096119125684103
979;0.7118718028068542;0.7054391503334045;0.7217527627944946;0.7084234952926636;0.007092324791255044;5.0301070944650896e-05;0.7118718028068542
984;0.7099394996960958;0.6991698741912842;0.7277535200119019;0.7028951048851013;0.012687889916228596;0.00016098255052633526;0.7099394996960958
989;0.7031589349110922;0.6793249845504761;0.7259771227836609;0.7041746973991394;0.019059194290527937;0.00036325288700409273;0.7031589349110922
994;0.6993330121040344;0.67679363489151;0.7223430871963501;0.6988623142242432;0.018598464429234574;0.00034590287912550366;0.6993330121040344
999;0.7079744537671407;0.6862818002700806;0.7284592390060425;0.7091823220252991;0.01724003661787014;0.0002972188625855033;0.7079744537671407


==> csv-data/settings-v3/data-iseg/model-AdaptSegNet/unsup-True/src-T2/targ-T1/lambda-0.1/loss-None/shuf-False/eval-True/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.1357612907886505;0.0;0.40728387236595154;0.0;0.19199545867858708;0.036862256153201045;0.1357612907886505
4;0.47399061918258667;0.40705594420433044;0.5295925736427307;0.48532333970069885;0.05066313126450823;0.002566752869524791;0.47399061918258667
9;0.4940520028273265;0.41201719641685486;0.546818733215332;0.5233200788497925;0.058795287715657604;0.0034568858575669582;0.4940520028273265
14;0.5945146481196085;0.5518103837966919;0.6187753081321716;0.6129582524299622;0.03028971418134988;0.000917466785187868;0.5945146481196085
19;0.5254726111888885;0.48109617829322815;0.5710539817810059;0.5242676734924316;0.03673500154916439;0.00134946033881711;0.5254726111888885
24;0.5635274847348531;0.5431109666824341;0.5836958885192871;0.5637755990028381;0.01656965380131906;0.00027455342709556716;0.5635274847348531
29;0.5443381667137146;0.5203145742416382;0.5767903327941895;0.5359095931053162;0.023813980009309097;0.0005671056438837733;0.5443381667137146
34;0.5559576153755188;0.524359405040741;0.5765894651412964;0.566923975944519;0.022689066274660434;0.0005147937284159335;0.5559576153755188
39;0.5523340205351511;0.48771390318870544;0.5880352854728699;0.5812528729438782;0.045777140979093245;0.002095546636219778;0.5523340205351511
44;0.5507810910542806;0.5144198536872864;0.5800061225891113;0.5579172968864441;0.027246819292960613;0.0007423891615832507;0.5507810910542806
49;0.5624761581420898;0.5365900993347168;0.6081904172897339;0.5426479578018188;0.032419330955108946;0.0010510130195768852;0.5624761581420898
54;0.5677294929822286;0.5525462627410889;0.5925338864326477;0.5581083297729492;0.0176857305616538;0.0003127850654994152;0.5677294929822286
59;0.5477519035339355;0.5208224654197693;0.581635594367981;0.5407976508140564;0.025309160216371134;0.0006405535908579433;0.5477519035339355
64;0.5500585238138834;0.5183735489845276;0.5947940349578857;0.5370079874992371;0.03253469986210606;0.001058506695117324;0.5500585238138834
69;0.5699001550674438;0.5559613108634949;0.5921236276626587;0.561615526676178;0.015883001180650082;0.0002522697265045319;0.5699001550674438
74;0.5527955889701843;0.538285493850708;0.5793970823287964;0.5407041907310486;0.018835995864849717;0.0003547947402206357;0.5527955889701843
79;0.5483143528302511;0.5400266647338867;0.5536577105522156;0.5512586832046509;0.005941557794639112;3.53021090270368e-05;0.5483143528302511
84;0.548805316289266;0.5431498289108276;0.5524646043777466;0.5508015155792236;0.0040562601168810195;1.645324613579962e-05;0.548805316289266
89;0.5798811912536621;0.5575617551803589;0.607344388961792;0.5747374296188354;0.020646571456636686;0.00042628091291400477;0.5798811912536621
94;0.5432541966438293;0.5324897170066833;0.5599818825721741;0.5372909903526306;0.01198956946192905;0.0001437497758824217;0.5432541966438293
99;0.5678227543830872;0.5623249411582947;0.5787524580955505;0.5623908638954163;0.007728514470603616;5.972993592232948e-05;0.5678227543830872
104;0.5663258830706278;0.5380964279174805;0.5964087843894958;0.5644724369049072;0.023841968268115882;0.0005684394508978446;0.5663258830706278
109;0.551522433757782;0.5148288607597351;0.606484591960907;0.5332538485527039;0.0395853438328865;0.001566999446367845;0.551522433757782
114;0.5621675650278727;0.5460399389266968;0.5866901874542236;0.5537725687026978;0.017625126927433284;0.00031064509920813386;0.5621675650278727
119;0.5629116495450338;0.52781742811203;0.5903977751731873;0.570519745349884;0.026108584806605373;0.000681658200603705;0.5629116495450338
124;0.5632389386494955;0.5327692031860352;0.6126735210418701;0.544274091720581;0.035269666544869606;0.0012439493781862944;0.5632389386494955
129;0.5661309957504272;0.5645292401313782;0.567988395690918;0.5658753514289856;0.0014237169219072985;2.026969873725193e-06;0.5661309957504272
134;0.5458349188168844;0.5356172323226929;0.5627651214599609;0.5391224026679993;0.012056682128986447;0.00014536358395942115;0.5458349188168844
139;0.560871402422587;0.5407103896141052;0.5907359719276428;0.5511678457260132;0.021544666484226815;0.00046417265391656624;0.560871402422587
144;0.5594838658968607;0.540664792060852;0.5728427767753601;0.5649440288543701;0.013692229176037444;0.000187477139809131;0.5594838658968607
149;0.5592763423919678;0.526322603225708;0.5924756526947021;0.5590307712554932;0.02700742758821603;0.0007294011449327323;0.5592763423919678
154;0.5709915359814962;0.543605387210846;0.6204890608787537;0.5488801598548889;0.03506621864252027;0.0012296396898850363;0.5709915359814962
159;0.5637100140253702;0.5362321138381958;0.6119767427444458;0.5429211854934692;0.03423880591602622;0.0011722958305553119;0.5637100140253702
164;0.5607008735338846;0.5455672144889832;0.5811207294464111;0.5554146766662598;0.014988240155746091;0.00022464734296631962;0.5607008735338846
169;0.5603328744570414;0.5394520163536072;0.5983619689941406;0.5431846380233765;0.026933772351407058;0.0007254280930774193;0.5603328744570414
174;0.56361190478007;0.5403466820716858;0.5957790613174438;0.5547099709510803;0.023489295244616855;0.00055174699108878;0.56361190478007
179;0.5503928065299988;0.5391819477081299;0.5694147348403931;0.5425817370414734;0.013521956450211235;0.0001828433062414092;0.5503928065299988
184;0.5690871874491373;0.5457484722137451;0.5877344012260437;0.5737786889076233;0.017458755171502072;0.0003048081321384504;0.5690871874491373
189;0.5799735387166342;0.5415249466896057;0.6286835670471191;0.5697121024131775;0.036314635083886056;0.0013187527212758078;0.5799735387166342
194;0.5761846502621969;0.5472156405448914;0.6091539263725281;0.5721843838691711;0.025443917560363804;0.0006473929408185895;0.5761846502621969
199;0.5812771519025167;0.5534073114395142;0.6073020100593567;0.5831221342086792;0.022041061750188797;0.0004858084030756357;0.5812771519025167
204;0.575354258219401;0.5440887212753296;0.6282538175582886;0.553720235824585;0.03761173621636817;0.0014146427012096611;0.575354258219401
209;0.5765042304992676;0.5530385375022888;0.619909942150116;0.556564211845398;0.030726204319558262;0.0009440996318872408;0.5765042304992676
214;0.5546710888544718;0.5457092523574829;0.5632032752037048;0.5551007390022278;0.007148363834852173;5.109910551542246e-05;0.5546710888544718
219;0.5879001418749491;0.5385845899581909;0.6586434841156006;0.5664723515510559;0.05130235319618113;0.002631931443465716;0.5879001418749491
224;0.5822312831878662;0.5492520332336426;0.6252315044403076;0.5722103118896484;0.0318175518703214;0.0010123566070205925;0.5822312831878662
229;0.5871512095133463;0.5380688905715942;0.6298148036003113;0.5935699343681335;0.03772910601414002;0.0014234854406262167;0.5871512095133463
234;0.599020520846049;0.547503650188446;0.6600285172462463;0.5895293951034546;0.046425729414411365;0.0021553483516601408;0.599020520846049
239;0.5976454416910807;0.5640072822570801;0.6197608113288879;0.6091682314872742;0.024175676681404055;0.0005844633430037838;0.5976454416910807
244;0.5829140543937683;0.5248337388038635;0.6348727345466614;0.58903568983078;0.045131297058978406;0.0020368339742257526;0.5829140543937683
249;0.6065724889437357;0.556824803352356;0.6566036343574524;0.6062890291213989;0.04073503030798805;0.0016593426941927051;0.6065724889437357
254;0.5991284847259521;0.5492455363273621;0.6531774997711182;0.5949624180793762;0.042532186555567134;0.0018089868931975654;0.5991284847259521
259;0.5935152769088745;0.5490631461143494;0.6347382068634033;0.5967444777488708;0.03505115130907301;0.0012285832080915309;0.5935152769088745
264;0.5953870018323263;0.5492830276489258;0.6333186626434326;0.6035593152046204;0.03479067898756532;0.001210391344415819;0.5953870018323263
269;0.5946080684661865;0.5509544610977173;0.6364980340003967;0.5963717103004456;0.03494527665392153;0.0012211723604191131;0.5946080684661865
274;0.5946884950002035;0.5468909740447998;0.6685767769813538;0.5685977339744568;0.052993109723531835;0.002808269678170284;0.5946884950002035
279;0.5941320061683655;0.5453235507011414;0.634897768497467;0.602174699306488;0.037008096484791;0.0013695992054276;0.5941320061683655
284;0.5930109818776449;0.5582348704338074;0.621571958065033;0.5992261171340942;0.026228071438738523;0.0006879117313955715;0.5930109818776449
289;0.5961994926134745;0.5503550171852112;0.6388657689094543;0.5993776917457581;0.03620418028341469;0.001310742669993993;0.5961994926134745
294;0.6036752661069235;0.5549452304840088;0.6569207310676575;0.599159836769104;0.0417535827317055;0.0017433616709333756;0.6036752661069235
299;0.593635360399882;0.550871729850769;0.6370755434036255;0.5929588079452515;0.035195810926697976;0.0012387451067878727;0.593635360399882
304;0.596062978108724;0.5469103455543518;0.6464012265205383;0.5948773622512817;0.04062563322647446;0.0016504420750520254;0.596062978108724
309;0.5989490548769633;0.5422045588493347;0.6659023761749268;0.5887402296066284;0.05101276041559965;0.0026023017252193702;0.5989490548769633
314;0.5980995297431946;0.5366858839988708;0.6396162509918213;0.6179964542388916;0.0443138865790884;0.001963720543744311;0.5980995297431946
319;0.5958926677703857;0.5412462949752808;0.6445562839508057;0.6018754243850708;0.0423877615046583;0.0017967223253757918;0.5958926677703857
324;0.5874068737030029;0.5286597609519958;0.6368941068649292;0.5966667532920837;0.04466898578285486;0.0019953182908688896;0.5874068737030029
329;0.5973902344703674;0.5576927661895752;0.6396289467811584;0.5948489904403687;0.0334985359222274;0.0011221519089327596;0.5973902344703674
334;0.5934154192606608;0.5558240413665771;0.6449871063232422;0.5794351100921631;0.03771913591668207;0.0014227332143011357;0.5934154192606608
339;0.5882454713185629;0.5585847496986389;0.6047506928443909;0.6014009714126587;0.02101783312139983;0.0004417493091190118;0.5882454713185629
344;0.5988765557607015;0.558390200138092;0.6288639903068542;0.6093754768371582;0.029713176460003186;0.0008828728553432874;0.5988765557607015
349;0.5874580144882202;0.5441544651985168;0.6240242719650269;0.5941953063011169;0.03295289399490335;0.0010858932226393374;0.5874580144882202
354;0.5825260678927103;0.5663881301879883;0.6023995280265808;0.578790545463562;0.014936996338763461;0.00022311385962423303;0.5825260678927103
359;0.5916795333226522;0.5511816143989563;0.6345615386962891;0.5892954468727112;0.0340814303798792;0.0011615438967385531;0.5916795333226522
364;0.597466766834259;0.5595042109489441;0.6493791937828064;0.5835168957710266;0.03799409876860149;0.0014435515412382454;0.597466766834259
369;0.5886369148890177;0.5309749841690063;0.6497815847396851;0.5851541757583618;0.048565071046856645;0.0023585661257862337;0.5886369148890177
374;0.5974453687667847;0.5502187013626099;0.6389428973197937;0.6031745076179504;0.03644734111055878;0.001328408674029428;0.5974453687667847
379;0.5862937370936075;0.5548887848854065;0.609561562538147;0.5944308638572693;0.023049769023317408;0.0005312918520282828;0.5862937370936075
384;0.5968674818674723;0.560175359249115;0.6181106567382812;0.6123164296150208;0.02605285862331182;0.0006787514424462731;0.5968674818674723
389;0.6006182233492533;0.5555192828178406;0.639272928237915;0.6070624589920044;0.034494583246768545;0.001189876273368245;0.6006182233492533
394;0.6083165804545084;0.5634139180183411;0.6438098549842834;0.6177259683609009;0.03348909380417918;0.001121519403825112;0.6083165804545084
399;0.6025980313618978;0.553495466709137;0.6311057209968567;0.6231929063796997;0.034870709297826555;0.0012159663669335274;0.6025980313618978
404;0.5940254926681519;0.543887197971344;0.6253044009208679;0.6128848791122437;0.03581384812998725;0.0012826317178777913;0.5940254926681519
409;0.5936638514200846;0.5475625395774841;0.6404026746749878;0.593026340007782;0.03790450709200068;0.0014367516578875298;0.5936638514200846
414;0.59641565879186;0.5540661215782166;0.6430424451828003;0.592138409614563;0.036450127443219515;0.0013286117906269445;0.59641565879186
419;0.5915170907974243;0.5453614592552185;0.6316819787025452;0.5975078344345093;0.03549389408905923;0.0012598165176053537;0.5915170907974243
424;0.6019507646560669;0.5559766888618469;0.6337873935699463;0.6160882115364075;0.033301921816551845;0.0011090179966757319;0.6019507646560669
429;0.5751656889915466;0.5546323657035828;0.5986495614051819;0.5722151398658752;0.018090654759948466;0.0003272717896436461;0.5751656889915466
434;0.5685370763142904;0.5555058717727661;0.5921023488044739;0.5580030083656311;0.01669431986122438;0.0002787003156288708;0.5685370763142904
439;0.581920325756073;0.5460289120674133;0.6125751733779907;0.5871568918228149;0.02741857571954249;0.0007517782944882848;0.581920325756073
444;0.5783188343048096;0.5656471252441406;0.5956766605377197;0.5736327171325684;0.012699423034165993;0.0001612753454007058;0.5783188343048096
449;0.5999003648757935;0.5637770891189575;0.625258207321167;0.6106657981872559;0.026228519968870673;0.0006879352597574476;0.5999003648757935
454;0.5926387111345927;0.5503696203231812;0.6208667159080505;0.6066797971725464;0.030444749895720567;0.0009268827962129775;0.5926387111345927
459;0.596126655737559;0.563962996006012;0.6145455837249756;0.6098713874816895;0.022823055347977156;0.0005208918554168286;0.596126655737559
464;0.44660869240760803;0.19220778346061707;0.5965360403060913;0.5510822534561157;0.18084317061944796;0.03270425235969476;0.44660869240760803
469;0.5408096015453339;0.4563247263431549;0.6176077723503113;0.5484963059425354;0.06606748721675484;0.0043649128671360655;0.5408096015453339
474;0.5717652837435404;0.5414032340049744;0.6109092235565186;0.5629833936691284;0.02904722408818824;0.0008437412272294232;0.5717652837435404
479;0.5612542629241943;0.5173840522766113;0.611476480960846;0.5549022555351257;0.0386747745723017;0.001495738188218354;0.5612542629241943
484;0.5729936758677164;0.549702525138855;0.6057966351509094;0.563481867313385;0.02386759547995017;0.0005696621139945376;0.5729936758677164
489;0.5897908012072245;0.5650104880332947;0.6090666055679321;0.5952953100204468;0.018402175342652264;0.0003386400573417189;0.5897908012072245
494;0.6024669607480367;0.5529949069023132;0.6493282914161682;0.6050776839256287;0.039371242886198636;0.001550094766404047;0.6024669607480367
499;0.6130760709444681;0.5561748743057251;0.6530227661132812;0.6300305724143982;0.04131561348903035;0.0017069799179749467;0.6130760709444681
504;0.5849845806757609;0.5467199087142944;0.6245619654655457;0.5836718678474426;0.03179243999279784;0.0010107592406956515;0.5849845806757609
509;0.5924001336097717;0.5626043081283569;0.6268260478973389;0.5877700448036194;0.026422039493616586;0.0006981241710022346;0.5924001336097717
514;0.5963085691134135;0.5449296236038208;0.6358113884925842;0.6081846952438354;0.03804081646708253;0.0014471037174822576;0.5963085691134135
519;0.5949092109998068;0.5552018880844116;0.631045937538147;0.5984798073768616;0.031065970967722237;0.0009650945521673609;0.5949092109998068
524;0.6144732038180033;0.5655102133750916;0.6554231643676758;0.6224862337112427;0.037141541658015705;0.0013794941167341159;0.6144732038180033
529;0.6010377605756124;0.568419873714447;0.6281511187553406;0.6065422892570496;0.024693862740060076;0.0006097868570249273;0.6010377605756124
534;0.6003098487854004;0.5472050309181213;0.6393874287605286;0.6143370866775513;0.03891847179387706;0.0015146474467708042;0.6003098487854004
539;0.5822149912516276;0.5512848496437073;0.6095744371414185;0.5857856869697571;0.02393019575901171;0.0005726542690646221;0.5822149912516276
544;0.596331000328064;0.5508232116699219;0.6321610808372498;0.6060087084770203;0.033903842126742495;0.001149470510955079;0.596331000328064
549;0.6084140141805013;0.5570394992828369;0.6459959149360657;0.6222066283226013;0.037603086088973635;0.0014139920834147625;0.6084140141805013
554;0.6079107721646627;0.5565780997276306;0.6584098935127258;0.6087443232536316;0.041576833789471274;0.0017286331079573202;0.6079107721646627
559;0.5989800691604614;0.5472462177276611;0.6349847912788391;0.614709198474884;0.03750616352851212;0.0014067123026274924;0.5989800691604614
564;0.6075899402300516;0.5646624565124512;0.6577013731002808;0.6004059910774231;0.038321159029357336;0.0014685112293532953;0.6075899402300516
569;0.5480802953243256;0.47872766852378845;0.6081597208976746;0.5573534965515137;0.053245708692056685;0.002835105494119361;0.5480802953243256
574;0.5959418416023254;0.5593870878219604;0.625389575958252;0.6030488610267639;0.02741002740932394;0.0007513096025798897;0.5959418416023254
579;0.5892534255981445;0.5418214201927185;0.6443316340446472;0.5816072225570679;0.04219742726518658;0.0017806228678007112;0.5892534255981445
584;0.5935531059900919;0.5457838773727417;0.6290017366409302;0.605873703956604;0.03507278979479031;0.0012301005839895475;0.5935531059900919
589;0.5865577061971029;0.5426129102706909;0.6270123720169067;0.5900478363037109;0.034544203970020074;0.0011933020279223507;0.5865577061971029
594;0.5817431211471558;0.5544509291648865;0.6078969240188599;0.582881510257721;0.02183407946014712;0.00047672702587201837;0.5817431211471558
599;0.6029882232348124;0.5618503093719482;0.6464905142784119;0.6006238460540771;0.03459464102277137;0.0011967891874944156;0.6029882232348124
604;0.6043173869450887;0.5525099039077759;0.6375643610954285;0.6228778958320618;0.03712083457645774;0.0013779563596527406;0.6043173869450887
609;0.5993465979894003;0.5587131977081299;0.6323832273483276;0.6069433689117432;0.030551612212034687;0.0009334010087545469;0.5993465979894003
614;0.5963995456695557;0.5492530465126038;0.6285476088523865;0.6113979816436768;0.034064856919478165;0.0011604144769445195;0.5963995456695557
619;0.5938065846761068;0.5556679368019104;0.6398153901100159;0.585936427116394;0.03480089088487032;0.00121110200638065;0.5938065846761068
624;0.5864653587341309;0.5568966865539551;0.6128459572792053;0.5896534323692322;0.02295216887063119;0.0005268020558659714;0.5864653587341309
629;0.6014319260915121;0.5564882755279541;0.6328427195549011;0.6149647831916809;0.0326072992506917;0.0010632359644241597;0.6014319260915121
634;0.6083106994628906;0.5604953169822693;0.6438849568367004;0.6205518245697021;0.03512683557883148;0.0012338945777822612;0.6083106994628906
639;0.6106622616449991;0.5721055865287781;0.6617933511734009;0.5980878472328186;0.037679001270329644;0.0014197071367295028;0.6106622616449991
644;0.5801342924435934;0.5512164235115051;0.6046111583709717;0.5845752954483032;0.02202334077661039;0.0004850275389627099;0.5801342924435934
649;0.6047360499699911;0.5450678467750549;0.6599025130271912;0.609237790107727;0.04698900148978592;0.002207966261007104;0.6047360499699911
654;0.6056717038154602;0.5648746490478516;0.6417137384414673;0.6104267239570618;0.03154910539799076;0.0009953460514135297;0.6056717038154602
659;0.6020045081774393;0.553886890411377;0.6505419611930847;0.6015846729278564;0.039460384127052696;0.0015571219154545525;0.6020045081774393
664;0.6122475862503052;0.5547798275947571;0.6607151031494141;0.6212478280067444;0.04371364329715259;0.0019108826103106935;0.6122475862503052
669;0.6095204949378967;0.5546023845672607;0.6655160188674927;0.6084430813789368;0.04528671021689969;0.0020508861222694463;0.6095204949378967
674;0.5782991846402487;0.5531421303749084;0.6246934533119202;0.5570619702339172;0.03284470947062355;0.001078774940209668;0.5782991846402487
679;0.5878897905349731;0.5334572792053223;0.6309738755226135;0.5992382168769836;0.040611670938761876;0.0016493078164382762;0.5878897905349731
684;0.6151095827420553;0.5584983825683594;0.6857929229736328;0.6010374426841736;0.052911837671129426;0.0027996625657359508;0.6151095827420553
689;0.6084423661231995;0.5499843955039978;0.673096776008606;0.6022459268569946;0.05045104196520741;0.0025453076353751194;0.6084423661231995
694;0.6156743764877319;0.5691253542900085;0.6851528286933899;0.5927449464797974;0.050066041548295026;0.002506608516315604;0.6156743764877319
699;0.6095249454180399;0.5610376000404358;0.6717263460159302;0.5958108901977539;0.04621728467680804;0.002136037402897115;0.6095249454180399
704;0.6085046728452047;0.5556440949440002;0.6638856530189514;0.6059842705726624;0.04422535505291683;0.0019558820295565564;0.6085046728452047
709;0.6040145754814148;0.5483337640762329;0.651569664478302;0.6121402978897095;0.04253573639853889;0.001809288870965986;0.6040145754814148
714;0.589248538017273;0.5611981153488159;0.6049723029136658;0.6015751957893372;0.019883070572941478;0.0003953364954085714;0.589248538017273
719;0.5837325851122538;0.5482190251350403;0.6057997345924377;0.5971789956092834;0.02535729995938417;0.0006429926612301844;0.5837325851122538
724;0.5878399014472961;0.5356674194335938;0.6207029819488525;0.6071493029594421;0.03730416833848974;0.0013916009754263807;0.5878399014472961
729;0.589131772518158;0.5446184873580933;0.6218261122703552;0.6009507179260254;0.03260899609068788;0.0010633466260424977;0.589131772518158
734;0.5949243505795797;0.550154983997345;0.6246059536933899;0.6100121140480042;0.032212494232618225;0.0010376447846864622;0.5949243505795797
739;0.5997858643531799;0.5517843961715698;0.6301422119140625;0.6174309849739075;0.034336564895881536;0.0011789996888490843;0.5997858643531799
744;0.5941166480382284;0.5495324730873108;0.6379390358924866;0.5948784351348877;0.03609584765077418;0.0013029102176278999;0.5941166480382284
749;0.6048344771067301;0.5554137825965881;0.6605173349380493;0.598572313785553;0.04313621986061049;0.0018607334638629269;0.6048344771067301
754;0.598162313302358;0.5546427965164185;0.6590219140052795;0.580822229385376;0.04434154503866812;0.0019661726164162336;0.598162313302358
759;0.5832819938659668;0.5471676588058472;0.6069307327270508;0.5957475900650024;0.025941595525023394;0.0006729663783839138;0.5832819938659668
764;0.5926913022994995;0.5375453233718872;0.6337162852287292;0.6068122982978821;0.040511441775604534;0.001641176914738196;0.5926913022994995
769;0.6064544717470804;0.5653799176216125;0.6371818780899048;0.6168016195297241;0.030212337239384515;0.0009127853214663004;0.6064544717470804
774;0.5950408180554708;0.5502788424491882;0.633831799030304;0.6010118126869202;0.034370663081840114;0.0011813424806853669;0.5950408180554708
779;0.6018425424893697;0.5559948682785034;0.6537829041481018;0.5957498550415039;0.04015358531158002;0.0016123104133743344;0.6018425424893697
784;0.5858779152234396;0.5507946014404297;0.603699266910553;0.6031398773193359;0.02480870020344391;0.0006154716057843579;0.5858779152234396
789;0.6114553809165955;0.5650019645690918;0.6573463082313538;0.6120178699493408;0.03770151851086332;0.0014214044980249696;0.6114553809165955
794;0.589205245176951;0.5575136542320251;0.6304865479469299;0.5796155333518982;0.030553043863062887;0.0009334884892982448;0.589205245176951
799;0.5964155395825704;0.5521642565727234;0.6320189833641052;0.6050633788108826;0.033169093950248425;0.0011001887934804068;0.5964155395825704
804;0.6023867527643839;0.5535004734992981;0.6440085172653198;0.6096512675285339;0.03730510579582855;0.0013916709184379607;0.6023867527643839
809;0.5998921195665995;0.5431552529335022;0.648482620716095;0.6080384850502014;0.04338383765064824;0.001882157369297804;0.5998921195665995
814;0.5979659557342529;0.543748676776886;0.6470053195953369;0.6031438708305359;0.04231305295132559;0.001790394450061683;0.5979659557342529
819;0.6071933309237162;0.5681129097938538;0.6450541019439697;0.6084129810333252;0.03142294726430212;0.0009874016147751123;0.6071933309237162
824;0.6035826603571574;0.5611989498138428;0.6340550184249878;0.6154940128326416;0.03091290908034361;0.0009556079478095903;0.6035826603571574
829;0.6067999998728434;0.553702175617218;0.6383873224258423;0.62831050157547;0.03777053335713425;0.0014266131900823908;0.6067999998728434
834;0.5959828495979309;0.5444106459617615;0.6428405046463013;0.60069739818573;0.0403218674869659;0.0016258529976364382;0.5959828495979309
839;0.5945676962534586;0.5459059476852417;0.6461552977561951;0.5916418433189392;0.040978884879556914;0.001679269005971978;0.5945676962534586
844;0.5896974802017212;0.5450319051742554;0.6366126537322998;0.5874478816986084;0.03742150804623677;0.0014003692644545633;0.5896974802017212
849;0.6005154252052307;0.5491849780082703;0.6412515640258789;0.611109733581543;0.03832530576276144;0.0014688290618091553;0.6005154252052307
854;0.6073902448018392;0.5509044528007507;0.6522460579872131;0.6190202236175537;0.04218192773279952;0.0017793150272551216;0.6073902448018392
859;0.6148987611134847;0.5566707849502563;0.6617630124092102;0.6262624859809875;0.04364970217706226;0.001905296500146234;0.6148987611134847
864;0.6094438831011454;0.5639663934707642;0.6544511318206787;0.6099141240119934;0.036941736229264235;0.0013646918756325336;0.6094438831011454
869;0.6051015456517538;0.5526170134544373;0.6445013880729675;0.6181862354278564;0.038635833148880826;0.0014927276031081584;0.6051015456517538
874;0.6074768503506979;0.5493496060371399;0.6572367548942566;0.615844190120697;0.044440360808986626;0.0019749456688329145;0.6074768503506979
879;0.6039502819379171;0.5556685924530029;0.6451852321624756;0.6109970211982727;0.03688314517383663;0.0013603663979143083;0.6039502819379171
884;0.6019158760706583;0.5483682155609131;0.6657206416130066;0.5916587710380554;0.04845481832123204;0.0023478694185436037;0.6019158760706583
889;0.6113584240277609;0.5560723543167114;0.6704006791114807;0.6076022386550903;0.046749853183441215;0.0021855487726733084;0.6113584240277609
894;0.6097794969876608;0.5662597417831421;0.6482867002487183;0.6147920489311218;0.033674418940968245;0.001133966491011841;0.6097794969876608
899;0.6033804416656494;0.5421975255012512;0.6560393571853638;0.6119044423103333;0.04686494496985553;0.002196323067027587;0.6033804416656494
904;0.607086976369222;0.566893994808197;0.6552236676216125;0.5991432666778564;0.03649529346437958;0.001331906445051187;0.607086976369222
909;0.6026167273521423;0.5552834868431091;0.6504935026168823;0.6020731925964355;0.03887122627714516;0.0015109722322890207;0.6026167273521423
914;0.6093881924947103;0.5616545677185059;0.6571286916732788;0.6093813180923462;0.03897714819118072;0.0015192180811172623;0.6093881924947103
919;0.603001336256663;0.5606828927993774;0.6598035097122192;0.5885176062583923;0.04174172972212731;0.001742372000195126;0.603001336256663
924;0.5889782309532166;0.5478407740592957;0.6199954152107239;0.5990985035896301;0.03031378122899826;0.0009189253323995672;0.5889782309532166
929;0.5768345793088278;0.5519736409187317;0.6238836646080017;0.5546464323997498;0.03328661667188945;0.001107998849461309;0.5768345793088278
934;0.5891818602879842;0.5614812970161438;0.6203970909118652;0.5856671929359436;0.024180327507258275;0.0005846882383582713;0.5891818602879842
939;0.593538502852122;0.5511673092842102;0.6289106607437134;0.6005375385284424;0.032122132031127314;0.0010318313662251752;0.593538502852122
944;0.5891883969306946;0.5577633380889893;0.6237419843673706;0.5860598683357239;0.02702636008984689;0.0007304241397060688;0.5891883969306946
949;0.5976950724919637;0.5590459704399109;0.6311289072036743;0.6029103398323059;0.02965790173737413;0.0008795911354637395;0.5976950724919637
954;0.5938671827316284;0.5507340431213379;0.628866970539093;0.6020005345344543;0.03241195402294701;0.001050534763585631;0.5938671827316284
959;0.6003117362658182;0.5439181923866272;0.6402692198753357;0.6167477965354919;0.04101616089968866;0.001682325454949149;0.6003117362658182
964;0.5990117986996969;0.5535001158714294;0.6343683004379272;0.6091669797897339;0.0337862062188982;0.001141507730665915;0.5990117986996969
969;0.5912755926450094;0.5358196496963501;0.6499402523040771;0.5880668759346008;0.04664475591877706;0.002175733254722287;0.5912755926450094
974;0.6065833369890848;0.5443112254142761;0.6474559307098389;0.6279828548431396;0.04474492210233938;0.002002108053944419;0.6065833369890848
979;0.597923219203949;0.5487246513366699;0.6505317091941833;0.5945132970809937;0.04163243874724161;0.0017332599560428246;0.597923219203949
984;0.5959782600402832;0.5494880676269531;0.6389684081077576;0.5994783043861389;0.03661393692714465;0.0013405803773049267;0.5959782600402832
989;0.5940484603246053;0.5461930632591248;0.6324092745780945;0.6035430431365967;0.03583219316601234;0.0012839460670864217;0.5940484603246053
994;0.6069555282592773;0.5669162273406982;0.6607086062431335;0.5932417511940002;0.0394993953210391;0.0015602022307277252;0.6069555282592773
999;0.5972027778625488;0.5449888110160828;0.6402209997177124;0.6063985228538513;0.03941838602889518;0.0015538091571229984;0.5972027778625488


==> csv-data/settings-v3/data-iseg/model-AdaptSegNet/unsup-True/src-T2/targ-T1/lambda-0.1/loss-None/shuf-False/eval-True/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.5067190726598104;0.44596612453460693;0.5416731238365173;0.5325179696083069;0.04312110652308856;0.0018594298277755505;0.5067190726598104
4;0.598159114519755;0.5773580074310303;0.6284340023994446;0.5886853337287903;0.021901350146506352;0.00047966913823987376;0.598159114519755
9;0.6607248385747274;0.6118575930595398;0.7248149514198303;0.645501971244812;0.04735428857201093;0.002242428646161285;0.6607248385747274
14;0.6975862185160319;0.6745328307151794;0.728144109249115;0.6900817155838013;0.02252081214796213;0.0005071869798037987;0.6975862185160319
19;0.719193696975708;0.6849465370178223;0.7523041367530823;0.7203304171562195;0.027510369682484718;0.0007568204400669742;0.719193696975708
24;0.7336115042368571;0.7125400304794312;0.7631204128265381;0.725174069404602;0.02149397589258123;0.0004619909996708631;0.7336115042368571
29;0.716169555981954;0.6901243329048157;0.7506492137908936;0.7077351212501526;0.025418760374996543;0.0006461133790014944;0.716169555981954
34;0.7130849560101827;0.6968043446540833;0.7341114282608032;0.7083390951156616;0.015595875919235974;0.00024323134568820455;0.7130849560101827
39;0.7050062815348307;0.6839697957038879;0.7335377335548401;0.6975113153457642;0.0209185086200459;0.00043758400288693465;0.7050062815348307
44;0.7259280681610107;0.701833188533783;0.7417942881584167;0.7341567277908325;0.017320613928304633;0.0003000036668533805;0.7259280681610107
49;0.7216523885726929;0.6974536180496216;0.7546788454055786;0.7128247022628784;0.024181641737395298;0.0005847517971157382;0.7216523885726929
54;0.7163301706314087;0.6975983381271362;0.7409293055534363;0.7104628682136536;0.01816979384896474;0.0003301414085138769;0.7163301706314087
59;0.722182055314382;0.7020214200019836;0.7586733102798462;0.7058514356613159;0.025850545083918743;0.0006682506811357155;0.722182055314382
64;0.7135559519131979;0.683164119720459;0.7367429137229919;0.7207608222961426;0.022458916709074832;0.0005044029397451607;0.7135559519131979
69;0.7122910618782043;0.7034714221954346;0.7281745076179504;0.705227255821228;0.011254143662253488;0.00012665574957064032;0.7122910618782043
74;0.7153128584225973;0.6968034505844116;0.7291953563690186;0.7199397683143616;0.013622655430069252;0.00018557674096639527;0.7153128584225973
79;0.7111782232920328;0.6922208666801453;0.7353375554084778;0.7059762477874756;0.017982540116948435;0.00032337174905765984;0.7111782232920328
84;0.7029639681180319;0.6805282831192017;0.7366499304771423;0.6917136907577515;0.024253334905461145;0.00058822425403646;0.7029639681180319
89;0.711946964263916;0.6988755464553833;0.7301299571990967;0.7068353891372681;0.013261616239878432;0.00017587046529380737;0.711946964263916
94;0.6973221302032471;0.6888138651847839;0.7039389610290527;0.6992135643959045;0.006317978239566023;3.991684903562979e-05;0.6973221302032471
99;0.706140379110972;0.6836515665054321;0.73298180103302;0.7017877697944641;0.02037280729360128;0.0004150512770222134;0.706140379110972
104;0.7156531016031901;0.703529953956604;0.7253304123878479;0.7180989384651184;0.009066479854183532;8.220105694631583e-05;0.7156531016031901
109;0.7145678997039795;0.6926499605178833;0.7262300252914429;0.7248237133026123;0.015508953800445736;0.00024052764798436024;0.7145678997039795
114;0.7138860821723938;0.6875243782997131;0.7365766167640686;0.7175572514533997;0.020193045626458454;0.0004077590916722329;0.7138860821723938
119;0.7170185049374899;0.7053470611572266;0.7373629808425903;0.7083454728126526;0.014437702795199332;0.00020844726200250658;0.7170185049374899
124;0.7138443986574808;0.690902054309845;0.7271589040756226;0.7234722375869751;0.016292355069658794;0.0002654408337158366;0.7138443986574808
129;0.713159461816152;0.6963281035423279;0.7344010472297668;0.7087492346763611;0.015852966869015096;0.0002513165585500903;0.713159461816152
134;0.7156191865603129;0.6926376819610596;0.7376188039779663;0.7166010737419128;0.018376586757846803;0.00033769894086867045;0.7156191865603129
139;0.7043568094571432;0.6870647668838501;0.7173036336898804;0.708702027797699;0.01272158161677855;0.00016183863883235795;0.7043568094571432
144;0.7182185848553976;0.70681232213974;0.7404463887214661;0.7073970437049866;0.015719243479644606;0.00024709461557234944;0.7182185848553976
149;0.7203244566917419;0.6963604092597961;0.7430258393287659;0.7215871214866638;0.01907199225161908;0.0003637408884458182;0.7203244566917419
154;0.7145845691363016;0.7033237218856812;0.7289919853210449;0.711438000202179;0.010712628341967803;0.00011476040599313186;0.7145845691363016
159;0.7182515064875284;0.6984689235687256;0.7344614863395691;0.7218241095542908;0.014909477147276872;0.0002222925088051713;0.7182515064875284
164;0.7112120191256205;0.6853667497634888;0.7349236607551575;0.7133456468582153;0.02028769959417145;0.0004115907548233445;0.7112120191256205
169;0.7225611209869385;0.7040175199508667;0.7483497262001038;0.715316116809845;0.018809637456647946;0.00035380246125053344;0.7225611209869385
174;0.7045697371164957;0.6825751066207886;0.7226220965385437;0.708512008190155;0.01658506308463237;0.0002750643175212354;0.7045697371164957
179;0.7097012003262838;0.6903899312019348;0.7333497405052185;0.705363929271698;0.01780440477324522;0.0003169968293295572;0.7097012003262838
184;0.7148236831029257;0.6942741274833679;0.7391459941864014;0.7110509276390076;0.018512092771962026;0.00034269757879772876;0.7148236831029257
189;0.7167853116989136;0.7024890780448914;0.7344428300857544;0.713424026966095;0.013259820100930209;0.00017582282910903282;0.7167853116989136
194;0.706429680188497;0.6859031915664673;0.7206965088844299;0.7126893401145935;0.014877975652843245;0.00022135415952659638;0.706429680188497
199;0.7180684010187784;0.6966947913169861;0.736950159072876;0.7205602526664734;0.016528372611282188;0.0002731871011773832;0.7180684010187784
204;0.7444575826327006;0.709595263004303;0.7969126105308533;0.7268648743629456;0.03775541756239865;0.00142547155531108;0.7444575826327006
209;0.752463718255361;0.7118806838989258;0.7915679812431335;0.7539424896240234;0.03254900319084675;0.0010594376087177516;0.752463718255361
214;0.7442622979482015;0.7097227573394775;0.791705310344696;0.7313588261604309;0.03469062733598908;0.0012034396249644727;0.7442622979482015
219;0.7435424526532491;0.7129437923431396;0.7772337198257446;0.740449845790863;0.0263371962166769;0.00069364790455574;0.7435424526532491
224;0.7588452100753784;0.717975914478302;0.8156984448432922;0.742861270904541;0.04146514977501695;0.0017193586458645882;0.7588452100753784
229;0.7636561592419943;0.7302688956260681;0.8215523958206177;0.7391471862792969;0.04109895918152311;0.001689124445804503;0.7636561592419943
234;0.7617092927296957;0.7289072871208191;0.8157525658607483;0.7404680252075195;0.03850471135082467;0.0014826127962103265;0.7617092927296957
239;0.7585727969805399;0.7414626479148865;0.7866715788841248;0.7475841641426086;0.02002539052603777;0.00040101626572032326;0.7585727969805399
244;0.7629274725914001;0.7315859794616699;0.7924668788909912;0.7647295594215393;0.024887166927800415;0.0006193710776922027;0.7629274725914001
249;0.7634385029474894;0.7310489416122437;0.8004379272460938;0.7588286399841309;0.028514861145601166;0.000813097306152915;0.7634385029474894
254;0.770098884900411;0.7327455282211304;0.8091486096382141;0.7684025168418884;0.031214483400593206;0.0009743439739659088;0.770098884900411
259;0.7687323888142904;0.7291277647018433;0.8119606375694275;0.7651087641716003;0.0339133130057374;0.0011501127990251171;0.7687323888142904
264;0.7685626546541849;0.7331024408340454;0.8092472553253174;0.7633382678031921;0.03130472655424604;0.0009799859046361172;0.7685626546541849
269;0.7690853873888651;0.7284714579582214;0.8081455230712891;0.770639181137085;0.032545351630909755;0.0010591999127795603;0.7690853873888651
274;0.7781844735145569;0.7442477345466614;0.8152897357940674;0.7750159502029419;0.02908918631028026;0.0008461807601941965;0.7781844735145569
279;0.7745728492736816;0.7432428598403931;0.8038003444671631;0.7766753435134888;0.024767150254610622;0.000613411731734459;0.7745728492736816
284;0.7477739055951437;0.7295658588409424;0.779633641242981;0.7341222167015076;0.02260489867117215;0.0005109814439339604;0.7477739055951437
289;0.7588089903195699;0.7261202931404114;0.7793989181518555;0.7709077596664429;0.023372892212406286;0.0005462920903727624;0.7588089903195699
294;0.7687071363131205;0.7343215942382812;0.8014124035835266;0.7703874111175537;0.027415466039127444;0.0007516077781425501;0.7687071363131205
299;0.7679334084192911;0.7361199259757996;0.7914279699325562;0.7762523293495178;0.023333070460373792;0.000544432177108768;0.7679334084192911
304;0.7331485549608866;0.7034981846809387;0.7690255045890808;0.7269219756126404;0.027111315366724693;0.0007350234209140025;0.7331485549608866
309;0.7697441776593527;0.7320336699485779;0.8073258399963379;0.7698730230331421;0.030738034728687115;0.0009448267789819751;0.7697441776593527
314;0.7632894118626913;0.7342086434364319;0.7866249084472656;0.7690346837043762;0.021781067020429035;0.00047441488054842133;0.7632894118626913
319;0.7698956727981567;0.7436216473579407;0.7946889996528625;0.771376371383667;0.020874433626316902;0.0004357419792195098;0.7698956727981567
324;0.7739155888557434;0.7392876744270325;0.8139203190803528;0.768538773059845;0.030704945563263503;0.000942793682042975;0.7739155888557434
329;0.7667626539866129;0.7419015169143677;0.7920522093772888;0.7663342356681824;0.02047617551072952;0.0004192737635461993;0.7667626539866129
334;0.7672582864761353;0.7267370223999023;0.7992525100708008;0.7757853269577026;0.030212103563172298;0.0009127712017118483;0.7672582864761353
339;0.7555227478345236;0.7367775440216064;0.7792408466339111;0.750549852848053;0.01768860802128286;0.00031288685373059226;0.7555227478345236
344;0.764478325843811;0.7221803069114685;0.7977590560913086;0.773495614528656;0.031506829453486956;0.000992680302211113;0.764478325843811
349;0.7625383933385214;0.730329692363739;0.7820687890052795;0.7752166986465454;0.02294614127957424;0.0005265253996221809;0.7625383933385214
354;0.7555765509605408;0.7275818586349487;0.7773147225379944;0.7618330717086792;0.02077975740801017;0.00043179831793575357;0.7555765509605408
359;0.7674908439318339;0.7315622568130493;0.792462944984436;0.7784473299980164;0.026041721590887683;0.0006781712634173056;0.7674908439318339
364;0.7692979176839193;0.7285739779472351;0.7960277795791626;0.7832919955253601;0.02926180103393142;0.00085625299974939;0.7692979176839193
369;0.7714828451474508;0.735354483127594;0.8045961260795593;0.774497926235199;0.02834806654366555;0.0008036128767640901;0.7714828451474508
374;0.7712894280751547;0.7328919768333435;0.7956109642982483;0.7853653430938721;0.027471395849335573;0.0007546775899108918;0.7712894280751547
379;0.7374679247538248;0.6967756152153015;0.7804318070411682;0.7351963520050049;0.03419024851003025;0.0011689730931776254;0.7374679247538248
384;0.7537009119987488;0.7356789112091064;0.7818853855133057;0.7435384392738342;0.020186075329619836;0.00040747763721308655;0.7537009119987488
389;0.7615727384885153;0.7348206639289856;0.7763199806213379;0.7735775709152222;0.018949675857879;0.00035909021511868226;0.7615727384885153
394;0.7564362088839213;0.730262279510498;0.7796317338943481;0.7594146132469177;0.02026473004922429;0.0004106592839679339;0.7564362088839213
399;0.7640341321627299;0.7307484149932861;0.7841950058937073;0.7771589756011963;0.02371118802285025;0.0005622204374549571;0.7640341321627299
404;0.7634446819623312;0.7354586124420166;0.7908101081848145;0.7640653252601624;0.022601414687560294;0.0005108239458790661;0.7634446819623312
409;0.7640683054924011;0.7327375411987305;0.7813844084739685;0.7780829668045044;0.02219515671932925;0.0004926249817955863;0.7640683054924011
414;0.7593531409899393;0.7347581386566162;0.7719648480415344;0.7713364362716675;0.01739318506715117;0.00030252288678017046;0.7593531409899393
419;0.7619297901789347;0.7402477860450745;0.7811334133148193;0.7644081711769104;0.01678323386773184;0.00028167693905898104;0.7619297901789347
424;0.7668031652768453;0.7392839193344116;0.7854936122894287;0.7756319642066956;0.019871163338818942;0.00039486313243802194;0.7668031652768453
429;0.6928360064824423;0.5767024159431458;0.7705518007278442;0.7312538027763367;0.0836713463475237;0.007000894199607268;0.6928360064824423
434;0.7175904115041097;0.6507502198219299;0.7718172073364258;0.7302038073539734;0.05022368088599767;0.002522418121738528;0.7175904115041097
439;0.7474316358566284;0.7327069044113159;0.7742599248886108;0.7353280782699585;0.019000622049238268;0.0003610236382579994;0.7474316358566284
444;0.7411719163258871;0.7277392745018005;0.7653068900108337;0.7304695844650269;0.017102365610320802;0.0002924909094690836;0.7411719163258871
449;0.7429617842038473;0.7249831557273865;0.7755370736122131;0.7283651232719421;0.023075550353093104;0.0005324810240981353;0.7429617842038473
454;0.7492911219596863;0.734307050704956;0.7737255692481995;0.7398407459259033;0.017424831064143886;0.00030362473761395375;0.7492911219596863
459;0.7498828570048014;0.7262442111968994;0.7864207029342651;0.7369836568832397;0.02620552819904462;0.0006867297081909228;0.7498828570048014
464;0.7247825463612875;0.6599280834197998;0.7838388681411743;0.7305806875228882;0.05075223787029226;0.0025757896488427276;0.7247825463612875
469;0.7285474538803101;0.6734185218811035;0.7809687256813049;0.7312551140785217;0.0439489108866037;0.001931506768118633;0.7285474538803101
474;0.7493935028711954;0.72670578956604;0.7834340929985046;0.7380406260490417;0.024511099005493954;0.0006007939744571267;0.7493935028711954
479;0.7455934484799703;0.7247365713119507;0.7800446152687073;0.7319991588592529;0.024540421950998693;0.0006022323095330585;0.7455934484799703
484;0.745902419090271;0.7251638770103455;0.7803650498390198;0.7321783304214478;0.02453643994494155;0.0006020368851717232;0.745902419090271
489;0.755755345026652;0.73982173204422;0.7827868461608887;0.7446574568748474;0.019215837198121498;0.00036924839922470985;0.755755345026652
494;0.7575188279151917;0.72420334815979;0.7787957787513733;0.7695573568344116;0.023857605403426116;0.0005691853355855869;0.7575188279151917
499;0.7648219466209412;0.7306946516036987;0.789194643497467;0.7745765447616577;0.024858618915215874;0.0006179509343719284;0.7648219466209412
504;0.7644685904184977;0.733278214931488;0.7829746603965759;0.7771528959274292;0.02218261898648047;0.0004920685850993638;0.7644685904184977
509;0.7683486342430115;0.7391490936279297;0.7898629903793335;0.7760338187217712;0.02140516100200197;0.000458180917521626;0.7683486342430115
514;0.7676903009414673;0.7318778038024902;0.7940404415130615;0.7771526575088501;0.026245006199785315;0.0006888003504267696;0.7676903009414673
519;0.7684165040651957;0.7369146943092346;0.7899691462516785;0.7783656716346741;0.02277327628636162;0.0005186221128149605;0.7684165040651957
524;0.7714946866035461;0.736495316028595;0.798354983329773;0.7796337604522705;0.0259015829888104;0.0006708920013262324;0.7714946866035461
529;0.7663089632987976;0.7319983839988708;0.7927547693252563;0.7741737365722656;0.025419488369678757;0.0006461503889762336;0.7663089632987976
534;0.7483001947402954;0.7302431464195251;0.7759698629379272;0.7386875748634338;0.019866806429508704;0.00039468999770756835;0.7483001947402954
539;0.7687355677286783;0.7358986139297485;0.7962409257888794;0.7740671634674072;0.024921451067531828;0.0006210787233113833;0.7687355677286783
544;0.7666435639063517;0.7277494668960571;0.8011515140533447;0.7710297107696533;0.030126332279806933;0.0009075958966333372;0.7666435639063517
549;0.7757329742113749;0.7350314259529114;0.8065732717514038;0.7855942249298096;0.030027677503293392;0.0009016614162417921;0.7757329742113749
554;0.769081691900889;0.741989254951477;0.7861477732658386;0.7791080474853516;0.019371620817741145;0.00037525969310634203;0.769081691900889
559;0.7553941210110983;0.7309607267379761;0.7710523009300232;0.7641693353652954;0.01750403516374983;0.0003063912470137906;0.7553941210110983
564;0.7586810986200968;0.7359234690666199;0.7764975428581238;0.7636222839355469;0.01692877924818789;0.00028658356683387685;0.7586810986200968
569;0.7336226304372152;0.7050013542175293;0.7670588493347168;0.7288076877593994;0.02556261501748111;0.0006534472865319508;0.7336226304372152
574;0.7650333046913147;0.735139012336731;0.7869947552680969;0.7729661464691162;0.02190056320044004;0.00047963466849646846;0.7650333046913147
579;0.7509516080220541;0.7280473113059998;0.7668223977088928;0.7579851150512695;0.01659275940956323;0.00027531966482364904;0.7509516080220541
584;0.758604904015859;0.7277058959007263;0.774692177772522;0.7734166383743286;0.021855102791847963;0.0004776455180422406;0.758604904015859
589;0.7531295021375021;0.7313719987869263;0.7829064130783081;0.7451100945472717;0.021789632667282052;0.00047478809177508517;0.7531295021375021
594;0.7540770967801412;0.7393184304237366;0.7767624855041504;0.7461503744125366;0.01628166680320902;0.00026509267389071865;0.7540770967801412
599;0.7611601154009501;0.7341800332069397;0.7746863961219788;0.7746139168739319;0.019077822022914772;0.0003639632931380119;0.7611601154009501
604;0.7572858532269796;0.7331523299217224;0.7702657580375671;0.7684394717216492;0.01708125757999042;0.00029176936051398015;0.7572858532269796
609;0.7609617312749227;0.731788158416748;0.7762594223022461;0.7748376131057739;0.020636995910762;0.0004258856002208075;0.7609617312749227
614;0.7635994354883829;0.7394388914108276;0.781110405921936;0.7702490091323853;0.01765014452533155;0.0003115276017650912;0.7635994354883829
619;0.761282483736674;0.7368205785751343;0.7774170637130737;0.769609808921814;0.017588384613015387;0.00030935127329535637;0.761282483736674
624;0.758676548798879;0.7271044254302979;0.779793918132782;0.7691313028335571;0.022745286277314633;0.0005173480478369974;0.758676548798879
629;0.7591949701309204;0.7340831756591797;0.7746627330780029;0.7688390016555786;0.017915182166965613;0.0003209537520755627;0.7591949701309204
634;0.7606635491053263;0.7220365405082703;0.7799906730651855;0.7799634337425232;0.027313421979714873;0.0007460230202419716;0.7606635491053263
639;0.7670478423436483;0.7252552509307861;0.7969841957092285;0.7789040803909302;0.030459680073090835;0.0009277921101550469;0.7670478423436483
644;0.7633588115374247;0.7361507415771484;0.7776396870613098;0.7762860059738159;0.01924694636116123;0.0003704449442294175;0.7633588115374247
649;0.7601814270019531;0.7383555173873901;0.7731448411941528;0.7690439224243164;0.015523791022524191;0.00024098808771100266;0.7601814270019531
654;0.7585347692171732;0.7297066450119019;0.777030348777771;0.7688673138618469;0.020655174390542194;0.0004266362291037101;0.7585347692171732
659;0.76296466588974;0.7406805157661438;0.7797790765762329;0.7684344053268433;0.016423822159440864;0.00026974193432494076;0.76296466588974
664;0.7614433169364929;0.7365599870681763;0.7810182571411133;0.7667517066001892;0.018534089224737208;0.00034351246339051994;0.7614433169364929
669;0.750730057557424;0.7289373874664307;0.7745442986488342;0.7487084865570068;0.018673736438863494;0.0003487084325881382;0.750730057557424
674;0.7254917025566101;0.6814732551574707;0.7613496780395508;0.7336521744728088;0.03311601535541902;0.0010966704730203485;0.7254917025566101
679;0.7536231676737467;0.736422598361969;0.7807881236076355;0.7436587810516357;0.01943436317706597;0.0003776944720980977;0.7536231676737467
684;0.7590067783991495;0.7340171337127686;0.7807835936546326;0.7622196078300476;0.019227014824416994;0.0003696780990583508;0.7590067783991495
689;0.7614893317222595;0.7352828979492188;0.7806230187416077;0.7685620784759521;0.01917375721046011;0.0003676329655656711;0.7614893317222595
694;0.764350175857544;0.7372540235519409;0.7805175185203552;0.7752789855003357;0.019278859914023026;0.00037167443958452395;0.764350175857544
699;0.7652398347854614;0.7391543984413147;0.7795329689979553;0.7770321369171143;0.018473422931742405;0.0003412673548150262;0.7652398347854614
704;0.7583052317301432;0.7276939749717712;0.7816306352615356;0.7655910849571228;0.02261420753622493;0.0005114023824914525;0.7583052317301432
709;0.7682994405428568;0.7328314185142517;0.7974746823310852;0.7745922207832336;0.0267629993534412;0.0007162581343922941;0.7682994405428568
714;0.753068228562673;0.7382879257202148;0.7770593166351318;0.7438574433326721;0.01711595964364308;0.00029295607452281856;0.753068228562673
719;0.7614314357439677;0.736572802066803;0.77884441614151;0.7688770890235901;0.0180425543958444;0.0003255337691270041;0.7614314357439677
724;0.7634204626083374;0.738495409488678;0.7767664790153503;0.7749994993209839;0.01763943043436983;0.00031114950604897257;0.7634204626083374
729;0.7640008131663004;0.7366743683815002;0.7793043851852417;0.7760236859321594;0.019369076476518695;0.0003751611235532298;0.7640008131663004
734;0.7622984846433004;0.73640376329422;0.7783740162849426;0.7721176743507385;0.018487615654978525;0.00034179193260620703;0.7622984846433004
739;0.7690150340398153;0.7427884936332703;0.7874797582626343;0.7767768502235413;0.019052762291339346;0.00036300775093028257;0.7690150340398153
744;0.7598710258801779;0.7221428751945496;0.7837027907371521;0.7737674117088318;0.026984414695983318;0.0007281586364848005;0.7598710258801779
749;0.7677943507830302;0.7309669852256775;0.7971118688583374;0.7753041982650757;0.027520716616120534;0.0007573898430648128;0.7677943507830302
754;0.7683401505152384;0.7395443320274353;0.7908290028572083;0.7746471166610718;0.021406583597934802;0.0004582418213353713;0.7683401505152384
759;0.7343524495760599;0.6910118460655212;0.7708267569541931;0.7412187457084656;0.03294403858034687;0.0010853096779833828;0.7343524495760599
764;0.753160834312439;0.7384294867515564;0.7743626832962036;0.7466903328895569;0.015366613050738734;0.00023613279665113396;0.753160834312439
769;0.7428016265233358;0.7086623907089233;0.7821456789970398;0.7375968098640442;0.030224338997472858;0.0009135106678341585;0.7428016265233358
774;0.7603660821914673;0.7340741753578186;0.777618944644928;0.7694051265716553;0.01889117916819297;0.000356876650364768;0.7603660821914673
779;0.7657912174860636;0.731425404548645;0.7866867780685425;0.7792614698410034;0.024488645323982657;0.0005996937498038177;0.7657912174860636
784;0.7580935756365458;0.7301838397979736;0.7733978033065796;0.7706990838050842;0.019765892975377196;0.0003906905251140655;0.7580935756365458
789;0.7637339035669962;0.7311537265777588;0.781265914440155;0.778782069683075;0.02305996994334334;0.0005317622137878983;0.7637339035669962
794;0.7640771468480428;0.7461654543876648;0.7753841280937195;0.7706818580627441;0.012810136115785397;0.00016409958730494937;0.7640771468480428
799;0.7660529613494873;0.7353980541229248;0.7850346565246582;0.7777261734008789;0.021880676165580547;0.0004787639894630047;0.7660529613494873
804;0.7580482761065165;0.7328970432281494;0.7772920727729797;0.7639557123184204;0.018599337157004178;0.00034593534267991625;0.7580482761065165
809;0.7555530071258545;0.7324941158294678;0.7673561573028564;0.7668087482452393;0.01630662983846396;0.00026590617668868316;0.7555530071258545
814;0.7641424536705017;0.735712468624115;0.7811214923858643;0.7755934000015259;0.020229318470243042;0.00040922532577051623;0.7641424536705017
819;0.7566530505816141;0.7403188943862915;0.768936276435852;0.760703980922699;0.012029025073099057;0.00014469744420924575;0.7566530505816141
824;0.7700844208399454;0.7396396994590759;0.7941790819168091;0.7764344811439514;0.02271385053392323;0.0005159190060774045;0.7700844208399454
829;0.7708383401234945;0.7381393909454346;0.7975667715072632;0.7768088579177856;0.024625714232065932;0.0006064258014393747;0.7708383401234945
834;0.7684840162595113;0.7370058298110962;0.795314371585846;0.7731318473815918;0.024030165231488657;0.0005774488410526463;0.7684840162595113
839;0.7683939337730408;0.7370482683181763;0.7962847948074341;0.771848738193512;0.024306285508292103;0.0005907955152106107;0.7683939337730408
844;0.7694720427195231;0.7322730422019958;0.7960978746414185;0.780045211315155;0.027107763089735455;0.0007348308197292239;0.7694720427195231
849;0.771032969156901;0.7448623180389404;0.7944194078445435;0.7738171815872192;0.020327160264746024;0.0004131934444286697;0.771032969156901
854;0.7656909624735514;0.7391068935394287;0.7797216176986694;0.7782443761825562;0.01880744713218452;0.00035372006762991585;0.7656909624735514
859;0.7638290524482727;0.7360430955886841;0.7840341925621033;0.7714098691940308;0.02031235968694275;0.000412591956051737;0.7638290524482727
864;0.7694405714670817;0.7330099940299988;0.795970618724823;0.7793411016464233;0.02663988787344607;0.0007096836259097789;0.7694405714670817
869;0.7697508335113525;0.7380247116088867;0.8034216165542603;0.7678061723709106;0.026733562854233926;0.000714683382881276;0.7697508335113525
874;0.771030843257904;0.7345688939094543;0.8027713894844055;0.7757522463798523;0.02804298885928252;0.0007864092241618437;0.771030843257904
879;0.7720728516578674;0.7305940389633179;0.8095247149467468;0.7760998010635376;0.0323488809073527;0.0010464500959580885;0.7720728516578674
884;0.7714817722638448;0.7329129576683044;0.8078116774559021;0.7737206816673279;0.03061823087577097;0.0009374760619620146;0.7714817722638448
889;0.7739349603652954;0.7373076677322388;0.805483341217041;0.7790138721466064;0.028063346467570437;0.000787551414958898;0.7739349603652954
894;0.774189273516337;0.7392692565917969;0.8033931255340576;0.7799054384231567;0.026488658553709677;0.0007016490319750169;0.774189273516337
899;0.7658276557922363;0.7330779433250427;0.7828794121742249;0.7815256118774414;0.02316413814245035;0.0005365772958825232;0.7658276557922363
904;0.7653893629709879;0.7325270771980286;0.7863436937332153;0.77729731798172;0.023528799349266247;0.0005536043988180317;0.7653893629709879
909;0.7674349347750345;0.7466855049133301;0.7892236709594727;0.766395628452301;0.017381676383798634;0.0003021226739111032;0.7674349347750345
914;0.7710951368014017;0.7386693954467773;0.8001120090484619;0.7745040059089661;0.025199391302117572;0.0006350093219972387;0.7710951368014017
919;0.7682807842890421;0.7388080954551697;0.7931137681007385;0.7729204893112183;0.022411628936655863;0.0005022811115943504;0.7682807842890421
924;0.7587118744850159;0.7325543761253357;0.7759378552436829;0.767643392086029;0.018803555871092083;0.0003535737133972816;0.7587118744850159
929;0.7469369173049927;0.7283428311347961;0.7762699723243713;0.7361979484558105;0.020988041112486686;0.0004404978697394313;0.7469369173049927
934;0.7628171245257059;0.7426339387893677;0.778745174407959;0.7670722603797913;0.015046261336910154;0.00022638998021859736;0.7628171245257059
939;0.7585052053133646;0.7338929772377014;0.7731269001960754;0.7684957385063171;0.017505870306567087;0.0003064554951903473;0.7585052053133646
944;0.7576881448427836;0.7343705296516418;0.7730891704559326;0.7656047344207764;0.016768772154269578;0.0002811917195618068;0.7576881448427836
949;0.762270430723826;0.7405808568000793;0.7751168608665466;0.7711135745048523;0.015423678509976968;0.00023788985877912534;0.762270430723826
954;0.7665566007296244;0.7361438870429993;0.7848848104476929;0.7786411046981812;0.021655574043189584;0.0004689638871400664;0.7665566007296244
959;0.7685164014498392;0.7381550073623657;0.7858856320381165;0.7815085649490356;0.02154298597806618;0.00046410024485115607;0.7685164014498392
964;0.7721599737803141;0.741125762462616;0.7959976196289062;0.7793565392494202;0.022972056839165676;0.0005277153954218584;0.7721599737803141
969;0.7691481709480286;0.7365689873695374;0.7926837801933289;0.7781917452812195;0.02378454919976724;0.0005657047806361485;0.7691481709480286
974;0.7716990311940511;0.7359771132469177;0.7918723225593567;0.7872476577758789;0.025329672289710375;0.0006415922983041216;0.7716990311940511
979;0.7682146231333414;0.7370152473449707;0.7910550832748413;0.7765735387802124;0.0228397251869845;0.0005216530466169741;0.7682146231333414
984;0.7647422949473063;0.730735182762146;0.7821938395500183;0.7812978625297546;0.024049441477724868;0.0005783756353905132;0.7647422949473063
989;0.76222825050354;0.7423804402351379;0.7769632935523987;0.7673410177230835;0.014573920254384122;0.00021239915158114778;0.76222825050354
994;0.7544074455897013;0.7294135689735413;0.7688966393470764;0.7649121284484863;0.017748041826318395;0.00031499298866874723;0.7544074455897013
999;0.7642510334650675;0.7405893206596375;0.7836332321166992;0.768530547618866;0.017831250833396668;0.00031795350628350936;0.7642510334650675


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-True/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.25161027908325195;0.0;0.42123302817344666;0.3335978090763092;0.1814768714589911;0.03293385487454318;0.25161027908325195
4;0.31721997261047363;0.0;0.5204464197158813;0.43121349811553955;0.227247312916384;0.05164134122771694;0.31721997261047363
9;0.321892370780309;0.0;0.5404067039489746;0.4252704083919525;0.2324150244907795;0.05401674360904963;0.321892370780309
14;0.32629751165707904;0.0;0.5343794226646423;0.44451311230659485;0.23362582337225118;0.05458102534636231;0.32629751165707904
19;0.32639535268147785;0.0;0.5270925164222717;0.45209354162216187;0.2328184646805555;0.05420443749621107;0.32639535268147785
24;0.3133143683274587;0.0;0.516606330871582;0.42333677411079407;0.22479505125767976;0.050532815069942866;0.3133143683274587
29;0.33146798610687256;0.0;0.544646143913269;0.44975781440734863;0.23756292938842602;0.056436145419610284;0.33146798610687256
34;0.3216672937075297;0.0;0.5416328310966492;0.42336905002593994;0.23252091857025078;0.05406597757275319;0.3216672937075297
39;0.32611094911893207;0.0;0.5311187505722046;0.4472140967845917;0.23312551852774194;0.05434750738882855;0.32611094911893207
44;0.31939106186230976;0.0;0.525094747543335;0.43307843804359436;0.22894648297748296;0.0524164920677589;0.31939106186230976
49;0.3296978573004405;0.0;0.5351722836494446;0.45392128825187683;0.2354795658433375;0.05545062592976673;0.3296978573004405
54;0.32442355155944824;0.0;0.5370870232582092;0.4361836314201355;0.2330713112989834;0.054322236150627624;0.32442355155944824
59;0.3275597890218099;0.0;0.5399755239486694;0.44270384311676025;0.2349993000145258;0.0552246710073171;0.3275597890218099
64;0.32882962624231976;0.0;0.5382490158081055;0.44823986291885376;0.23540334778412128;0.05541473614797196;0.32882962624231976
69;0.3271188835302989;0.0;0.5317240953445435;0.44963255524635315;0.2337232383404285;0.054626552140336744;0.3271188835302989
74;0.3282470901807149;0.0;0.5345593690872192;0.45018190145492554;0.23464796812827152;0.05505966894672632;0.3282470901807149
79;0.3294949432214101;0.0;0.532707691192627;0.4557771384716034;0.23509539296755086;0.05526984379456717;0.3294949432214101
84;0.3279721240202586;0.0;0.5325860977172852;0.4513302743434906;0.23427179771767698;0.054883275205872155;0.3279721240202586
89;0.324638436237971;0.0;0.5438988208770752;0.43001648783683777;0.2342148332293072;0.054856588104632176;0.324638436237971
94;0.3215416669845581;0.0;0.5383007526397705;0.4263242483139038;0.2319144484296836;0.05378431139044437;0.3215416669845581
99;0.3263749268420118;6.055437552276999e-05;0.5295394659042358;0.44952476024627686;0.2330398972122318;0.05430759369268757;0.3263749268420118
104;0.33562394976615906;0.0;0.5574343204498291;0.44943752884864807;0.24138268854181896;0.05826560232767678;0.33562394976615906
109;0.3312685290972392;0.0;0.5435593724250793;0.4502462148666382;0.23731970717587966;0.056320643414045274;0.3312685290972392
114;0.3261718153953552;0.0;0.5294705033302307;0.44904494285583496;0.2329636703624715;0.05427207170875429;0.3261718153953552
119;0.3321630358695984;0.0;0.5436248183250427;0.45286428928375244;0.237779421883034;0.05653905347102987;0.3321630358695984
124;0.32950806617736816;0.0;0.5428706407546997;0.4456535577774048;0.23635349875784956;0.05586297637507679;0.32950806617736816
129;0.3262726565202077;0.0;0.5348686575889587;0.44394931197166443;0.2336763668644226;0.05460464443095623;0.3262726565202077
134;0.33417625228563946;0.0;0.5456640720367432;0.45686468482017517;0.2390629742505323;0.057151105657510665;0.33417625228563946
139;0.33071789145469666;0.0;0.5447994470596313;0.4473542273044586;0.23721247228235964;0.05626975700630924;0.33071789145469666
144;0.3277639051278432;0.0;0.5428968667984009;0.4403948485851288;0.23551156951473226;0.05546569937529256;0.3277639051278432
149;0.32698180170079166;3.3644205359451007e-06;0.5415124297142029;0.4394296109676361;0.23493459984357307;0.055194266203659796;0.32698180170079166
154;0.324838529030482;0.0;0.529746413230896;0.4447691738605499;0.23230057434247658;0.053963556839844495;0.324838529030482
159;0.32872499028841656;0.0;0.5402402877807617;0.4459346830844879;0.23561052070365635;0.05551231746624808;0.32872499028841656
164;0.3273029923439026;0.0;0.5391910672187805;0.44271790981292725;0.2347654206833113;0.055114802748612135;0.3273029923439026
169;0.3587912246584892;0.0971909835934639;0.5279620289802551;0.45122066140174866;0.1876136526098503;0.03519888264560959;0.3587912246584892
174;0.37795644501845044;0.12968413531780243;0.5480666160583496;0.4561185836791992;0.17952337821329412;0.032228643325113444;0.37795644501845044
179;0.36973834534486133;0.12552721798419952;0.5365963578224182;0.4470914602279663;0.1765070116046808;0.031154725145614917;0.36973834534486133
184;0.37409619987010956;0.12698332965373993;0.5440319180488586;0.4512733519077301;0.1787915282632612;0.03196641057871252;0.37409619987010956
189;0.3776334722836812;0.13362890481948853;0.543098509311676;0.45617300271987915;0.17614895710089792;0.031028455087733973;0.3776334722836812
194;0.37033619980017346;0.14084307849407196;0.5357691049575806;0.4343964159488678;0.16747024624158777;0.028046283376218038;0.37033619980017346
199;0.37739309171835583;0.14286865293979645;0.5395954847335815;0.44971513748168945;0.16984483800188308;0.028847268995885907;0.37739309171835583
204;0.454582820336024;0.14509281516075134;0.6446220874786377;0.5740335583686829;0.22073171134210182;0.04872248839201296;0.454582820336024
209;0.4901883403460185;0.1677767038345337;0.6554484367370605;0.6473398804664612;0.22800348636180792;0.051985589793139136;0.4901883403460185
214;0.509139895439148;0.18260908126831055;0.6736011505126953;0.671209454536438;0.23089421748889422;0.05331213966980878;0.509139895439148
219;0.5174298832813898;0.18085305392742157;0.6877152323722839;0.6837213635444641;0.2380013435403691;0.056644639527020785;0.5174298832813898
224;0.52432248989741;0.18282705545425415;0.6968883872032166;0.6932520270347595;0.24147830073384585;0.0583117697253057;0.52432248989741
229;0.5962288677692413;0.3918899595737457;0.6993743777275085;0.6974222660064697;0.1444916254480705;0.020877829824625493;0.5962288677692413
234;0.6106188396612803;0.4385926425457001;0.6995295882225037;0.6937342882156372;0.12166389698969521;0.014802103830719166;0.6106188396612803
239;0.6103721360365549;0.4380953013896942;0.69903963804245;0.6939814686775208;0.12183561900168996;0.014843918057524955;0.6103721360365549
244;0.6196651558081309;0.4583699405193329;0.7067034244537354;0.6939221024513245;0.11417223948732634;0.013035300269551402;0.6196651558081309
249;0.6234033902486166;0.4690796732902527;0.7146983742713928;0.6864321231842041;0.10973180167880503;0.012041068299676598;0.6234033902486166
254;0.6258233785629272;0.46813708543777466;0.7143110036849976;0.6950220465660095;0.11177877331690544;0.012494494164232131;0.6258233785629272
259;0.632251650094986;0.46056386828422546;0.7194480895996094;0.716742992401123;0.1214066176258878;0.014739566803358528;0.632251650094986
264;0.6324179569880167;0.46913301944732666;0.7156745195388794;0.7124463319778442;0.11546740786756698;0.01333272227965507;0.6324179569880167
269;0.6347089012463888;0.46744734048843384;0.7197464108467102;0.7169329524040222;0.11827736094308854;0.013989534111661645;0.6347089012463888
274;0.6323492427666982;0.4598948657512665;0.7234596610069275;0.7136932015419006;0.12200882494436213;0.014886153364304003;0.6323492427666982
279;0.638945460319519;0.46950334310531616;0.724560558795929;0.722772479057312;0.11981589383108197;0.014355848414541109;0.638945460319519
284;0.6432306468486786;0.47782066464424133;0.7260158061981201;0.7258554697036743;0.11696253840896252;0.013680235391068033;0.6432306468486786
289;0.6410463551680247;0.47689947485923767;0.7249621748924255;0.7212774157524109;0.11607911985311405;0.013474362065873616;0.6410463551680247
294;0.6438236435254415;0.47731345891952515;0.7295513153076172;0.7246061563491821;0.11775778766151958;0.013866896554935533;0.6438236435254415
299;0.6435218453407288;0.48164355754852295;0.7318284511566162;0.7170935273170471;0.11462319293825786;0.013138476359361087;0.6435218453407288
304;0.639329582452774;0.4767135679721832;0.7332313656806946;0.7080438137054443;0.1154457428630156;0.013327719545193517;0.639329582452774
309;0.644020805756251;0.4818815290927887;0.7264456152915955;0.7237352728843689;0.11465512131810535;0.013145796844469456;0.644020805756251
314;0.6417693694432577;0.4752172827720642;0.7269856333732605;0.7231051921844482;0.11778076423834102;0.013872308424567673;0.6417693694432577
319;0.6464839776357015;0.4818319082260132;0.7330474853515625;0.7245725393295288;0.11647799262289482;0.01356712276545914;0.6464839776357015
324;0.6438972254594167;0.47942104935646057;0.7299996614456177;0.7222709655761719;0.11634501153623097;0.013536161709365719;0.6438972254594167
329;0.6496339539686838;0.4827212393283844;0.733686625957489;0.7324939966201782;0.11802611666528044;0.01393016421508639;0.6496339539686838
334;0.6530742446581522;0.4943385720252991;0.7347511053085327;0.730133056640625;0.11225890289275664;0.012602061278685364;0.6530742446581522
339;0.6446048219998678;0.48450571298599243;0.7339669466018677;0.7153418064117432;0.11346223304710397;0.012873678328035333;0.6446048219998678
344;0.643849770228068;0.4825736880302429;0.735382080078125;0.7135935425758362;0.11438579780267563;0.013084110738954595;0.643849770228068
349;0.6465057134628296;0.4816150665283203;0.7345358729362488;0.7233662009239197;0.11668443048975156;0.013615256318717664;0.6465057134628296
354;0.6381923258304596;0.4764510691165924;0.7307401895523071;0.7073857188224792;0.11476507429906078;0.013171022278868941;0.6381923258304596
359;0.64400847752889;0.47723424434661865;0.7342693209648132;0.720521867275238;0.11806066734490848;0.01393832117392514;0.64400847752889
364;0.6477267344792684;0.4763868451118469;0.736548900604248;0.7302444577217102;0.12118293269913594;0.01468530317756331;0.6477267344792684
369;0.6476373573144277;0.4750845730304718;0.7344675064086914;0.7333599925041199;0.1220140816186702;0.01488743611324751;0.6476373573144277
374;0.6483199894428253;0.4868411123752594;0.7341684699058533;0.7239503860473633;0.11425898393178639;0.013055115409124221;0.6483199894428253
379;0.6523216863473257;0.48795077204704285;0.7352886199951172;0.7337256669998169;0.11622953957994661;0.013509305870966375;0.6523216863473257
384;0.6516615847746531;0.48590901494026184;0.737998366355896;0.7310773730278015;0.11723881849225665;0.013744940561460299;0.6516615847746531
389;0.6482732196648916;0.48236599564552307;0.7378339171409607;0.7246197462081909;0.11743809380469299;0.01379170587647987;0.6482732196648916
394;0.6481480896472931;0.48517516255378723;0.7375040054321289;0.7217651009559631;0.11541825246351159;0.0133213730017309;0.6481480896472931
399;0.6490016281604767;0.48334792256355286;0.7347298264503479;0.7289271354675293;0.11715881084850811;0.013726186959436504;0.6490016281604767
404;0.6423419614632925;0.4795188009738922;0.7247350811958313;0.7227720022201538;0.11513615016893095;0.013256333075722616;0.6423419614632925
409;0.6497457722822825;0.48662492632865906;0.7369993925094604;0.725612998008728;0.11543748750846608;0.013325813522267261;0.6497457722822825
414;0.7310792803764343;0.7164354920387268;0.7418798208236694;0.7349225282669067;0.01073720580007606;0.00011528758839318698;0.7310792803764343
419;0.7274232109387716;0.7162225246429443;0.7396857738494873;0.7263613343238831;0.009608215314372734;9.231780152734675e-05;0.7274232109387716
424;0.728268543879191;0.7188670635223389;0.7336219549179077;0.7323166131973267;0.0066691755575973505;4.4477902618053936e-05;0.728268543879191
429;0.7287757992744446;0.7150404453277588;0.7375825643539429;0.7337043881416321;0.009840563117829725;9.683668247599068e-05;0.7287757992744446
434;0.7279855807622274;0.7144303917884827;0.7412522435188293;0.7282741069793701;0.01095187558045529;0.00011994357872977289;0.7279855807622274
439;0.7306377490361532;0.7225155830383301;0.7400033473968506;0.7293943166732788;0.007193287083365412;5.174337906371168e-05;0.7306377490361532
444;0.7338388164838155;0.7218477129936218;0.7421886324882507;0.737480103969574;0.008694154449483071;7.55883215914663e-05;0.7338388164838155
449;0.7294123371442159;0.7102435827255249;0.7417586445808411;0.7362347841262817;0.013740672425404936;0.00018880607870228356;0.7294123371442159
454;0.7322572072347006;0.7247089147567749;0.7392863631248474;0.7327763438224792;0.005962528956102037;3.555175155235525e-05;0.7322572072347006
459;0.7340118885040283;0.7253699898719788;0.7396734952926636;0.7369921803474426;0.006208014789170064;3.8539447622554235e-05;0.7340118885040283
464;0.7320265173912048;0.7252671122550964;0.7375520467758179;0.7332603931427002;0.005090628060282247;2.591449404813299e-05;0.7320265173912048
469;0.732540508111318;0.7255736589431763;0.7398443222045898;0.7322035431861877;0.005830844221365135;3.399874433382719e-05;0.732540508111318
474;0.7303281823794047;0.7193700671195984;0.7366010546684265;0.7350134253501892;0.0077756182711701104;6.046023949895446e-05;0.7303281823794047
479;0.7292993863423666;0.721501350402832;0.7407291531562805;0.7256676554679871;0.008259104129759722;6.82128010262141e-05;0.7292993863423666
484;0.7279658118883768;0.7162687182426453;0.7353578805923462;0.7322708368301392;0.008366558815315745;6.999930641013761e-05;0.7279658118883768
489;0.7341146469116211;0.7262824773788452;0.739359974861145;0.736701488494873;0.005643524143211729;3.184936475501369e-05;0.7341146469116211
494;0.7291914224624634;0.7163695693016052;0.7363676428794861;0.7348370552062988;0.009087926551760285;8.259040901018959e-05;0.7291914224624634
499;0.7371491392453512;0.7293951511383057;0.7418462634086609;0.7402060031890869;0.005523637815192171;3.051057471342094e-05;0.7371491392453512
504;0.735447883605957;0.7312955260276794;0.7413809895515442;0.7336671352386475;0.004305612010973458;1.85382947890389e-05;0.735447883605957
509;0.7363688151041666;0.7300211191177368;0.7403262257575989;0.7387591004371643;0.00453386543651147;2.0555935796393343e-05;0.7363688151041666
514;0.7343272964159647;0.7281663417816162;0.7396098375320435;0.7352057099342346;0.0047128976563837405;2.221140431954735e-05;0.7343272964159647
519;0.7358666658401489;0.7321997284889221;0.7384814023971558;0.7369188666343689;0.0026702311580165594;7.130134437242456e-06;0.7358666658401489
524;0.7358752290407816;0.724808931350708;0.7425293326377869;0.7402874231338501;0.007878398652008648;6.206916531997169e-05;0.7358752290407816
529;0.7363224228223165;0.7288517355918884;0.742623507976532;0.737492024898529;0.005682804789662599;3.229427027741218e-05;0.7363224228223165
534;0.7320252656936646;0.7302217483520508;0.7329416275024414;0.7329124212265015;0.001275335080874766;1.6264795685098459e-06;0.7320252656936646
539;0.733413815498352;0.7284669876098633;0.7431195974349976;0.7286548614501953;0.006863452794634099;4.710698426417063e-05;0.733413815498352
544;0.7342017889022827;0.7246561050415039;0.7422531247138977;0.7356961369514465;0.007261247937128685;5.272572160445558e-05;0.7342017889022827
549;0.7383257548014323;0.7297292947769165;0.7435929179191589;0.7416550517082214;0.006129881732284716;3.757545005179787e-05;0.7383257548014323
554;0.733528713385264;0.7246519923210144;0.7412991523742676;0.7346349954605103;0.006841046678307118;4.6799919654776856e-05;0.733528713385264
559;0.7357394297917684;0.7265050411224365;0.745381236076355;0.7353320121765137;0.0077115573792198005;5.946811721299936e-05;0.7357394297917684
564;0.7323277195294698;0.730785071849823;0.7353906035423279;0.7308074831962585;0.002165805381265584;4.690712949518961e-06;0.7323277195294698
569;0.7320189476013184;0.7280949950218201;0.7377335429191589;0.7302283048629761;0.004133618467687227;1.7086801636404896e-05;0.7320189476013184
574;0.7371530135472616;0.7286198735237122;0.7418931126594543;0.7409460544586182;0.006046215830587384;3.655672587004549e-05;0.7371530135472616
579;0.7305589516957601;0.7223382592201233;0.7409734725952148;0.7283651232719421;0.007764339712156746;6.0284971165774306e-05;0.7305589516957601
584;0.7292081316312155;0.7243856191635132;0.7354593873023987;0.7277793884277344;0.004632354732715593;2.1458710369712557e-05;0.7292081316312155
589;0.7362908720970154;0.7300451397895813;0.7397972941398621;0.7390301823616028;0.004427489443780408;1.960266277478695e-05;0.7362908720970154
594;0.7371105551719666;0.7320247292518616;0.7399199604988098;0.7393869757652283;0.0036027986481591873;1.2980158099177666e-05;0.7371105551719666
599;0.7340284784634908;0.7256140112876892;0.740472137928009;0.7359992861747742;0.006223827551760834;3.8736029394057267e-05;0.7340284784634908
604;0.7380492488543192;0.7295340895652771;0.7435741424560547;0.741039514541626;0.006109393748126513;3.732469196964732e-05;0.7380492488543192
609;0.7349322239557902;0.7283214330673218;0.7448927164077759;0.731582522392273;0.007167855714269335;5.137815554058357e-05;0.7349322239557902
614;0.7371253172556559;0.7274981737136841;0.7451756000518799;0.7387021780014038;0.007302406810734622;5.3325145229463386e-05;0.7371253172556559
619;0.7358478903770447;0.7273219227790833;0.7429998517036438;0.737221896648407;0.0064738079348608145;4.191018917746684e-05;0.7358478903770447
624;0.7368625203768412;0.733269989490509;0.7411423921585083;0.7361751794815063;0.003250436798501632;1.056533938105354e-05;0.7368625203768412
629;0.736569881439209;0.7322064638137817;0.7406754493713379;0.7368277311325073;0.0034622530180769295;1.1987195961182806e-05;0.736569881439209
634;0.7392991383870443;0.7325639128684998;0.7429139614105225;0.7424195408821106;0.00476679906603783;2.272237333597913e-05;0.7392991383870443
639;0.7370479901631674;0.73235684633255;0.7422700524330139;0.736517071723938;0.004064424484836181;1.651954639293586e-05;0.7370479901631674
644;0.7353987495104471;0.7313225865364075;0.7390366792678833;0.7358369827270508;0.0031644739353804247;1.0013895287702073e-05;0.7353987495104471
649;0.7313729127248129;0.7217035889625549;0.7396700978279114;0.7327450513839722;0.007398690585826775;5.474062238480175e-05;0.7313729127248129
654;0.7327650984128317;0.7277786135673523;0.739929735660553;0.7305869460105896;0.005194272675842883;2.698046863100798e-05;0.7327650984128317
659;0.7373699148495992;0.7309191226959229;0.7409709095954895;0.7402197122573853;0.004571696542688357;2.0900409278428673e-05;0.7373699148495992
664;0.7390905221303304;0.7329769730567932;0.7445982694625854;0.7396963238716125;0.00476367360693581;2.2692586233416834e-05;0.7390905221303304
669;0.7330261866251627;0.7273314595222473;0.7416221499443054;0.7301249504089355;0.006184326256569216;3.824589124769141e-05;0.7330261866251627
674;0.7403468489646912;0.7333585023880005;0.7440978288650513;0.7435842156410217;0.004945953938519356;2.4462460361955134e-05;0.7403468489646912
679;0.7336248358090719;0.7239823341369629;0.7397015690803528;0.7371906042098999;0.006894907058480692;4.753974334508687e-05;0.7336248358090719
684;0.7347632447878519;0.7299954891204834;0.7428547143936157;0.7314395308494568;0.005751824314337327;3.3083482943002065e-05;0.7347632447878519
689;0.7366246382395426;0.732650101184845;0.7390223145484924;0.7382014989852905;0.002830328973408362;8.010762097714834e-06;0.7366246382395426
694;0.7379056811332703;0.731707751750946;0.7420427203178406;0.7399665713310242;0.004463805934033804;1.9925563416715402e-05;0.7379056811332703
699;0.7394578655560812;0.7344697713851929;0.7450950741767883;0.7388087511062622;0.0043619779175655595;1.9026851353329574e-05;0.7394578655560812
704;0.7345470388730367;0.7253242135047913;0.740928590297699;0.7373883128166199;0.006679759077023797;4.46191813270818e-05;0.7345470388730367
709;0.7395405769348145;0.7314925193786621;0.7448288202285767;0.7423003911972046;0.005783693235412064;3.345110744135127e-05;0.7395405769348145
714;0.732574999332428;0.7267669439315796;0.7366439700126648;0.7343140840530396;0.00421562354428601;1.7771481867138544e-05;0.732574999332428
719;0.7376038034756979;0.72736656665802;0.7435571551322937;0.7418876886367798;0.007270834103495259;5.28650285605497e-05;0.7376038034756979
724;0.7402848800023397;0.7373928427696228;0.7445542216300964;0.7389075756072998;0.0030815647911687956;9.496041562171184e-06;0.7402848800023397
729;0.7358342607816061;0.7221258878707886;0.7428414821624756;0.742535412311554;0.009694088768761313;9.397535705662422e-05;0.7358342607816061
734;0.7339243491490682;0.7261037230491638;0.7390846610069275;0.7365846633911133;0.00562341186265944;3.1622760977098904e-05;0.7339243491490682
739;0.7325568993886312;0.7285181283950806;0.7385474443435669;0.7306051254272461;0.004320791655541547;1.8669240530597464e-05;0.7325568993886312
744;0.7344140211741129;0.726990282535553;0.7391374111175537;0.7371143698692322;0.00531394991215504;2.823806366889256e-05;0.7344140211741129
749;0.736986776192983;0.7334467172622681;0.7414071559906006;0.7361064553260803;0.0033089142034220496;1.0948913205608178e-05;0.736986776192983
754;0.7345287402470907;0.7304136157035828;0.7369421720504761;0.7362304329872131;0.0029243039775850243;8.551553753319595e-06;0.7345287402470907
759;0.732711672782898;0.7256615161895752;0.7396227121353149;0.7328507900238037;0.005700483211323575;3.2495508842581934e-05;0.732711672782898
764;0.7404032150904337;0.7295264601707458;0.7463180422782898;0.7453651428222656;0.007700859368950936;5.93032350203594e-05;0.7404032150904337
769;0.7367415626843771;0.734066903591156;0.7413522601127625;0.7348055243492126;0.0032741704535294595;1.0720192158765307e-05;0.7367415626843771
774;0.7321925560633341;0.7268944978713989;0.7376031279563904;0.7320800423622131;0.004372503788753913;1.9118789382667324e-05;0.7321925560633341
779;0.7355954448382059;0.7317560911178589;0.7417757511138916;0.7332544922828674;0.004412742213090337;1.9472293839189406e-05;0.7355954448382059
784;0.7380285660425822;0.7363157272338867;0.7399201989173889;0.737849771976471;0.0014769404225966;2.1813530118998237e-06;0.7380285660425822
789;0.7348941961924235;0.7296305894851685;0.7430624961853027;0.7319895029067993;0.005855593434938409;3.42879744752938e-05;0.7348941961924235
794;0.7364880442619324;0.7349303364753723;0.7373223304748535;0.7372114658355713;0.0011023952416724752;1.215275268862115e-06;0.7364880442619324
799;0.7349239190419515;0.7302954196929932;0.7416983246803284;0.732778012752533;0.004896273813814818;2.39734972598487e-05;0.7349239190419515
804;0.7363515496253967;0.7312907576560974;0.7427189350128174;0.7350449562072754;0.004756132826458225;2.262079946291351e-05;0.7363515496253967
809;0.7365949749946594;0.7343370914459229;0.7379811406135559;0.7374666929244995;0.0016103193670688038;2.593128463956873e-06;0.7365949749946594
814;0.7366217374801636;0.7268074154853821;0.7436975836753845;0.7393602132797241;0.007162117128811688;5.129592176681778e-05;0.7366217374801636
819;0.7355328599611918;0.7297458052635193;0.742636501789093;0.7342162728309631;0.005344315701891278;2.8561710321481664e-05;0.7355328599611918
824;0.7393582463264465;0.7299540042877197;0.7449232935905457;0.7431974411010742;0.006687025644039911;4.4716311964047385e-05;0.7393582463264465
829;0.7386062939961752;0.7340496778488159;0.7418912053108215;0.7398779988288879;0.003325188026814513;1.1056875413670594e-05;0.7386062939961752
834;0.7380097707112631;0.7318148016929626;0.7441256046295166;0.7380889058113098;0.0050261757502572425;2.5262442672473957e-05;0.7380097707112631
839;0.7382907470067342;0.7322895526885986;0.7449828386306763;0.7375998497009277;0.005204989997890769;2.7091920878142948e-05;0.7382907470067342
844;0.7368488709131876;0.7317964434623718;0.7412198185920715;0.7375303506851196;0.003877139041305679;1.503220714561672e-05;0.7368488709131876
849;0.7404789527257284;0.7315002679824829;0.746126115322113;0.7438104748725891;0.006418885285458278;4.12020883078728e-05;0.7404789527257284
854;0.737037738164266;0.7273232340812683;0.7420215606689453;0.7417684197425842;0.006869969056994027;4.71964748440554e-05;0.737037738164266
859;0.7372065981229147;0.7311990857124329;0.7411667704582214;0.7392539381980896;0.00431913462284747;1.865492389027976e-05;0.7372065981229147
864;0.7345286806424459;0.7264676094055176;0.7395973205566406;0.7375211119651794;0.005762714212587614;3.320887509595928e-05;0.7345286806424459
869;0.7365121046702067;0.7349940538406372;0.7384381890296936;0.7361040711402893;0.0014353594953359884;2.0602568808511833e-06;0.7365121046702067
874;0.7341034412384033;0.7289361953735352;0.737504243850708;0.7358698844909668;0.00371421638215396;1.3795403333460854e-05;0.7341034412384033
879;0.7346194783846537;0.7244383096694946;0.742207944393158;0.7372121810913086;0.007482493347671706;5.5987706697951336e-05;0.7346194783846537
884;0.7370714743932089;0.7339549660682678;0.7394563555717468;0.7378031015396118;0.0023047458758342653;5.3118535521750554e-06;0.7370714743932089
889;0.7348501880963644;0.7305507659912109;0.7417903542518616;0.7322094440460205;0.004953936678495104;2.45414886145391e-05;0.7348501880963644
894;0.7341668009757996;0.727540910243988;0.7419871091842651;0.7329723834991455;0.005957803889964728;3.549542719127885e-05;0.7341668009757996
899;0.7348573406537374;0.7215003967285156;0.743760883808136;0.7393107414245605;0.009617931346350334;9.250460338310834e-05;0.7348573406537374
904;0.7393541932106018;0.7336053252220154;0.7435572147369385;0.7409000396728516;0.004207315628200213;1.770150479529775e-05;0.7393541932106018
909;0.7364419102668762;0.7248201370239258;0.7452590465545654;0.7392465472221375;0.008576586229906428;7.355783135902054e-05;0.7364419102668762
914;0.7357664505640665;0.7273619771003723;0.7457515597343445;0.7341858148574829;0.007590256661915025;5.761199619374541e-05;0.7357664505640665
919;0.737102230389913;0.7344101071357727;0.7409266829490662;0.7359699010848999;0.002778256926425125;7.718711549229183e-06;0.737102230389913
924;0.7385664780934652;0.7356602549552917;0.7439253330230713;0.7361138463020325;0.0037938046773551195;1.4392953929921581e-05;0.7385664780934652
929;0.735473116238912;0.7312012314796448;0.7380895614624023;0.7371285557746887;0.0030460501779954133;9.27842168686589e-06;0.735473116238912
934;0.7359137137730917;0.7266238927841187;0.7443008422851562;0.73681640625;0.00724475793000054;5.248651746430572e-05;0.7359137137730917
939;0.7352427442868551;0.7317134737968445;0.7416651248931885;0.7323496341705322;0.004548729089516345;2.0690936329812197e-05;0.7352427442868551
944;0.7376357118288676;0.7269012331962585;0.7455148696899414;0.7404910326004028;0.007862633503307953;6.18210056073407e-05;0.7376357118288676
949;0.7349428534507751;0.7293205857276917;0.745658278465271;0.7298496961593628;0.0075800281175023064;5.745682626212556e-05;0.7349428534507751
954;0.7374432881673177;0.7274848818778992;0.7440872192382812;0.7407577633857727;0.00717164374172332;5.143247395819926e-05;0.7374432881673177
959;0.7362357179323832;0.7308990955352783;0.7410788536071777;0.7367292046546936;0.004170492813359336;1.739301030628187e-05;0.7362357179323832
964;0.7372669776280721;0.7328107357025146;0.7436903119087219;0.7352998852729797;0.00465427286528304;2.166225590451e-05;0.7372669776280721
969;0.7337195674578348;0.72804194688797;0.7366492748260498;0.7364674806594849;0.004015369952342632;1.6123195854176076e-05;0.7337195674578348
974;0.7342944542566935;0.7308951616287231;0.7389358282089233;0.7330523729324341;0.0033980537837162653;1.1546769517028426e-05;0.7342944542566935
979;0.7383144299189249;0.7343254685401917;0.7427765727043152;0.7378412485122681;0.0034663348444642886;1.2015477253947263e-05;0.7383144299189249
984;0.7373315691947937;0.731337308883667;0.7419353723526001;0.738722026348114;0.0044369483239645935;1.9686510429532216e-05;0.7373315691947937
989;0.7356759905815125;0.731158971786499;0.7427124381065369;0.7331565618515015;0.005041910143736252;2.5420857897510512e-05;0.7356759905815125
994;0.7372242013613383;0.7335348725318909;0.7439532279968262;0.7341845035552979;0.004765525834048268;2.2710236474981433e-05;0.7372242013613383
999;0.7347103357315063;0.7294803857803345;0.7387009263038635;0.735949695110321;0.0038649364495769154;1.4937733759268212e-05;0.7347103357315063


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-True/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.36939940849939984;0.0;0.5560771226882935;0.552121102809906;0.26120981958711453;0.06823056984873292;0.36939940849939984
4;0.4208384156227112;0.0;0.6714741587638855;0.591041088104248;0.29938392159211435;0.08963073250787328;0.4208384156227112
9;0.40307684739430744;0.0;0.644572913646698;0.5646576285362244;0.2868795587902961;0.08229988125171496;0.40307684739430744
14;0.4095132152239482;0.0;0.6532103419303894;0.5753293037414551;0.29130987980686857;0.08486144607309222;0.4095132152239482
19;0.40765055020650226;0.0;0.6467181444168091;0.5762335062026978;0.28968517321256604;0.08391749957919438;0.40765055020650226
24;0.3698587119579315;0.0;0.6210216283798218;0.4885545074939728;0.26706239550253874;0.07132232309155444;0.3698587119579315
29;0.38469501336415607;0.0;0.6306817531585693;0.5234032869338989;0.27552357105374925;0.0759132382062104;0.38469501336415607
34;0.3555625379085541;0.0;0.5954524278640747;0.4712351858615875;0.25648394306551964;0.06578401305043673;0.3555625379085541
39;0.3753080169359843;0.0;0.6210227608680725;0.5049012899398804;0.2695837899243295;0.07267541978996503;0.3753080169359843
44;0.3620574474334717;0.0;0.5924984812736511;0.4936738610267639;0.2591727516841051;0.0671705152155108;0.3620574474334717
49;0.38031965494155884;0.0;0.6106227040290833;0.5303362607955933;0.27091666393059066;0.0733958387952806;0.38031965494155884
54;0.37415148814519245;0.0;0.6246026158332825;0.4978518486022949;0.2695779928077186;0.07267229420623837;0.37415148814519245
59;0.37505650520324707;0.0;0.6256767511367798;0.4994927644729614;0.27016184802700355;0.07298742412936576;0.37505650520324707
64;0.37613503138224286;0.0;0.6151652932167053;0.5132398009300232;0.2692029876866912;0.07247024857944082;0.37613503138224286
69;0.37313222885131836;0.0;0.5964335799217224;0.5229631066322327;0.2655437475156838;0.07051348184467325;0.37313222885131836
74;0.37175363302230835;0.0;0.6125416159629822;0.5027192831039429;0.2666655945156958;0.07111053929840949;0.37175363302230835
79;0.3745177189509074;0.0;0.5981243252754211;0.525428831577301;0.2664817693040764;0.071012533371431;0.3745177189509074
84;0.37748903036117554;0.0;0.6100130081176758;0.5224540829658508;0.26930789984167575;0.07252674491713407;0.37748903036117554
89;0.36953384677569073;0.0;0.6125420331954956;0.49605950713157654;0.26559178282242046;0.07053899510279175;0.36953384677569073
94;0.37174538771311444;0.0;0.6082680225372314;0.5069681406021118;0.2660969641371326;0.07080759432299841;0.37174538771311444
99;0.3776370882987976;0.0;0.6070042252540588;0.525907039642334;0.2690743592672616;0.07240101081508736;0.3776370882987976
104;0.38558797041575116;0.0;0.630395770072937;0.5263681411743164;0.2759396058205139;0.0761426660603806;0.38558797041575116
109;0.37890418370564777;0.0;0.6191779971122742;0.5175345540046692;0.271120062830627;0.07350608846928312;0.37890418370564777
114;0.3789329727490743;0.0;0.6037265062332153;0.5330724120140076;0.26949415409222044;0.07262709908988145;0.3789329727490743
119;0.3818481167157491;0.0;0.6264785528182983;0.519065797328949;0.2735450763463272;0.07482690879331796;0.3818481167157491
124;0.3805402914683024;0.0;0.6165590882301331;0.5250617861747742;0.2716629334842938;0.07380074942929186;0.3805402914683024
129;0.3772543668746948;0.0;0.6096629500389099;0.5221001505851746;0.2691436468462692;0.07243830263770927;0.3772543668746948
134;0.3845749497413635;0.0;0.6281947493553162;0.5255300998687744;0.27514653858138677;0.07570561769331856;0.3845749497413635
139;0.38003645340601605;0.0;0.6177095174789429;0.5223998427391052;0.2715287129848587;0.07372784197521377;0.38003645340601605
144;0.3754148681958516;0.0;0.6225943565368652;0.5036502480506897;0.2698631352899395;0.07282611178851618;0.3754148681958516
149;0.3753187259038289;0.0;0.6084662675857544;0.5174899101257324;0.2679767202758833;0.07181152260981902;0.3753187259038289
154;0.37790030241012573;0.0;0.6075277328491211;0.5261731743812561;0.2692720061785402;0.07250741331141579;0.37790030241012573
159;0.3860979874928792;0.0;0.6227836608886719;0.5355103015899658;0.27532756463330355;0.07580526784690593;0.3860979874928792
164;0.3765652577082316;0.0;0.611105740070343;0.5185900330543518;0.2689372095190218;0.07232722266387823;0.3765652577082316
169;0.37541280190149945;0.0;0.6013823747634888;0.5248560309410095;0.2672890435444495;0.07144343279890661;0.37541280190149945
174;0.38900502522786456;0.0;0.6274589896202087;0.539556086063385;0.27739912563287905;0.07695027490188582;0.38900502522786456
179;0.38187307119369507;0.0;0.6156079173088074;0.5300112962722778;0.2722767920828564;0.07413465150693099;0.38187307119369507
184;0.38130853573481244;0.0;0.6142081618309021;0.5297174453735352;0.2718232512253012;0.07388787990669322;0.38130853573481244
189;0.38152194023132324;0.0;0.6197540163993835;0.5248118042945862;0.27254693671395774;0.07428183271216209;0.38152194023132324
194;0.3733017047246297;0.0;0.6109582781791687;0.5089468359947205;0.2672292469608242;0.07141147043124917;0.3733017047246297
199;0.37799058357874554;0.0;0.6106618642807007;0.5233098864555359;0.26964823129791704;0.07271016864209498;0.37799058357874554
204;0.4108414649963379;0.0;0.6447364091873169;0.5877879858016968;0.29143760081337;0.08493587516785321;0.4108414649963379
209;0.42416999737421673;0.0;0.6621847748756409;0.6103252172470093;0.30067977809589125;0.09040832895579441;0.42416999737421673
214;0.44310156504313153;0.0;0.6873735785484314;0.6419311165809631;0.3138688707567441;0.09851366803011373;0.44310156504313153
219;0.4389793078104655;0.0;0.6812024712562561;0.6357354521751404;0.31095973691176076;0.09669595798023146;0.4389793078104655
224;0.46110886335372925;0.0;0.6925681233406067;0.690758466720581;0.3260540411361249;0.10631123774119781;0.46110886335372925
229;0.4595552484194438;0.0;0.7000139951705933;0.678651750087738;0.3250716394285394;0.10567157076075834;0.4595552484194438
234;0.46582690874735516;0.0;0.7061412334442139;0.6913394927978516;0.3294447900800963;0.10853386971091872;0.46582690874735516
239;0.4742828408877055;0.0;0.7185208797454834;0.7043276429176331;0.33541866561388345;0.11250568124219817;0.4742828408877055
244;0.4679473042488098;0.0;0.7255056500434875;0.6783362627029419;0.33144858569700447;0.1098581649605445;0.4679473042488098
249;0.48004430532455444;0.0;0.7229005098342896;0.7172324061393738;0.3394504707668701;0.11522662210384975;0.48004430532455444
254;0.47694238026936847;0.0;0.7283453345298767;0.7024818062782288;0.33741443962004564;0.11384850406410942;0.47694238026936847
259;0.47260775168736774;0.0;0.7089180946350098;0.7089051604270935;0.3341841461011827;0.11167904350537662;0.47260775168736774
264;0.47999171415964764;0.0;0.734086811542511;0.7058883309364319;0.33960057206818767;0.11532854854904034;0.47999171415964764
269;0.4804588357607524;0.0;0.7386031150817871;0.70277339220047;0.3400504491060811;0.11563430793724748;0.4804588357607524
274;0.479099969069163;0.0;0.7198778390884399;0.7174220681190491;0.3387763204774091;0.11476939531621216;0.479099969069163
279;0.4806235631306966;0.0;0.7287084460258484;0.7131622433662415;0.33991143766341886;0.11553978545441229;0.4806235631306966
284;0.4803277850151062;0.0;0.7300503253936768;0.7109330296516418;0.33973269251207944;0.11541830236150712;0.4803277850151062
289;0.48426689704259235;0.0;0.7326059937477112;0.7201946973800659;0.34246589197351895;0.11728288716521795;0.48426689704259235
294;0.47984365622202557;0.0;0.7232163548469543;0.7163146138191223;0.33931240209153857;0.11513290621312994;0.47984365622202557
299;0.48292626937230426;0.0;0.7352679967880249;0.7135108113288879;0.34159594066398036;0.11668778667810958;0.48292626937230426
304;0.4920047124226888;0.0;0.743097186088562;0.7329169511795044;0.3479246921201008;0.12105159138686694;0.4920047124226888
309;0.4908016125361125;0.0;0.7467823028564453;0.7256225347518921;0.3471566419716954;0.12051773406506387;0.4908016125361125
314;0.48128028710683185;0.0;0.7243121266365051;0.7195287346839905;0.34032215745071975;0.1158191708519125;0.48128028710683185
319;0.48788243532180786;0.0;0.7485600113868713;0.7150872945785522;0.34525551766219564;0.11920137247619067;0.48788243532180786
324;0.49052749077479046;0.0;0.7454293370246887;0.7261531352996826;0.3469445752014721;0.12037053826172993;0.49052749077479046
329;0.48636041084925336;0.0;0.7418467998504639;0.7172344326972961;0.3440554985127753;0.11837418605687432;0.48636041084925336
334;0.4871337413787842;0.0;0.7405378222465515;0.720863401889801;0.3445492051907465;0.11871415479757512;0.4871337413787842
339;0.4891427556673686;0.0;0.7454320788383484;0.7219961881637573;0.3460084650306772;0.1197218578728854;0.4891427556673686
344;0.49468690156936646;0.0;0.7494202256202698;0.7346404790878296;0.34984849879637503;0.12239397211007723;0.49468690156936646
349;0.4947110613187154;0.0;0.7469393610954285;0.7371938228607178;0.3498361707258493;0.12238534634812559;0.4947110613187154
354;0.48787379264831543;0.0;0.7411457300186157;0.7224756479263306;0.3450630581561596;0.11906851410408119;0.48787379264831543
359;0.49462733666102093;0.0;0.7516776323318481;0.7322043776512146;0.3498446831964583;0.12239130236083028;0.49462733666102093
364;0.4892231822013855;0.0;0.7409021854400635;0.726767361164093;0.34598115537965907;0.11970295987784378;0.4892231822013855
369;0.4838985006014506;0.0;0.7290511727333069;0.7226443290710449;0.3421779079900564;0.1170857207164515;0.4838985006014506
374;0.4912896951039632;0.0;0.7393063306808472;0.7345627546310425;0.3473996725818299;0.12068653250996263;0.4912896951039632
379;0.4896298845609029;0.0;0.7391536831855774;0.7297359704971313;0.3462419589626238;0.11988349414627525;0.4896298845609029
384;0.49014492829640705;0.0;0.7387586832046509;0.7316761016845703;0.34659686360502906;0.12012938586084311;0.49014492829640705
389;0.4911213715871175;0.0;0.7375797033309937;0.7357844114303589;0.3472760256534282;0.12060063799364051;0.4911213715871175
394;0.4907965262730916;0.0;0.7408744096755981;0.7315151691436768;0.3470665848672593;0.12045521433142249;0.4907965262730916
399;0.4901227237002483;4.673366674978752e-06;0.7403355836868286;0.7300279140472412;0.3465913438623235;0.12012555964029135;0.4901227237002483
404;0.4892177941686289;9.346689694211818e-06;0.7496283650398254;0.7180156707763672;0.34616327498567395;0.11982901294880731;0.4892177941686289
409;0.4894665167715478;0.0001822370250010863;0.7444093227386475;0.7238079905509949;0.34607844344627925;0.11977028901819949;0.4894665167715478
414;0.7258077065149943;0.7069271206855774;0.7442745566368103;0.7262214422225952;0.01524983335339918;0.00023255741730644612;0.7258077065149943
419;0.7309361894925436;0.7100155353546143;0.7483848333358765;0.7344081997871399;0.015855428061246835;0.00025139459900537357;0.7309361894925436
424;0.7346693078676859;0.7174686193466187;0.7545162439346313;0.7320230603218079;0.01523993857072331;0.00023225572763942005;0.7346693078676859
429;0.7324498693148295;0.721652090549469;0.7518621683120728;0.7238353490829468;0.013755475727258078;0.00018921311248318613;0.7324498693148295
434;0.7350713213284811;0.7235224843025208;0.7513127326965332;0.7303787469863892;0.011820594088772136;0.00013972644461151477;0.7350713213284811
439;0.731191615263621;0.7108423113822937;0.7510566115379333;0.731675922870636;0.016420990624718294;0.00026964893309708613;0.731191615263621
444;0.7309154669443766;0.7182425856590271;0.7510201334953308;0.723483681678772;0.014376264807332914;0.00020667698981055889;0.7309154669443766
449;0.7358381152153015;0.726976215839386;0.7478578090667725;0.7326803207397461;0.008812452681325232;7.765932226059628e-05;0.7358381152153015
454;0.7395887573560079;0.7211287617683411;0.7606290578842163;0.7370084524154663;0.016228818574788383;0.00026337455233339644;0.7395887573560079
459;0.7336785793304443;0.7187182903289795;0.7448438405990601;0.7374736070632935;0.01099811410647138;0.00012095851389896477;0.7336785793304443
464;0.7321274280548096;0.7161057591438293;0.7434996962547302;0.7367768287658691;0.0116567474834106;0.00013587976189199935;0.7321274280548096
469;0.7287980914115906;0.7097968459129333;0.7447978258132935;0.7317996025085449;0.014445851772399534;0.00020868263343013874;0.7287980914115906
474;0.7349215348561605;0.7164422869682312;0.7506961822509766;0.7376261353492737;0.014114259536153083;0.00019921232225388825;0.7349215348561605
479;0.732877234617869;0.7182468175888062;0.7436766624450684;0.7367082238197327;0.010729293578858086;0.00011511774070132535;0.732877234617869
484;0.7386690378189087;0.7293762564659119;0.7565615773200989;0.7300692796707153;0.01265509904193661;0.0001601515317612249;0.7386690378189087
489;0.7383273839950562;0.7249021530151367;0.756994366645813;0.7330856323242188;0.013615787756945634;0.00018538967624219063;0.7383273839950562
494;0.7334286769231161;0.7251320481300354;0.7464829087257385;0.7286710739135742;0.00934312231328793;8.72939345610588e-05;0.7334286769231161
499;0.7347172697385153;0.7168824672698975;0.7439069747924805;0.7433623671531677;0.012613069509868458;0.00015908952246077333;0.7347172697385153
504;0.7304632067680359;0.7136678099632263;0.7395443916320801;0.7381774187088013;0.011889243573261224;0.00014135411274433332;0.7304632067680359
509;0.7342348496119181;0.7196254134178162;0.7424973249435425;0.7405818104743958;0.010359987720473099;0.00010732934556835341;0.7342348496119181
514;0.7372485200564066;0.7209440469741821;0.7527689933776855;0.7380325198173523;0.013004301727129589;0.0001691118634102256;0.7372485200564066
519;0.7349504629770914;0.7245794534683228;0.7484255433082581;0.7318463921546936;0.00997949370514065;9.959029461094184e-05;0.7349504629770914
524;0.7372071544329325;0.7218742966651917;0.7547777891159058;0.7349693775177002;0.01352567159158983;0.00018294379200354017;0.7372071544329325
529;0.7374108036359152;0.7219211459159851;0.7521256804466248;0.7381855845451355;0.012343113887133451;0.00015235246043074666;0.7374108036359152
534;0.7256310780843099;0.6910040974617004;0.7547670602798462;0.7311220765113831;0.026319095154553336;0.0006926947697544328;0.7256310780843099
539;0.7365541656812032;0.7273467779159546;0.7547075152397156;0.7276082038879395;0.012836800251097442;0.00016478344068657536;0.7365541656812032
544;0.7291907866795858;0.7220823168754578;0.7397387027740479;0.7257513403892517;0.007607423297370024;5.787288922536821e-05;0.7291907866795858
549;0.7338341077168783;0.7165307402610779;0.74776691198349;0.7372046709060669;0.012972923806329336;0.00016829675208482643;0.7338341077168783
554;0.7401760021845499;0.7269306778907776;0.752027153968811;0.7415701746940613;0.010292912306486572;0.00010594404374902272;0.7401760021845499
559;0.7384560306866964;0.7294882535934448;0.745499849319458;0.7403799891471863;0.006676776245144506;4.4579341027725964e-05;0.7384560306866964
564;0.7389751871426901;0.7221099734306335;0.7534855604171753;0.7413300275802612;0.012916806101673057;0.00016684387986821828;0.7389751871426901
569;0.7403720418612162;0.7283453941345215;0.7491669058799744;0.7436038255691528;0.008802164782698683;7.747810486178095e-05;0.7403720418612162
574;0.7345418135325114;0.7262576222419739;0.7423672676086426;0.7350005507469177;0.006584729725350341;4.335866555591237e-05;0.7345418135325114
579;0.7392471432685852;0.725370466709137;0.753829300403595;0.7385416626930237;0.011628974759742023;0.00013523305396271704;0.7392471432685852
584;0.7432468136151632;0.7320098280906677;0.7589797973632812;0.7387508153915405;0.011460230092557564;0.00013133687377436194;0.7432468136151632
589;0.7346206108729044;0.7299726009368896;0.7434537410736084;0.7304354906082153;0.0062488243464348826;3.9047805712597336e-05;0.7346206108729044
594;0.7386548320452372;0.7229278087615967;0.7524545192718506;0.7405821681022644;0.01213102432049392;0.00014716175106441496;0.7386548320452372
599;0.7382601300875345;0.7299982905387878;0.749484121799469;0.7352979779243469;0.008226184375044633;6.767010937222847e-05;0.7382601300875345
604;0.7395334641138712;0.726117730140686;0.7480300664901733;0.7444525957107544;0.009598125262218527;9.212400854923746e-05;0.7395334641138712
609;0.7377299467722574;0.7267156839370728;0.7461487650871277;0.740325391292572;0.00814303014606881;6.630893995978542e-05;0.7377299467722574
614;0.7397498687108358;0.7292728424072266;0.7492343783378601;0.7407423853874207;0.008179427290157823;6.690303079497855e-05;0.7397498687108358
619;0.7383391062418619;0.7235354781150818;0.7457703351974487;0.7457115054130554;0.010467773387016016;0.00010957427968192076;0.7383391062418619
624;0.7410322427749634;0.7259697318077087;0.7582218050956726;0.7389051914215088;0.013252479477144969;0.00017562821229214856;0.7410322427749634
629;0.7412677009900411;0.7293012142181396;0.7531434893608093;0.7413583993911743;0.009733779349758147;9.474646042977813e-05;0.7412677009900411
634;0.7340604464213053;0.7207071185112;0.7528729438781738;0.7286012768745422;0.013687268524432824;0.00018734131965992952;0.7340604464213053
639;0.7384931246439616;0.7243345379829407;0.7503413558006287;0.7408034801483154;0.010742189415818264;0.00011539463344531795;0.7384931246439616
644;0.7365339398384094;0.7255954146385193;0.7517163157463074;0.7322900891304016;0.011077998323843076;0.00012272204686307;0.7365339398384094
649;0.7378520369529724;0.7290050983428955;0.7451820373535156;0.7393689751625061;0.006690748094046893;4.476611005799214e-05;0.7378520369529724
654;0.7370036840438843;0.72613924741745;0.7445136308670044;0.7403581738471985;0.007867398687758629;6.189596211214621e-05;0.7370036840438843
659;0.7378726005554199;0.7268107533454895;0.747560977935791;0.7392460703849792;0.008526733241850624;7.270517977768047e-05;0.7378726005554199
664;0.7366108298301697;0.7237029671669006;0.7511612176895142;0.7349683046340942;0.011269791397225252;0.0001270081981369723;0.7366108298301697
669;0.7405233581860861;0.7294857501983643;0.7496707439422607;0.7424135804176331;0.00834818136577307;6.96921321158407e-05;0.7405233581860861
674;0.7387329339981079;0.7304022312164307;0.7435774803161621;0.742219090461731;0.005916742480827274;3.500784158442608e-05;0.7387329339981079
679;0.7393924593925476;0.7308212518692017;0.7490226030349731;0.738333523273468;0.007468302142752003;5.5775536895434165e-05;0.7393924593925476
684;0.7385649085044861;0.7324494123458862;0.7494645118713379;0.7337808012962341;0.007726325746014619;5.9696109533528365e-05;0.7385649085044861
689;0.7399561603864034;0.7240875363349915;0.7516118884086609;0.7441690564155579;0.011624940400798528;0.00013513923932211786;0.7399561603864034
694;0.7352859775225321;0.7254008054733276;0.7404733896255493;0.7399837374687195;0.006992730017213238;4.8898273093635046e-05;0.7352859775225321
699;0.7372967004776001;0.7206065058708191;0.7543872594833374;0.7368963360786438;0.013793840349865851;0.0001902700315975873;0.7372967004776001
704;0.7394210497538248;0.7310946583747864;0.753045916557312;0.7341225743293762;0.009713214892320302;9.43465435443929e-05;0.7394210497538248
709;0.7346334258715311;0.727110743522644;0.7421756982803345;0.734613835811615;0.006150257625533558;3.782566886043368e-05;0.7346334258715311
714;0.7408422231674194;0.7260340452194214;0.753393292427063;0.7430993318557739;0.011282818993658609;0.00012730200444366346;0.7408422231674194
719;0.7380568186442057;0.7242377996444702;0.7474114894866943;0.7425211668014526;0.009973390549448258;9.946851905182384e-05;0.7380568186442057
724;0.7397625048955282;0.7236042022705078;0.7513697147369385;0.7443135976791382;0.011783187310023537;0.00013884350318309972;0.7397625048955282
729;0.7389615972836813;0.7318465709686279;0.742604672908783;0.7424335479736328;0.005031568379328211;2.5316680355855526e-05;0.7389615972836813
734;0.7422815561294556;0.7312855124473572;0.7533907890319824;0.7421683669090271;0.009024796288390159;8.144694804694079e-05;0.7422815561294556
739;0.7394391496976217;0.7320879101753235;0.7483813166618347;0.7378482222557068;0.006746211842100717;4.551137421849995e-05;0.7394391496976217
744;0.7410290241241455;0.7335585355758667;0.7516017556190491;0.7379267811775208;0.0076858042674611835;5.907158723772454e-05;0.7410290241241455
749;0.7403271198272705;0.7203744053840637;0.7544476985931396;0.7461592555046082;0.014508794630546695;0.0002105051216313806;0.7403271198272705
754;0.7360982696215311;0.7253234386444092;0.7463603019714355;0.7366110682487488;0.008595914784906216;7.388975098936928e-05;0.7360982696215311
759;0.7356797456741333;0.719550609588623;0.7477695345878601;0.7397190928459167;0.01186912454532874;0.00014087611747252518;0.7356797456741333
764;0.7363210717837015;0.7236080765724182;0.7542036771774292;0.7311514616012573;0.013014513595064055;0.0001693775641161071;0.7363210717837015
769;0.7403041323026022;0.7256311178207397;0.7564627528190613;0.7388185262680054;0.01263072175649394;0.00015953513208996934;0.7403041323026022
774;0.7435287237167358;0.7262144684791565;0.7601150274276733;0.7442566752433777;0.013849414171107782;0.00019180627288288102;0.7435287237167358
779;0.7352054516474406;0.7206275463104248;0.744677722454071;0.7403110861778259;0.010461146243871493;0.00010943558073566665;0.7352054516474406
784;0.7388973434766134;0.722725510597229;0.7534505128860474;0.7405160069465637;0.012595541406484206;0.00015864766332245812;0.7388973434766134
789;0.7394768198331197;0.7267758250236511;0.7469907402992249;0.7446638941764832;0.009031057711488006;8.1560003388227e-05;0.7394768198331197
794;0.7377286553382874;0.7231568694114685;0.7457985877990723;0.7442305088043213;0.010323675920143357;0.00010657828450414779;0.7377286553382874
799;0.7321057319641113;0.7206835746765137;0.743568480014801;0.7320651412010193;0.009342767569734697;8.728730586208637e-05;0.7321057319641113
804;0.7341308196385702;0.7251940369606018;0.7461525201797485;0.7310459017753601;0.008829950674791566;7.796802891925204e-05;0.7341308196385702
809;0.7387531399726868;0.7209677696228027;0.7576697468757629;0.7376219034194946;0.015004856006721305;0.0002251457037824404;0.7387531399726868
814;0.7382915814717611;0.7295816540718079;0.7468481659889221;0.7384449243545532;0.007049857869760657;4.970049598382627e-05;0.7382915814717611
819;0.7411035299301147;0.7262444496154785;0.7532415986061096;0.7438245415687561;0.011188221236604139;0.00012517629443919986;0.7411035299301147
824;0.7386970520019531;0.7217840552330017;0.7566484212875366;0.737658679485321;0.014252243524175978;0.00020312644547241612;0.7386970520019531
829;0.7356705466906229;0.7207178473472595;0.7459025382995605;0.7403912544250488;0.010809902118771456;0.0001168539838174196;0.7356705466906229
834;0.7380750775337219;0.7293219566345215;0.7472943067550659;0.7376089692115784;0.007344580085107521;5.394285662655799e-05;0.7380750775337219
839;0.735672116279602;0.72499018907547;0.7439203858375549;0.7381057739257812;0.007917495585386323;6.26867363446119e-05;0.735672116279602
844;0.73788054784139;0.7310268878936768;0.749213695526123;0.7334010601043701;0.008072147618177998;6.515956716965674e-05;0.73788054784139
849;0.7330494125684103;0.7150523662567139;0.7477423548698425;0.7363535165786743;0.013548595655752243;0.00018356444424306854;0.7330494125684103
854;0.7419004042943319;0.7298659682273865;0.7535568475723267;0.7422783970832825;0.009675453475867074;9.361439996366825e-05;0.7419004042943319
859;0.7339715361595154;0.7247725129127502;0.7449307441711426;0.7322113513946533;0.008323150832529142;6.927483978103055e-05;0.7339715361595154
864;0.7413389682769775;0.7307302951812744;0.7551127076148987;0.7381739020347595;0.01020257295192606;0.00010409249483937326;0.7413389682769775
869;0.7344814340273539;0.7111293077468872;0.7513262033462524;0.7409887909889221;0.01704321712442655;0.0002904712499503464;0.7344814340273539
874;0.7408614158630371;0.7292760610580444;0.7531651854515076;0.7401430010795593;0.009765915417833887;9.537310394828562e-05;0.7408614158630371
879;0.7393382589022318;0.7285349369049072;0.7475419044494629;0.7419379353523254;0.00797433140536252;6.3589961362551e-05;0.7393382589022318
884;0.7285587588946024;0.7017683386802673;0.7463412880897522;0.7375666499137878;0.019279410956168842;0.0003716956868168432;0.7285587588946024
889;0.7360825339953104;0.7200121283531189;0.7512418031692505;0.736993670463562;0.012765729500715691;0.0001629638496854429;0.7360825339953104
894;0.7362541953722636;0.7278863787651062;0.7418291568756104;0.7390470504760742;0.0060249644581440885;3.630019672189949e-05;0.7362541953722636
899;0.7388375997543335;0.7284762859344482;0.7474102973937988;0.7406262159347534;0.007832562729458339;6.134903891089986e-05;0.7388375997543335
904;0.735223670800527;0.7210234999656677;0.7472707629203796;0.7373767495155334;0.0108230160343042;0.00011713767607880579;0.735223670800527
909;0.7365522980690002;0.7230508923530579;0.7521699070930481;0.7344360947608948;0.011981596782506898;0.00014355866145857968;0.7365522980690002
914;0.7329608599344889;0.7232944369316101;0.7383738160133362;0.7372143268585205;0.006851564494234021;4.69439360186483e-05;0.7329608599344889
919;0.7357374827067057;0.7214881181716919;0.7483702898025513;0.737354040145874;0.01103396971065092;0.00012174848757556194;0.7357374827067057
924;0.7356940905253092;0.7220422029495239;0.7493900656700134;0.7356500029563904;0.011164761726968911;0.0001246519044199898;0.7356940905253092
929;0.7398589849472046;0.7285742163658142;0.7584897875785828;0.7325129508972168;0.01327173719963446;0.00017613900829616114;0.7398589849472046
934;0.7421121795972189;0.7322784662246704;0.7532581686973572;0.7407999038696289;0.008615046126768798;7.421901976635406e-05;0.7421121795972189
939;0.7370543479919434;0.7250972986221313;0.7506503462791443;0.7354153990745544;0.010496163626320852;0.0001101694508705009;0.7370543479919434
944;0.7384310364723206;0.7296416759490967;0.7533433437347412;0.7323080897331238;0.010600632733742682;0.00011237341435569685;0.7384310364723206
949;0.7354263861974081;0.7216649055480957;0.7459485530853271;0.7386656999588013;0.0101749283260927;0.00010352916644112358;0.7354263861974081
954;0.7295540769894918;0.7168653607368469;0.7364727258682251;0.7353241443634033;0.008984521874624342;8.072163331560332e-05;0.7295540769894918
959;0.738071878751119;0.7214727401733398;0.7539669871330261;0.738775908946991;0.013275058449508359;0.00017622717683786327;0.738071878751119
964;0.7346208890279134;0.7228997349739075;0.7450968027114868;0.735866129398346;0.009104593043139918;8.28936144811918e-05;0.7346208890279134
969;0.7389698425928751;0.7265832424163818;0.7504013776779175;0.7399249076843262;0.009747136462602172;9.500666922058878e-05;0.7389698425928751
974;0.7342786391576132;0.7237043380737305;0.7503376007080078;0.7287939786911011;0.011543939101285676;0.00013326252997419234;0.7342786391576132
979;0.7350277304649353;0.7202447056770325;0.7471345067024231;0.7377039790153503;0.011139631338124064;0.00012409138634931574;0.7350277304649353
984;0.7347963054974874;0.727095901966095;0.7446553707122803;0.7326376438140869;0.0073293292489649935;5.371906723973375e-05;0.7347963054974874
989;0.7374748388926188;0.7295359373092651;0.746660053730011;0.7362285256385803;0.00704621947539759;4.964920889547228e-05;0.7374748388926188
994;0.7366620898246765;0.7246721982955933;0.7488251328468323;0.736488938331604;0.009861154359024902;9.724236529251584e-05;0.7366620898246765
999;0.7403466701507568;0.724071741104126;0.7560827732086182;0.7408854961395264;0.013074002044345806;0.0001709295294555583;0.7403466701507568


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-True/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.10376353561878204;0.0;0.29975494742393494;0.011535659432411194;0.13866685012568292;0.01922849532377861;0.10376353561878204
4;0.20836364229520163;0.0;0.3717701733112335;0.25332075357437134;0.15506798902823643;0.024046081221261256;0.20836364229520163
9;0.22791074216365814;0.0;0.44067060947418213;0.2430616170167923;0.18022173059909335;0.03247987218013219;0.22791074216365814
14;0.23137505849202475;0.0;0.41376975178718567;0.28035542368888855;0.1724348360098599;0.02973377266974728;0.23137505849202475
19;0.23609807093938193;0.0;0.38632717728614807;0.3219670355319977;0.16900154099421036;0.028561520858417764;0.23609807093938193
24;0.23357776800791422;0.0;0.4011424481868744;0.2995908558368683;0.1702882101181694;0.028998074505249802;0.23357776800791422
29;0.2660907804965973;0.0;0.45469561219215393;0.34357672929763794;0.19354599648472456;0.03746005275526502;0.2660907804965973
34;0.26816031336784363;0.0;0.47679734230041504;0.32768359780311584;0.1991501819375795;0.03966079496577102;0.26816031336784363
39;0.25306058923403424;0.0;0.4105041027069092;0.3486776649951935;0.18071224542097789;0.032656915645091746;0.25306058923403424
44;0.25882009665171307;0.0;0.4438695013523102;0.332590788602829;0.18856761793566598;0.035557746533931296;0.25882009665171307
49;0.26439204812049866;0.0;0.4460395872592926;0.34713655710220337;0.19126389914736058;0.03658187911705172;0.26439204812049866
54;0.2534780502319336;0.0;0.43049606680870056;0.3299380838871002;0.1838773476067715;0.03381087896290147;0.2534780502319336
59;0.2578612466653188;0.0;0.44140753149986267;0.33217620849609375;0.18770932738347113;0.035234791586755146;0.2578612466653188
64;0.2601280411084493;0.0;0.4454590380191803;0.3349250853061676;0.18939269081950683;0.0358695913358533;0.2601280411084493
69;0.26259350776672363;0.0;0.4603703022003174;0.3274102210998535;0.1934530236387889;0.037424072354989825;0.26259350776672363
74;0.265452782313029;0.0;0.44352149963378906;0.35283684730529785;0.1913196474843102;0.036603207513520725;0.265452782313029
79;0.26664377252260846;0.0;0.45319250226020813;0.3467388153076172;0.19348948797504303;0.03743818195684432;0.26664377252260846
84;0.25889800985654193;0.0;0.44333404302597046;0.3333599865436554;0.18849351519447105;0.03552980527036829;0.25889800985654193
89;0.2562096913655599;0.0;0.46298539638519287;0.3056436777114868;0.19221803344297245;0.036947772380683676;0.2562096913655599
94;0.25039710601170856;0.0;0.4618642330169678;0.28932708501815796;0.19055410410024395;0.036310866589446614;0.25039710601170856
99;0.2543174823125203;0.0;0.4355902671813965;0.32736217975616455;0.18517805140686486;0.03429091072284349;0.2543174823125203
104;0.26622117559115094;0.0;0.47327709197998047;0.3253864347934723;0.19769201192868183;0.03908213158041008;0.26622117559115094
109;0.2654959758122762;0.0;0.4572868049144745;0.3392011225223541;0.19382490719871848;0.037568094650591834;0.2654959758122762
114;0.2516817549864451;0.0;0.4322797656059265;0.3227654993534088;0.18349590907883037;0.03367074864866638;0.2516817549864451
119;0.26473045349121094;0.0;0.46050000190734863;0.3336913585662842;0.19421940816294506;0.037721178507164645;0.26473045349121094
124;0.2615249653657277;0.0;0.4643459916114807;0.3202289044857025;0.19405998098966482;0.03765927622170907;0.2615249653657277
129;0.2558266719182332;0.0;0.45488685369491577;0.31259316205978394;0.18999533015025746;0.03609822547890534;0.2558266719182332
134;0.2698381841182709;0.0;0.4560665488243103;0.3534480035305023;0.19534947430308708;0.03816141711049248;0.2698381841182709
139;0.2627047797044118;0.0;0.46162518858909607;0.3264891505241394;0.19377957951519903;0.03755052543708735;0.2627047797044118
144;0.26381830374399823;0.0;0.46242108941078186;0.32903382182121277;0.19433324270699406;0.03776540922101546;0.26381830374399823
149;0.26011263330777484;0.0;0.46595442295074463;0.31438347697257996;0.19405733589312832;0.037658249613938426;0.26011263330777484
154;0.2542097568511963;0.0;0.444764107465744;0.31786516308784485;0.18707001519897043;0.034995190586543025;0.2542097568511963
159;0.2526128788789113;0.0;0.4505338966846466;0.3073047399520874;0.18795140819938658;0.03532573184413244;0.2526128788789113
164;0.2606691022713979;0.0;0.4551955759525299;0.3268117308616638;0.19162791825011868;0.03672125905287417;0.2606691022713979
169;0.25937366485595703;0.0;0.4475168287754059;0.3306041657924652;0.18951370435415027;0.03591544413803227;0.25937366485595703
174;0.26460304856300354;0.0;0.457467645406723;0.3363415002822876;0.19352685556928587;0.03745264382653524;0.26460304856300354
179;0.25414612889289856;0.0;0.4490084946155548;0.31342989206314087;0.1880391457311495;0.035358720327300475;0.25414612889289856
184;0.26605698466300964;0.0;0.46765026450157166;0.3305206894874573;0.19628358634361595;0.03852724626791174;0.26605698466300964
189;0.2697018583615621;0.0;0.45776838064193726;0.351337194442749;0.19559519191722077;0.03825747910113443;0.2697018583615621
194;0.2528481384118398;0.0;0.44865936040878296;0.30988505482673645;0.18755214883012222;0.03517580853079632;0.2528481384118398
199;0.2606029411156972;0.0;0.45348072052001953;0.32832810282707214;0.1912262431736518;0.03656747607830862;0.2606029411156972
204;0.3312080005804698;0.0;0.553763210773468;0.4398607909679413;0.23877115270452717;0.057011663363848636;0.3312080005804698
209;0.36497090260187787;0.0;0.5587143301963806;0.5361983776092529;0.2582370510980799;0.06668637455983233;0.36497090260187787
214;0.37427498896916706;0.0;0.585575520992279;0.5372494459152222;0.26538673404296975;0.07043011860599395;0.37427498896916706
219;0.40097453196843463;0.0;0.6159420609474182;0.5869815349578857;0.28377821091112276;0.08053007298791769;0.40097453196843463
224;0.3921639393859853;0.0017209264915436506;0.5994243025779724;0.5753465890884399;0.2762598339851909;0.07631949587352524;0.3921639393859853
229;0.5805638631184896;0.5379397869110107;0.604809582233429;0.598942220211029;0.030234807630513078;0.0009141435924541319;0.5805638631184896
234;0.5862584511439005;0.5777145028114319;0.5921642780303955;0.5888965725898743;0.006187016757825677;3.827917636161575e-05;0.5862584511439005
239;0.5813527305920919;0.5701829195022583;0.5989363789558411;0.5749388933181763;0.012584205419742344;0.0001583622260462726;0.5813527305920919
244;0.6043493747711182;0.5869237184524536;0.6170232892036438;0.6091011166572571;0.01273918699828319;0.00016228688537722746;0.6043493747711182
249;0.5834296345710754;0.5202383995056152;0.618449330329895;0.6116011738777161;0.044770328369892975;0.0020043823023480436;0.5834296345710754
254;0.6015808383623759;0.5748369097709656;0.6249796152114868;0.6049259901046753;0.02060688003811633;0.00042464350490531736;0.6015808383623759
259;0.632078210512797;0.6160078644752502;0.6438868641853333;0.6363399028778076;0.011773732700923533;0.00013862078171279614;0.632078210512797
264;0.6185196836789449;0.5941299200057983;0.6458719968795776;0.6155571341514587;0.021227233366285677;0.000450595436386752;0.6185196836789449
269;0.6238540609677633;0.6091095805168152;0.6399094462394714;0.6225431561470032;0.012608113412144125;0.0001589645238134886;0.6238540609677633
274;0.6272217233975729;0.593431293964386;0.6459551453590393;0.6422787308692932;0.023940535316132605;0.0005731492312229925;0.6272217233975729
279;0.6372113625208536;0.6278151869773865;0.6526331901550293;0.6311857104301453;0.010991350622802347;0.00012080978851337753;0.6372113625208536
284;0.6389095584551493;0.6133238077163696;0.6534816026687622;0.6499232649803162;0.018150085811119068;0.00032942561495098564;0.6389095584551493
289;0.6326040228207906;0.6132051944732666;0.6568278074264526;0.6277790665626526;0.01813271890599196;0.00032879549492371827;0.6326040228207906
294;0.6435861984888712;0.6202702522277832;0.6565625667572021;0.6539257764816284;0.016521968774469133;0.00027297545218453304;0.6435861984888712
299;0.6355007886886597;0.6137299537658691;0.6513973474502563;0.6413750648498535;0.015928768043116853;0.0002537256513714207;0.6355007886886597
304;0.6160534421602885;0.5587502121925354;0.6496388912200928;0.6397712230682373;0.040719265237654456;0.001658058561494455;0.6160534421602885
309;0.6273578802744547;0.6059714555740356;0.6549476385116577;0.6211545467376709;0.020469939488777136;0.0004190184226741975;0.6273578802744547
314;0.6375805934270223;0.6115023493766785;0.6552660465240479;0.6459733843803406;0.01882630255770266;0.0003544296679941618;0.6375805934270223
319;0.6395074923833212;0.604452908039093;0.6655071973800659;0.6485623717308044;0.02573453829300122;0.0006622664611539461;0.6395074923833212
324;0.6308324138323466;0.6064637303352356;0.6595682501792908;0.6264652609825134;0.021898653306802025;0.0004795510166515113;0.6308324138323466
329;0.647659957408905;0.6396732926368713;0.6574599742889404;0.6458466053009033;0.007373723412619005;5.4371796965805665e-05;0.647659957408905
334;0.6464651624361674;0.6313359141349792;0.6663167476654053;0.6417428255081177;0.014666061233731912;0.00021509335211157402;0.6464651624361674
339;0.630152702331543;0.5965245366096497;0.6595633625984192;0.6343702077865601;0.025907706829023103;0.0006712092731386102;0.630152702331543
344;0.6237011949221293;0.5723124742507935;0.664188027381897;0.6346030831336975;0.03829201562310089;0.0014662784604798024;0.6237011949221293
349;0.6281497478485107;0.5927995443344116;0.6563822031021118;0.6352674961090088;0.026440945258157444;0.0006991235861448786;0.6281497478485107
354;0.6247788667678833;0.5751572251319885;0.6668046712875366;0.6323747038841248;0.03779846692509169;0.0014287241018872503;0.6247788667678833
359;0.6311070521672567;0.5934510231018066;0.6692081093788147;0.6306620240211487;0.03092930183319837;0.000956621711889088;0.6311070521672567
364;0.6477609078089396;0.6270260214805603;0.6683326363563538;0.6479240655899048;0.016863749552820835;0.00028438604898026496;0.6477609078089396
369;0.6512587666511536;0.6304023861885071;0.664198100566864;0.6591758131980896;0.014889533171675424;0.00022169819807042282;0.6512587666511536
374;0.6355670889218649;0.6001160740852356;0.6631973385810852;0.6433878540992737;0.026339890642255424;0.0006937898390459748;0.6355670889218649
379;0.6455492973327637;0.6307296752929688;0.658210277557373;0.6477079391479492;0.011322269385840052;0.00012819378404553086;0.6455492973327637
384;0.646755576133728;0.6192194819450378;0.6680817604064941;0.6529654860496521;0.020425519984962327;0.00041720186665609543;0.646755576133728
389;0.6384820739428202;0.596447765827179;0.6641359329223633;0.6548625230789185;0.02996288066482287;0.0008977742177344162;0.6384820739428202
394;0.6365920106569926;0.5994937419891357;0.6584241986274719;0.6518580913543701;0.026369042389322587;0.0006953263965298914;0.6365920106569926
399;0.6445353428522745;0.6170639395713806;0.670960009098053;0.6455820798873901;0.022015423705839914;0.0004846788809476581;0.6445353428522745
404;0.6261787017186483;0.6034517288208008;0.6546532511711121;0.620431125164032;0.021294364668236174;0.00045344996662382507;0.6261787017186483
409;0.6460536519686381;0.6171663999557495;0.6759042739868164;0.6450902819633484;0.023989310435381973;0.0005754870151651264;0.6460536519686381
414;0.6407169898351034;0.6241465210914612;0.657805860042572;0.6401985883712769;0.013746255968195242;0.0001889595531431433;0.6407169898351034
419;0.621626098950704;0.6048182845115662;0.645468533039093;0.6145914793014526;0.017324839230512343;0.0003001500543630995;0.621626098950704
424;0.6192620595296224;0.6126933693885803;0.627149760723114;0.6179430484771729;0.0059750400401257136;3.570110348110549e-05;0.6192620595296224
429;0.6226118803024292;0.5938555002212524;0.6480554342269897;0.6259247064590454;0.02225068275228935;0.0004950928829430268;0.6226118803024292
434;0.6202072699864706;0.595210075378418;0.6469293236732483;0.6184824109077454;0.02114949195885759;0.0004473010101177819;0.6202072699864706
439;0.630302886168162;0.6160401701927185;0.644451916217804;0.6304165720939636;0.011599325308418696;0.00013454434761052248;0.630302886168162
444;0.6372777620951334;0.6174553036689758;0.6473683714866638;0.6470096111297607;0.014017359969955878;0.00019648638052732143;0.6372777620951334
449;0.6187501748402914;0.5734410285949707;0.6516411900520325;0.6311683058738708;0.0331106608889342;0.0010963158645019967;0.6187501748402914
454;0.6247921387354533;0.6137440800666809;0.6376804113388062;0.6229519248008728;0.009858220907310417;9.718451945733223e-05;0.6247921387354533
459;0.6346631646156311;0.6269652843475342;0.648147702217102;0.6288765072822571;0.009566878941454403;9.152517268044373e-05;0.6346631646156311
464;0.6319967110951742;0.6209136247634888;0.646811306476593;0.6282652020454407;0.01089695980138484;0.00011874373291299714;0.6319967110951742
469;0.636367678642273;0.605485200881958;0.6524630188941956;0.6511548161506653;0.02184373934817946;0.0004771489487112035;0.636367678642273
474;0.6222661336263021;0.6118887066841125;0.6275070905685425;0.6274026036262512;0.007338072945746191;5.3847314557092174e-05;0.6222661336263021
479;0.6217257976531982;0.5980916619300842;0.6526773571968079;0.6144083738327026;0.022877325753745358;0.0005233720336429807;0.6217257976531982
484;0.6130492289861044;0.5868706703186035;0.6353281140327454;0.6169489026069641;0.01997392556291374;0.000398957702392819;0.6130492289861044
489;0.631039559841156;0.6179375648498535;0.6439560055732727;0.6312251091003418;0.010622794227986277;0.00011284375721013855;0.631039559841156
494;0.6209231813748678;0.5830200910568237;0.640815019607544;0.6389344334602356;0.026812526212048902;0.0007189115618718095;0.6209231813748678
499;0.6413936217625936;0.6313984394073486;0.6527422666549683;0.6400401592254639;0.008765981064076351;7.684242401574516e-05;0.6413936217625936
504;0.640399436155955;0.6076237559318542;0.6626759767532349;0.6508985757827759;0.02366939942934933;0.0005602404693460824;0.640399436155955
509;0.6389229695002238;0.6312257051467896;0.6506821513175964;0.6348610520362854;0.008446407698434574;7.134180300817484e-05;0.6389229695002238
514;0.6302485863367716;0.6275234818458557;0.6328932046890259;0.6303290724754333;0.0021929188109311264;4.808892911335584e-06;0.6302485863367716
519;0.6366459528605143;0.6337803602218628;0.6417238712310791;0.6344336271286011;0.003600521318406479;1.2963753764299528e-05;0.6366459528605143
524;0.6341265837351481;0.6175000071525574;0.645321786403656;0.639557957649231;0.01198993236344977;0.0001437584780801002;0.6341265837351481
529;0.6350307861963908;0.6292716264724731;0.6457791924476624;0.6300415396690369;0.007606767569707955;5.7862912859560664e-05;0.6350307861963908
534;0.6364037394523621;0.618901789188385;0.6699526309967041;0.6203567981719971;0.023730084361082194;0.0005631169037840777;0.6364037394523621
539;0.6295614639918009;0.6095162034034729;0.6573807001113892;0.6217874884605408;0.020299072769398532;0.00041205235529733695;0.6295614639918009
544;0.6384494503339132;0.6167057752609253;0.6593257784843445;0.6393167972564697;0.01741034915797913;0.0003031202578027445;0.6384494503339132
549;0.6446297963460287;0.6404695510864258;0.652668297290802;0.6407515406608582;0.005685244211076234;3.232200173957583e-05;0.6446297963460287
554;0.6238623857498169;0.6095695495605469;0.6452400088310242;0.6167775988578796;0.015400023162749233;0.0002371607134132129;0.6238623857498169
559;0.631010890007019;0.6119663715362549;0.6612322926521301;0.6198340058326721;0.021609794087156957;0.00046698320048932374;0.631010890007019
564;0.6217935085296631;0.6051418781280518;0.6354561448097229;0.6247825026512146;0.012554926138263324;0.0001576261703372476;0.6217935085296631
569;0.6187665065129598;0.6027359962463379;0.6360101699829102;0.6175533533096313;0.013611183269257147;0.00018526430998930566;0.6187665065129598
574;0.6402475635210673;0.62366783618927;0.6526273488998413;0.6444475054740906;0.01218996796317936;0.00014859531894333917;0.6402475635210673
579;0.6174327929814657;0.603630781173706;0.643577516078949;0.6050900816917419;0.018496707795056272;0.00034212819925569547;0.6174327929814657
584;0.6094638506571451;0.5982818603515625;0.6239010095596313;0.6062086820602417;0.010709257474478909;0.0001146881956546824;0.6094638506571451
589;0.6364946961402893;0.6211051940917969;0.6459063291549683;0.6424725651741028;0.010971941904831216;0.00012038350916299123;0.6364946961402893
594;0.6339976191520691;0.6288838386535645;0.6381718516349792;0.6349371671676636;0.0038495765257092964;1.4819239427292056e-05;0.6339976191520691
599;0.6275150974591573;0.6116173267364502;0.6423965692520142;0.6285313963890076;0.012586105833923538;0.00015841006006272413;0.6275150974591573
604;0.6349619229634603;0.6237686276435852;0.6451200246810913;0.6359971165657043;0.008747352293080895;7.651617213926759e-05;0.6349619229634603
609;0.6318332552909851;0.6125810742378235;0.6612577438354492;0.6216609477996826;0.021133881494767463;0.0004466409470348746;0.6318332552909851
614;0.6331267555554708;0.6167646050453186;0.6546832323074341;0.6279324293136597;0.01590998307542757;0.00025312756146039165;0.6331267555554708
619;0.6317858497301737;0.6169509887695312;0.654425323009491;0.623981237411499;0.016263771841440743;0.00026451027451044083;0.6317858497301737
624;0.6318336129188538;0.6224786639213562;0.6365365982055664;0.6364855766296387;0.006614980668131891;4.3757969239758644e-05;0.6318336129188538
629;0.6304905017217001;0.6276252269744873;0.6334079504013062;0.6304383277893066;0.0023610751995910566;5.5746760981239485e-06;0.6304905017217001
634;0.645396888256073;0.6392738223075867;0.6522036790847778;0.6447131633758545;0.005300686047015764;2.809727256902761e-05;0.645396888256073
639;0.6340046326319376;0.621455192565918;0.6450044512748718;0.6355542540550232;0.00967618696772215;9.3628594234316e-05;0.6340046326319376
644;0.635162889957428;0.630137026309967;0.6437258124351501;0.6316258311271667;0.0060853302274425465;3.703124397702595e-05;0.635162889957428
649;0.6208570202191671;0.6029400825500488;0.6443327069282532;0.6152982711791992;0.017349584171689088;0.00030100807093052454;0.6208570202191671
654;0.625476062297821;0.6010088324546814;0.6531563401222229;0.6222630143165588;0.02141001941430686;0.00045838893132099656;0.625476062297821
659;0.6368324756622314;0.629726767539978;0.6443189978599548;0.6364516615867615;0.005963335808525831;3.5561373965246425e-05;0.6368324756622314
664;0.6427377263704935;0.6383216381072998;0.6515311598777771;0.6383603811264038;0.00621791657983309;3.866248659376323e-05;0.6427377263704935
669;0.6241821845372518;0.5961475372314453;0.6468762159347534;0.6295228004455566;0.02105138703990619;0.0004431608963039303;0.6241821845372518
674;0.6441911061604818;0.6344740986824036;0.6575923562049866;0.6405068635940552;0.009790937652963195;9.586246012421245e-05;0.6441911061604818
679;0.6259363691012064;0.6085684895515442;0.6416635513305664;0.6275770664215088;0.013560720096709705;0.00018389312954130647;0.6259363691012064
684;0.6295605699221293;0.6171994209289551;0.6499200463294983;0.6215622425079346;0.014506085222396905;0.00021042650847944184;0.6295605699221293
689;0.6315909822781881;0.622576892375946;0.6365885138511658;0.6356075406074524;0.006386493023065509;4.078729313366442e-05;0.6315909822781881
694;0.6407700379689535;0.6320209503173828;0.6567856073379517;0.6335035562515259;0.011340881116529538;0.00012861558449925626;0.6407700379689535
699;0.6437016328175863;0.6377078890800476;0.6491423845291138;0.6442546248435974;0.004684461668061239;2.194418111953509e-05;0.6437016328175863
704;0.627475917339325;0.6097298264503479;0.6391536593437195;0.6335442662239075;0.012755629585220384;0.00016270608611534954;0.627475917339325
709;0.6458139022191366;0.6339176893234253;0.653809130191803;0.6497148871421814;0.008576347998319132;7.355374498827257e-05;0.6458139022191366
714;0.6182471513748169;0.6108606457710266;0.6263641715049744;0.6175166368484497;0.006350331547812821;4.032671076714678e-05;0.6182471513748169
719;0.6365787784258524;0.6224350929260254;0.652838408946991;0.634462833404541;0.012501955147564855;0.00015629888251172337;0.6365787784258524
724;0.6404423912366232;0.6336991190910339;0.6477494239807129;0.6398786306381226;0.005749848483948679;3.306075758836692e-05;0.6404423912366232
729;0.6288165847460429;0.597602903842926;0.65274578332901;0.6361010670661926;0.02309375170197379;0.0005333213676724174;0.6288165847460429
734;0.6216636896133423;0.6095353960990906;0.6285170912742615;0.6269385814666748;0.00860017639272753;7.396303398602792e-05;0.6216636896133423
739;0.6217592159907023;0.6066936254501343;0.6376253366470337;0.620958685874939;0.012640499086712813;0.00015978221716118747;0.6217592159907023
744;0.6246292591094971;0.6116779446601868;0.6328598260879517;0.6293500065803528;0.009269380335911197;8.592141181177719e-05;0.6246292591094971
749;0.6320818861325582;0.6257455348968506;0.641883373260498;0.6286167502403259;0.007029121890465415;4.9408554551020086e-05;0.6320818861325582
754;0.6305193305015564;0.6265622973442078;0.6371825337409973;0.6278131604194641;0.004739189288322909;2.24599151105546e-05;0.6305193305015564
759;0.6251328190167745;0.5927982330322266;0.6415395736694336;0.6410606503486633;0.02286484098612084;0.0005228009533205913;0.6251328190167745
764;0.6465422312418619;0.6307884454727173;0.6549462080001831;0.6538920402526855;0.011147918847780377;0.00012427609463669696;0.6465422312418619
769;0.6329753994941711;0.6182301044464111;0.6417526006698608;0.6389434933662415;0.010489377658530998;0.00011002704366328923;0.6329753994941711
774;0.6146829525629679;0.5886752605438232;0.6338548064231873;0.6215187907218933;0.019067325524181493;0.00036356290264510303;0.6146829525629679
779;0.6332693894704183;0.6137750148773193;0.6470556259155273;0.6389775276184082;0.014173611598237207;0.0002008912657376843;0.6332693894704183
784;0.6347962021827698;0.6282023787498474;0.6453289985656738;0.6308572292327881;0.0075262610241066405;5.6644605002986737e-05;0.6347962021827698
789;0.6259613235791525;0.6033817529678345;0.6481884121894836;0.6263138055801392;0.01829393998609037;0.0003346682402146762;0.6259613235791525
794;0.6321526964505514;0.6191404461860657;0.639640748500824;0.6376768946647644;0.009235914435201933;8.530211545437144e-05;0.6321526964505514
799;0.6375050942103068;0.6264032125473022;0.6528034806251526;0.6333085894584656;0.011178894630649921;0.00012496768516317365;0.6375050942103068
804;0.6382102568944296;0.6311301589012146;0.6503772735595703;0.6331233382225037;0.008641774966176945;7.468027456604256e-05;0.6382102568944296
809;0.63099205493927;0.6222391724586487;0.6410513520240784;0.629685640335083;0.0077353976126642385;5.98363762260116e-05;0.63099205493927
814;0.6323987444241842;0.6125968098640442;0.6512302160263062;0.6333692073822021;0.015786943269449787;0.00024922757779282593;0.6323987444241842
819;0.6276378035545349;0.5994952321052551;0.6425462961196899;0.6408718824386597;0.019911540391226536;0.00039646944075144575;0.6276378035545349
824;0.6394320329030355;0.633327066898346;0.6471814513206482;0.6377875804901123;0.0057743201466498445;3.3342773156006286e-05;0.6394320329030355
829;0.6412850220998129;0.6300076842308044;0.6470665335655212;0.6467808485031128;0.007975134943374469;6.360277736503248e-05;0.6412850220998129
834;0.6375433206558228;0.6303551197052002;0.651823103427887;0.6304517388343811;0.010097408275626548;0.00010195765388469151;0.6375433206558228
839;0.640958567460378;0.6269449591636658;0.6573558449745178;0.6385748982429504;0.012529083583240888;0.00015697793543583633;0.640958567460378
844;0.6353171666463217;0.6257832646369934;0.644805371761322;0.6353628635406494;0.007765809939170189;6.03078040113145e-05;0.6353171666463217
849;0.6492603023846945;0.6451327204704285;0.6523823738098145;0.6502658128738403;0.0030438634324549273;9.265104595436293e-06;0.6492603023846945
854;0.628963033358256;0.6151379346847534;0.6394356489181519;0.6323155164718628;0.010198826289079777;0.00010401605767482478;0.628963033358256
859;0.6401221553484598;0.6319259405136108;0.6448873281478882;0.6435531973838806;0.005821135595862;3.388561962541164e-05;0.6401221553484598
864;0.6246989170710245;0.6124109625816345;0.6333217024803162;0.628364086151123;0.00892150432258527;7.959323937790765e-05;0.6246989170710245
869;0.6366002758344015;0.6165817379951477;0.6602380275726318;0.6329810619354248;0.018005405426393423;0.00032419462456879776;0.6366002758344015
874;0.6240194241205851;0.6221686005592346;0.626048743724823;0.6238409280776978;0.0015890822035293179;2.5251822495735924e-06;0.6240194241205851
879;0.6265161236127218;0.6102756857872009;0.647606611251831;0.6216660737991333;0.01562138995964955;0.00024402782427143977;0.6265161236127218
884;0.6437403957049052;0.6329089403152466;0.6623975038528442;0.6359147429466248;0.013249515103017171;0.00017554965046508012;0.6437403957049052
889;0.6320056319236755;0.6169565916061401;0.6428620219230652;0.6361982822418213;0.01098352000328828;0.00012063771166263375;0.6320056319236755
894;0.6271794438362122;0.60922771692276;0.6552659273147583;0.6170446872711182;0.020114906114616624;0.00040460944799984116;0.6271794438362122
899;0.6275363365809122;0.6014714241027832;0.6515105366706848;0.6296270489692688;0.020481805020780484;0.00041950433690926856;0.6275363365809122
904;0.6449925303459167;0.6430677771568298;0.646327018737793;0.6455827951431274;0.0013945066795320855;1.944648879259603e-06;0.6449925303459167
909;0.6340478261311849;0.6152052283287048;0.6505436897277832;0.6363945603370667;0.014521985277234643;0.0002108880563922197;0.6340478261311849
914;0.6361539562543234;0.5996984839439392;0.6678779721260071;0.6408854126930237;0.0280345104257315;0.0007859337748104483;0.6361539562543234
919;0.6362953384717306;0.6248665452003479;0.6424281597137451;0.6415913105010986;0.008088595505656004;6.54253772541185e-05;0.6362953384717306
924;0.6417439182599386;0.6282707452774048;0.6494563817977905;0.6475046277046204;0.009560234609150904;9.139808578200675e-05;0.6417439182599386
929;0.6281660000483195;0.6242926120758057;0.6326234340667725;0.6275819540023804;0.0034260259873627;1.1737654066084564e-05;0.6281660000483195
934;0.6259554425875345;0.6094980835914612;0.6467059850692749;0.6216622591018677;0.015490439017382635;0.0002399537009512503;0.6259554425875345
939;0.6311525305112203;0.6150319576263428;0.6416022777557373;0.6368233561515808;0.011564721513498273;0.0001337427836847698;0.6311525305112203
944;0.6344210704167684;0.612136721611023;0.6538636088371277;0.6372628808021545;0.017153040432041626;0.00029422679606325473;0.6344210704167684
949;0.6313201189041138;0.6022191047668457;0.6605055332183838;0.6312357187271118;0.023795409612660946;0.000566221518634317;0.6313201189041138
954;0.6453445553779602;0.6334200501441956;0.6660041809082031;0.6366094350814819;0.014666472862892566;0.00021510542623796405;0.6453445553779602
959;0.6302814483642578;0.6220425963401794;0.6366338133811951;0.6321679353713989;0.006104371581393691;3.726335240372691e-05;0.6302814483642578
964;0.6371457775433859;0.6232771873474121;0.650905430316925;0.6372547149658203;0.011279445994584287;0.00012722590194474352;0.6371457775433859
969;0.6233502626419067;0.621173620223999;0.6274910569190979;0.6213861107826233;0.0029292685086770294;8.580613995926948e-06;0.6233502626419067
974;0.6312301754951477;0.6276679039001465;0.6335532069206238;0.6324694156646729;0.002557470763473596;6.540656706022219e-06;0.6312301754951477
979;0.6390517552693685;0.6278720498085022;0.6463989019393921;0.6428843140602112;0.008034402804353871;6.455162842260936e-05;0.6390517552693685
984;0.6377879977226257;0.6284720301628113;0.6495899558067322;0.6353020071983337;0.008798742620045024;7.741787169379677e-05;0.6377879977226257
989;0.6303246021270752;0.6170539259910583;0.6483265161514282;0.625593364238739;0.01319803477294092;0.00017418812186775767;0.6303246021270752
994;0.6364957094192505;0.6190625429153442;0.6487958431243896;0.6416287422180176;0.012669604166803291;0.00016051886974347931;0.6364957094192505
999;0.6268574595451355;0.6186851263046265;0.6311555504798889;0.6307317018508911;0.005781302325054594;3.3423456573681655e-05;0.6268574595451355


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-True/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.28166789809862774;0.0;0.4371366798877716;0.4078670144081116;0.1995274115567366;0.03981118796253134;0.28166789809862774
4;0.322457879781723;0.0;0.5180949568748474;0.44927868247032166;0.22973641864931915;0.05277882205381523;0.322457879781723
9;0.33468952775001526;0.0;0.5359765887260437;0.4680919945240021;0.23827839393118874;0.05677659301442676;0.33468952775001526
14;0.3380042513211568;0.0;0.5361581444740295;0.4778546094894409;0.24018740042073616;0.05768998732087106;0.3380042513211568
19;0.33543742696444195;0.0;0.5482321977615356;0.45808008313179016;0.24002854205204802;0.057613700999631784;0.33543742696444195
24;0.3365066150824229;0.0;0.5276549458503723;0.48186489939689636;0.23867929470906535;0.05696780572281687;0.3365066150824229
29;0.34361815452575684;0.0;0.5485610365867615;0.48229342699050903;0.24447621030844086;0.059768617406777004;0.34361815452575684
34;0.3412790199120839;0.0;0.552648663520813;0.47118839621543884;0.24360141058907436;0.05934164724098679;0.3412790199120839
39;0.3499642312526703;0.0;0.5618293285369873;0.48806336522102356;0.24928775434985087;0.06214438446879159;0.3499642312526703
44;0.33729568123817444;0.0;0.5389163494110107;0.4729706943035126;0.24001873509281507;0.05760899319555494;0.33729568123817444
49;0.34438182910283405;0.0;0.5488544702529907;0.4842910170555115;0.24493705726758452;0.05999416202290398;0.34438182910283405
54;0.3456411163012187;0.0;0.556162416934967;0.48076093196868896;0.24633606034879046;0.060681454628162934;0.3456411163012187
59;0.34976163506507874;0.0;0.552842378616333;0.4964425265789032;0.24838832078019688;0.061696757900005984;0.34976163506507874
64;0.3502258062362671;0.0;0.5541227459907532;0.4965546727180481;0.2487597331837361;0.06188140485364357;0.3502258062362671
69;0.3456309338410695;0.0;0.5383685231208801;0.4985242784023285;0.2449386967932797;0.059994965186790206;0.3456309338410695
74;0.34753482540448505;0.0;0.5476148724555969;0.4949896037578583;0.24668157055614798;0.06085179725204782;0.34753482540448505
79;0.34732332825660706;0.0;0.5468062162399292;0.49516376852989197;0.24649794639415842;0.0607612375765374;0.34732332825660706
84;0.3475293517112732;0.0;0.544411301612854;0.4981767535209656;0.24646419088778887;0.060744597389972434;0.3475293517112732
89;0.34817180037498474;0.0;0.5561690926551819;0.48834630846977234;0.2477467583991549;0.06137845629728922;0.34817180037498474
94;0.3424825171629588;0.0;0.5447700619697571;0.48267748951911926;0.24349480187482675;0.059289718540061126;0.3424825171629588
99;0.34717019004650257;0.00018166312656830996;0.5460237860679626;0.4953051209449768;0.2462300741292093;0.060629249405675906;0.34717019004650257
104;0.35506269335746765;0.0;0.568630039691925;0.4965580403804779;0.2527854563747443;0.06390048695458776;0.35506269335746765
109;0.3494054575761159;0.0;0.5542134046554565;0.49400296807289124;0.2482867354576787;0.06164630300423132;0.3494054575761159
114;0.3479007085164388;0.0;0.5524052381515503;0.4912968873977661;0.24726468257401416;0.06113982324842798;0.3479007085164388
119;0.34991053740183514;0.0;0.543895959854126;0.5058356523513794;0.2479115230486227;0.0614601232602878;0.34991053740183514
124;0.34645894169807434;0.0;0.5477069020271301;0.4916699230670929;0.24604929650330123;0.06054025630976945;0.34645894169807434
129;0.3457369307676951;0.0;0.5400562286376953;0.49715456366539;0.24509951337752386;0.060073771457898995;0.3457369307676951
134;0.34811561306317645;0.0;0.552730917930603;0.4916159212589264;0.2474161416834778;0.06121474716553877;0.34811561306317645
139;0.349412461121877;0.0;0.5550636649131775;0.4931737184524536;0.2483604804293727;0.06168292823910882;0.349412461121877
144;0.3440585633118947;0.0;0.5436751842498779;0.4885005056858063;0.24432667002716665;0.059695521686563974;0.3440585633118947
149;0.3455140856273526;1.0093262062582653e-05;0.5501167178153992;0.48641544580459595;0.24568844711573826;0.06036281304614291;0.3455140856273526
154;0.3424055576324463;0.0;0.5369474291801453;0.4902692437171936;0.24286606414883397;0.05898392511514553;0.3424055576324463
159;0.34746408462524414;0.0;0.5474032759666443;0.49498897790908813;0.24662425163064114;0.0608235214923738;0.34746408462524414
164;0.34467463692029315;0.0;0.551271915435791;0.4827519953250885;0.24532182789837;0.06018279924339748;0.34467463692029315
169;0.4415871798992157;0.2915729582309723;0.5349868535995483;0.49820172786712646;0.10713383031154436;0.011477657597222782;0.4415871798992157
174;0.4802612562974294;0.3890523910522461;0.5592732429504395;0.49245813488960266;0.07002550721359006;0.004903571660520554;0.4802612562974294
179;0.4731958707173665;0.37658166885375977;0.5451727509498596;0.4978331923484802;0.0709975889423938;0.005040657635633118;0.4731958707173665
184;0.4749230444431305;0.3809499740600586;0.5502372980117798;0.4935818612575531;0.07035937794101264;0.004950442064246256;0.4749230444431305
189;0.4816766182581584;0.4008866846561432;0.5517731308937073;0.49237003922462463;0.06206148485453693;0.0038516279023499164;0.4816766182581584
194;0.48485878109931946;0.4225292205810547;0.5476897358894348;0.48435738682746887;0.05109779639884481;0.002610984796817798;0.48485878109931946
199;0.4935857653617859;0.42860594391822815;0.5546439290046692;0.4975074231624603;0.051529460642055214;0.0026552853140611177;0.4935857653617859
204;0.621699055035909;0.4352784752845764;0.735366702079773;0.6944519877433777;0.13287331780916847;0.017655318585616284;0.621699055035909
209;0.6814241210619608;0.5033301115036011;0.7729800343513489;0.7679622173309326;0.12594814224471504;0.01586293453489497;0.6814241210619608
214;0.7100431323051453;0.5478272438049316;0.7932968735694885;0.7890052795410156;0.11471733465715228;0.013160066870841073;0.7100431323051453
219;0.7123358050982157;0.5425591468811035;0.7994866371154785;0.7949616312980652;0.12006443874281153;0.014415469450626342;0.7123358050982157
224;0.7196946938832601;0.5467602610588074;0.8118414282798767;0.8004823923110962;0.12237100818622951;0.014974663644514248;0.7196946938832601
229;0.7485674818356832;0.637730062007904;0.8088054060935974;0.7991669774055481;0.0784726069081994;0.0061579500349687845;0.7485674818356832
234;0.7797712087631226;0.7268813252449036;0.812148928642273;0.8002833724021912;0.037711206912090164;0.0014221351267664772;0.7797712087631226
239;0.7754808068275452;0.7153494954109192;0.8074338436126709;0.8036590814590454;0.042547175126295994;0.0018102621112277006;0.7754808068275452
244;0.7866987387339274;0.7580865025520325;0.8076808452606201;0.7943288683891296;0.020953342869187683;0.0004390425773937383;0.7866987387339274
249;0.8067362109820048;0.788789689540863;0.8218255043029785;0.8095934391021729;0.013637303708265576;0.00018597605243147403;0.8067362109820048
254;0.7989469170570374;0.7794317007064819;0.8096616864204407;0.8077473640441895;0.013821454565199067;0.00019103260629786215;0.7989469170570374
259;0.7920690178871155;0.7378047704696655;0.8253159523010254;0.8130863308906555;0.0386940763838335;0.0014972315471979414;0.7920690178871155
264;0.7987424929936727;0.7615270018577576;0.8255780935287476;0.8091223835945129;0.027159310039413125;0.0007376281218169665;0.7987424929936727
269;0.7998137672742208;0.7624325156211853;0.825482189655304;0.8115265965461731;0.027039577488286577;0.0007311387507450542;0.7998137672742208
274;0.7907260457674662;0.7337294816970825;0.8277705311775208;0.8106781244277954;0.040902272381833346;0.0016729958859976867;0.7907260457674662
279;0.7990014553070068;0.7558768391609192;0.8293337821960449;0.8117937445640564;0.031323182238755645;0.0009811417455622973;0.7990014553070068
284;0.8104545871416727;0.783538818359375;0.834192156791687;0.8136327862739563;0.020800895587737244;0.00043267725725194676;0.8104545871416727
289;0.8062680959701538;0.773870587348938;0.8304322361946106;0.8145014643669128;0.023813809668661545;0.0005670975309352381;0.8062680959701538
294;0.8080410758654276;0.778014600276947;0.8303318619728088;0.8157767653465271;0.022047745714688035;0.0004861030910995446;0.8080410758654276
299;0.8121385375658671;0.7935333847999573;0.8240399360656738;0.8188422918319702;0.013325856031969572;0.00017757843898477983;0.8121385375658671
304;0.8099305828412374;0.7805017828941345;0.8324642181396484;0.8168257474899292;0.021766658613737413;0.00047378742720698917;0.8099305828412374
309;0.8139028747876486;0.790696918964386;0.8325597047805786;0.818452000617981;0.017390497758608542;0.00030242941229216867;0.8139028747876486
314;0.8064472079277039;0.7703857421875;0.8335010409355164;0.8154548406600952;0.02654227219102985;0.0007044922130627166;0.8064472079277039
319;0.8120620449384054;0.7799885272979736;0.8354929089546204;0.8207046985626221;0.023469209502705386;0.0005508037946818767;0.8120620449384054
324;0.8103317419687907;0.7786949276924133;0.8341959714889526;0.8181043267250061;0.023315249244085696;0.0005436008473138385;0.8103317419687907
329;0.8148815035820007;0.7907037138938904;0.83440101146698;0.8195397853851318;0.018140895711362993;0.0003290920972105482;0.8148815035820007
334;0.8256237904230753;0.8166989684104919;0.8381998538970947;0.8219725489616394;0.009149524298537173;8.371379488952217e-05;0.8256237904230753
339;0.8145190278689066;0.7939537763595581;0.8275047540664673;0.8220985531806946;0.014708363363211751;0.0002163359528242697;0.8145190278689066
344;0.8131611943244934;0.7835330367088318;0.8338276743888855;0.8221228718757629;0.02148831299787035;0.0004617475954944439;0.8131611943244934
349;0.8166563510894775;0.7884629964828491;0.8401053547859192;0.8214007019996643;0.021348144992714004;0.00045574329462994;0.8166563510894775
354;0.8019243081410726;0.7625485062599182;0.8245242834091187;0.8187001347541809;0.02794423622414998;0.000780880338151096;0.8019243081410726
359;0.8062910636266073;0.7624946236610413;0.8359101414680481;0.8204684257507324;0.0316038791006913;0.0009988051742111123;0.8062910636266073
364;0.8061961531639099;0.760827898979187;0.8369400501251221;0.8208205103874207;0.03274821884383998;0.001072445837444036;0.8061961531639099
369;0.8077548146247864;0.761055588722229;0.8406264781951904;0.8215823769569397;0.03392425605096104;0.0011508551486111667;0.8077548146247864
374;0.8181031346321106;0.7973259091377258;0.837172269821167;0.819811224937439;0.016311985252099943;0.000266080862864726;0.8181031346321106
379;0.8217858672142029;0.8056420683860779;0.8407112956047058;0.819004237651825;0.014451430648777987;0.00020884384779643975;0.8217858672142029
384;0.8180842796961466;0.7896453142166138;0.8423365354537964;0.8222709894180298;0.021713860436564692;0.0004714917350586094;0.8180842796961466
389;0.8152162233988444;0.7829620242118835;0.8398318290710449;0.8228548169136047;0.0238370126671748;0.0005682031728950518;0.8152162233988444
394;0.8170557022094727;0.7971013188362122;0.8342863321304321;0.8197794556617737;0.015302405651280679;0.00023416361871634686;0.8170557022094727
399;0.8123468557993571;0.7790791392326355;0.8396896123886108;0.818271815776825;0.025096297563568334;0.0006298241513991658;0.8123468557993571
404;0.8116293152173361;0.7838938236236572;0.8298690915107727;0.8211250305175781;0.01993418790454307;0.0003973718474136313;0.8116293152173361
409;0.8137171467145284;0.7837882041931152;0.8358646631240845;0.8214985728263855;0.021960606214279088;0.00048226822529863337;0.8137171467145284
414;0.8267132043838501;0.8182329535484314;0.8383475542068481;0.8235591053962708;0.008509232054244835;7.240703015298777e-05;0.8267132043838501
419;0.8297073046366373;0.8240604400634766;0.8398575186729431;0.8252039551734924;0.007192451619062042;5.173136029254819e-05;0.8297073046366373
424;0.8308742841084799;0.8244905471801758;0.841693103313446;0.8264392018318176;0.007691313302687688;5.9156300320100596e-05;0.8308742841084799
429;0.8312656680742899;0.8233262896537781;0.8430402874946594;0.8274304270744324;0.008492829636927457;7.212815524187338e-05;0.8312656680742899
434;0.8286781311035156;0.8245586156845093;0.8359610438346863;0.8255147337913513;0.005164568639356921;2.6672769230629e-05;0.8286781311035156
439;0.8304187655448914;0.8245015144348145;0.8404668569564819;0.8262879252433777;0.007142404901058564;5.1013947770665404e-05;0.8304187655448914
444;0.8333232998847961;0.8285362720489502;0.8415883183479309;0.8298453092575073;0.005868633699611048;3.444086150021045e-05;0.8333232998847961
449;0.83364870150884;0.8257768750190735;0.844855785369873;0.8303134441375732;0.008138147264289877;6.62294408952688e-05;0.83364870150884
454;0.8323907454808553;0.8239559531211853;0.8431702256202698;0.8300460577011108;0.00801749077561597;6.428015833708716e-05;0.8323907454808553
459;0.8336938619613647;0.8260289430618286;0.8446263074874878;0.8304263353347778;0.007936121579494786;6.298202572452283e-05;0.8336938619613647
464;0.8319553136825562;0.8223450779914856;0.8420906066894531;0.8314302563667297;0.008069623691318861;6.511882651949463e-05;0.8319553136825562
469;0.8324557145436605;0.8235802054405212;0.8394361734390259;0.8343507647514343;0.006610413086431063;4.3697561173259044e-05;0.8324557145436605
474;0.8337968587875366;0.8268369436264038;0.8447743654251099;0.8297792673110962;0.007854661297592613;6.169570409989926e-05;0.8337968587875366
479;0.8332951068878174;0.8258333802223206;0.8422030806541443;0.8318488597869873;0.00676069503647897;4.5706997376271374e-05;0.8332951068878174
484;0.8321791092554728;0.8233019709587097;0.8406761884689331;0.8325591683387756;0.00709808388244034;5.038279480215933e-05;0.8321791092554728
489;0.8329770565032959;0.8218850493431091;0.8410383462905884;0.8360077738761902;0.008107656128020885;6.57340878902346e-05;0.8329770565032959
494;0.8332223494847616;0.8236854672431946;0.8385640978813171;0.837417483329773;0.006759821171184431;4.569518226639325e-05;0.8332223494847616
499;0.8353365063667297;0.82451331615448;0.8502333164215088;0.8312628865242004;0.01088807872247064;0.00011855025826671788;0.8353365063667297
504;0.8354809880256653;0.8232895135879517;0.8467183709144592;0.836435079574585;0.00958855418087113;9.19403712795012e-05;0.8354809880256653
509;0.8359486063321432;0.8277992010116577;0.8444697260856628;0.8355768918991089;0.006810787045834125;4.6386820183701926e-05;0.8359486063321432
514;0.8354847629865011;0.8225189447402954;0.8479039072990417;0.836031436920166;0.010370574407734926;0.00010754881354636661;0.8354847629865011
519;0.836003581682841;0.8252947926521301;0.8451298475265503;0.8375861048698425;0.008174579915643493;6.682375679724197e-05;0.836003581682841
524;0.8362919489542643;0.8265264630317688;0.8472968339920044;0.8350525498390198;0.008524637238874205;7.266944005440084e-05;0.8362919489542643
529;0.8365256190299988;0.8299655914306641;0.8450188040733337;0.8345924615859985;0.006295640078330809;3.963508399588515e-05;0.8365256190299988
534;0.8340409596761068;0.825156033039093;0.8391863703727722;0.8377804756164551;0.006308754553544221;3.9800384016864936e-05;0.8340409596761068
539;0.8341258565584818;0.821740984916687;0.8446313142776489;0.8360052704811096;0.009438959761991928;8.909396138850271e-05;0.8341258565584818
544;0.8349651098251343;0.8276949524879456;0.8420202136039734;0.8351801633834839;0.005850240025578088;3.422530835687591e-05;0.8349651098251343
549;0.83651336034139;0.83034348487854;0.8472910523414612;0.8319055438041687;0.007647613599813702;5.848599377205549e-05;0.83651336034139
554;0.8365477720896403;0.8266302347183228;0.8455572724342346;0.8374558091163635;0.007753562089186829;6.011772507087522e-05;0.8365477720896403
559;0.8377513488133749;0.829411506652832;0.8457820415496826;0.8380604982376099;0.006686817041868243;4.471352215141956e-05;0.8377513488133749
564;0.8362145026524862;0.8279037475585938;0.8459505438804626;0.8347892165184021;0.007436186065170972;5.5296863195842936e-05;0.8362145026524862
569;0.8369182546933492;0.8280234932899475;0.8443450927734375;0.8383861780166626;0.006743626699198326;4.5476501058140504e-05;0.8369182546933492
574;0.8366696238517761;0.8278435468673706;0.84623122215271;0.8359341025352478;0.007524732301110811;5.66215962033804e-05;0.8366696238517761
579;0.8349969387054443;0.8255136013031006;0.8429229259490967;0.8365542888641357;0.007192132312233226;5.172676719666924e-05;0.8349969387054443
584;0.8349137107531229;0.8260765075683594;0.8437263369560242;0.8349382877349854;0.0072055336316124464;5.1919714916298045e-05;0.8349137107531229
589;0.8377573291460673;0.8300318121910095;0.8446453809738159;0.8385947942733765;0.005995281979581812;3.5943406014698416e-05;0.8377573291460673
594;0.8386792540550232;0.8291335701942444;0.848694920539856;0.8382092714309692;0.007992799659115028;6.388484639074932e-05;0.8386792540550232
599;0.8363101681073507;0.829535722732544;0.8441684246063232;0.8352263569831848;0.006022733374273139;3.6273317297583515e-05;0.8363101681073507
604;0.8396523396174113;0.8299684524536133;0.8502727150917053;0.8387158513069153;0.00831558889820506;6.914901872395123e-05;0.8396523396174113
609;0.835233469804128;0.8272716403007507;0.8418410420417786;0.8365877270698547;0.006024526334310243;3.629491755279761e-05;0.835233469804128
614;0.8384993275006613;0.8316091895103455;0.8474317193031311;0.8364570736885071;0.006618973371343974;4.381080849056061e-05;0.8384993275006613
619;0.8374186952908834;0.8288038969039917;0.8490031361579895;0.834449052810669;0.008509461359971894;7.24109326368547e-05;0.8374186952908834
624;0.8377216657002767;0.8278249502182007;0.8479853868484497;0.8373546600341797;0.008234554072111095;6.780788076652143e-05;0.8377216657002767
629;0.8379514813423157;0.8297144770622253;0.847260057926178;0.8368799090385437;0.007202918499471059;5.188203491002241e-05;0.8379514813423157
634;0.8384400208791097;0.8296724557876587;0.8479368686676025;0.8377107381820679;0.00747422613168829;5.5864056267612097e-05;0.8384400208791097
639;0.8386462330818176;0.831464409828186;0.8472926020622253;0.8371816873550415;0.0065442895203268224;4.282772532585947e-05;0.8386462330818176
644;0.8344993392626444;0.8256574869155884;0.8410940766334534;0.8367464542388916;0.0064991907094539845;4.223947987785298e-05;0.8344993392626444
649;0.8354096412658691;0.8294954895973206;0.8435678482055664;0.8331655859947205;0.0059601262427762605;3.552310482983027e-05;0.8354096412658691
654;0.8358155091603597;0.8262746334075928;0.8462383151054382;0.8349335789680481;0.00817396262047181;6.681366492087036e-05;0.8358155091603597
659;0.8374046484629313;0.8287791013717651;0.8472149968147278;0.836219847202301;0.007572906783015184;5.734891714423738e-05;0.8374046484629313
664;0.837923010190328;0.8311023712158203;0.8457990288734436;0.83686763048172;0.006046117559963608;3.6555537548900295e-05;0.837923010190328
669;0.8343730370203654;0.8283196091651917;0.8434332609176636;0.831366240978241;0.006526164476063551;4.259082276863384e-05;0.8343730370203654
674;0.8381165067354838;0.8311236500740051;0.848026692867279;0.8351991772651672;0.007202375642642529;5.187421489773038e-05;0.8381165067354838
679;0.8355456590652466;0.8284186124801636;0.8456611037254333;0.8325572609901428;0.0073495473047557654;5.4015845584842737e-05;0.8355456590652466
684;0.8361642559369405;0.829179584980011;0.8403069972991943;0.8390061855316162;0.004967376846055909;2.4674832730732356e-05;0.8361642559369405
689;0.8383267521858215;0.8288664817810059;0.8478585481643677;0.8382552266120911;0.007753643586868417;6.011898887218573e-05;0.8383267521858215
694;0.8376610279083252;0.8288692235946655;0.8478949666023254;0.8362188935279846;0.007833881027375054;6.136969195106683e-05;0.8376610279083252
699;0.8373753031094869;0.8317556381225586;0.8418220281600952;0.8385482430458069;0.004192445043775361;1.7576595445076593e-05;0.8373753031094869
704;0.8367441296577454;0.8305861949920654;0.8444980978965759;0.8351480960845947;0.00579055282226144;3.353050198739993e-05;0.8367441296577454
709;0.8381743431091309;0.8309162855148315;0.8501576781272888;0.8334490656852722;0.008536352947482997;7.286932164400166e-05;0.8381743431091309
714;0.8386355837186178;0.8301743865013123;0.8489822149276733;0.8367501497268677;0.007793148637608721;6.0733165687862664e-05;0.8386355837186178
719;0.8381757736206055;0.8304214477539062;0.8486790657043457;0.8354268074035645;0.0077029329804898265;5.9335176501917886e-05;0.8381757736206055
724;0.8406497438748678;0.831653892993927;0.8494704365730286;0.8408249020576477;0.00727462789739115;5.292021104550158e-05;0.8406497438748678
729;0.8397246599197388;0.8322558403015137;0.8499899506568909;0.8369281888008118;0.007505102955697046;5.632657037561254e-05;0.8397246599197388
734;0.8378277818361918;0.8294245004653931;0.8465685248374939;0.8374903202056885;0.007003085185918337;4.904320212122887e-05;0.8378277818361918
739;0.8364723324775696;0.8296356797218323;0.8410124778747559;0.8387688398361206;0.004920253624153984;2.4208895726000417e-05;0.8364723324775696
744;0.8375837802886963;0.8329507112503052;0.8440662622451782;0.8357343673706055;0.004722578009668498;2.2302743057404466e-05;0.8375837802886963
749;0.8385513226191202;0.828126072883606;0.8494455218315125;0.8380823731422424;0.008709943018164005;7.586310737966389e-05;0.8385513226191202
754;0.8369686206181844;0.8272837400436401;0.8455178737640381;0.838104248046875;0.007487240051177478;5.6058763583956126e-05;0.8369686206181844
759;0.8373224933942159;0.8295590281486511;0.8444673418998718;0.8379411101341248;0.006101992555954198;3.723431315292045e-05;0.8373224933942159
764;0.8383463621139526;0.8308584690093994;0.8499978184700012;0.8341827988624573;0.00834985503489578;6.972007910377442e-05;0.8383463621139526
769;0.836945096651713;0.8286505341529846;0.8473678827285767;0.8348168730735779;0.007788101442754505;6.065452408263481e-05;0.836945096651713
774;0.8383660316467285;0.8311756253242493;0.8477516174316406;0.8361708521842957;0.006942861477339652;4.820332549352694e-05;0.8383660316467285
779;0.8383114735285441;0.8335939049720764;0.8456773161888123;0.8356631994247437;0.005276502847835831;2.7841482303219637e-05;0.8383114735285441
784;0.8403921723365784;0.8318964838981628;0.8483873605728149;0.8408926725387573;0.0067416678803755995;4.5450085809288034e-05;0.8403921723365784
789;0.8392444451649984;0.8340083360671997;0.8479228615760803;0.8358021378517151;0.006180108670222287;3.819374317575668e-05;0.8392444451649984
794;0.8395828008651733;0.828158974647522;0.8485961556434631;0.8419932723045349;0.008515764643107434;7.251824745679869e-05;0.8395828008651733
799;0.8351609110832214;0.8287229537963867;0.8398656249046326;0.836894154548645;0.004711183824295783;2.2195253026306243e-05;0.8351609110832214
804;0.8367135723431905;0.8316269516944885;0.8429588675498962;0.8355548977851868;0.004698224791488382;2.2073316191356047e-05;0.8367135723431905
809;0.8400397300720215;0.8324912190437317;0.8466358780860901;0.8409920930862427;0.005813667307261694;3.3798727559523435e-05;0.8400397300720215
814;0.8391748865445455;0.8330142498016357;0.846266508102417;0.8382439017295837;0.005450115415409317;2.9703758041282272e-05;0.8391748865445455
819;0.8378572861353556;0.8321216702461243;0.8459177017211914;0.8355324864387512;0.005867204975526238;3.4424094224839846e-05;0.8378572861353556
824;0.8399456739425659;0.8347508311271667;0.8499298095703125;0.8351563811302185;0.007061791126721926;4.986889391744853e-05;0.8399456739425659
829;0.8388632933298746;0.8329902291297913;0.8492349982261658;0.834364652633667;0.007355336241297336;5.410097122254203e-05;0.8388632933298746
834;0.8384108940760294;0.8332594037055969;0.8463026285171509;0.8356706500053406;0.005666458714599643;3.2108754364262244e-05;0.8384108940760294
839;0.8382414976755778;0.8333035111427307;0.8477487564086914;0.8336722254753113;0.006724332136776921;4.521664268569087e-05;0.8382414976755778
844;0.8373489379882812;0.8296404480934143;0.8438271284103394;0.8385792374610901;0.005856660151670769;3.4300468132168284e-05;0.8373489379882812
849;0.8391271233558655;0.8334232568740845;0.8496423959732056;0.8343157172203064;0.0074443419243580035;5.5418226686754224e-05;0.8391271233558655
854;0.84024977684021;0.8323127627372742;0.8514707088470459;0.8369658589363098;0.008158627841571415;6.656320825726425e-05;0.84024977684021
859;0.8375261425971985;0.8279438614845276;0.8477358222007751;0.8368987441062927;0.008092204021903417;6.548376593210985e-05;0.8375261425971985
864;0.8375481367111206;0.8303576111793518;0.8460253477096558;0.8362614512443542;0.006460710054555205;4.1740774409030713e-05;0.8375481367111206
869;0.83845454454422;0.8310072422027588;0.8474116325378418;0.8369447588920593;0.006781621984109888;4.599039673536254e-05;0.83845454454422
874;0.8374294638633728;0.8283957242965698;0.8485287427902222;0.8353639245033264;0.00834803162637207;6.96896320349083e-05;0.8374294638633728
879;0.8380040129025778;0.8314753174781799;0.8480324745178223;0.834504246711731;0.007198200462698529;5.181408990119331e-05;0.8380040129025778
884;0.8389152487119039;0.8311532139778137;0.8478934168815613;0.8376991152763367;0.006888049250428259;4.74452224763253e-05;0.8389152487119039
889;0.8364623387654623;0.8312671780586243;0.8426780104637146;0.8354418277740479;0.004714011459253721;2.2221904037975393e-05;0.8364623387654623
894;0.8390667835871378;0.8316483497619629;0.8478602766990662;0.8376917243003845;0.006689530864719817;4.474982319003907e-05;0.8390667835871378
899;0.8381980657577515;0.8323618769645691;0.8476788401603699;0.8345534801483154;0.006763361766841502;4.5743062389173396e-05;0.8381980657577515
904;0.8378464380900065;0.8291023969650269;0.8502272367477417;0.834209680557251;0.008999415461587251;8.098947865025568e-05;0.8378464380900065
909;0.8387255668640137;0.8330634832382202;0.8469089865684509;0.8362042307853699;0.005926907137957683;3.5128228221973736e-05;0.8387255668640137
914;0.8381845355033875;0.8321623802185059;0.8440135717391968;0.8383776545524597;0.00484015539284708;2.3427104226906675e-05;0.8381845355033875
919;0.8392738699913025;0.8328184485435486;0.8456891179084778;0.8393140435218811;0.005254505552999325;2.760982860650074e-05;0.8392738699913025
924;0.8382614056269327;0.8329294919967651;0.8444207906723022;0.837433934211731;0.004727650439688641;2.2350678679888206e-05;0.8382614056269327
929;0.8383943835894266;0.8314862847328186;0.8462493419647217;0.8374475240707397;0.006064067497382015;3.677291461280498e-05;0.8383943835894266
934;0.8396734992663065;0.8329383134841919;0.8479869961738586;0.8380951881408691;0.006244144573389193;3.89893414533857e-05;0.8396734992663065
939;0.8375212947527567;0.8327426910400391;0.8446930050849915;0.8351281881332397;0.005163830678383939;2.666514727501913e-05;0.8375212947527567
944;0.840055008729299;0.830866813659668;0.8503727912902832;0.8389254212379456;0.00800323962559254;6.405184450465463e-05;0.840055008729299
949;0.8380820353825887;0.8305208086967468;0.847076952457428;0.8366483449935913;0.006834621430857893;4.671205010314199e-05;0.8380820353825887
954;0.837431271870931;0.8309333920478821;0.8491911888122559;0.832169234752655;0.008330808750170653;6.940237443191993e-05;0.837431271870931
959;0.8403537472089132;0.8326356410980225;0.8493690490722656;0.8390565514564514;0.006892690486946771;4.750918214884652e-05;0.8403537472089132
964;0.8400343060493469;0.8350687623023987;0.8467563390731812;0.8382778167724609;0.004930436331475142;2.4309202418730063e-05;0.8400343060493469
969;0.8388385772705078;0.832055389881134;0.8480914235115051;0.8363689184188843;0.006775593690157345;4.5908669854100026e-05;0.8388385772705078
974;0.8373745083808899;0.8329166173934937;0.8426951766014099;0.8365117311477661;0.0040384273722311355;1.6308895640785675e-05;0.8373745083808899
979;0.840863843758901;0.8347963690757751;0.8479477167129517;0.8398474454879761;0.005416904728244805;2.9342856834880924e-05;0.840863843758901
984;0.839410404364268;0.8315608501434326;0.8482263684272766;0.8384439945220947;0.006837901037822041;4.675689060304775e-05;0.839410404364268
989;0.8392285505930582;0.8331506848335266;0.8461872339248657;0.8383477330207825;0.0053584688577643785;2.8713188499630683e-05;0.8392285505930582
994;0.8385147849718729;0.8342387080192566;0.8470019698143005;0.8343036770820618;0.006001404566539941;3.601685677128646e-05;0.8385147849718729
999;0.8369269172350565;0.8288645148277283;0.8482784628868103;0.8336377739906311;0.0082599109063777;6.82261281812973e-05;0.8369269172350565


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.1/loss-mean_squared_error/shuf-False/eval-True/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.24152427911758423;0.1816849708557129;0.30136358737945557;0.24152427911758423;0.05983930826187134;0.0035807428132592634;0.24152427911758423
4;0.31132685393095016;0.1759270280599594;0.4467266798019409;0.31132685393095016;0.13539982587099075;0.018333112845894617;0.31132685393095016
9;0.2807838097214699;0.16223658621311188;0.3993310332298279;0.2807838097214699;0.118547223508358;0.014053444201540588;0.2807838097214699
14;0.47736504673957825;0.4316651225090027;0.5230649709701538;0.47736504673957825;0.04569992423057556;0.0020884830746803473;0.47736504673957825
19;0.46590927243232727;0.41625022888183594;0.5155683159828186;0.46590927243232727;0.04965904355049133;0.002466020606349595;0.46590927243232727
24;0.4851931631565094;0.4380362033843994;0.5323501229286194;0.4851931631565094;0.047156959772109985;0.0022237788549483994;0.4851931631565094
29;0.484253466129303;0.4419240355491638;0.5265828967094421;0.484253466129303;0.04232943058013916;0.0017917806932388203;0.484253466129303
34;0.4776672422885895;0.4248840808868408;0.5304504036903381;0.4776672422885895;0.05278316140174866;0.0027860621275630493;0.4776672422885895
39;0.4788428246974945;0.4395771622657776;0.5181084871292114;0.4788428246974945;0.03926566243171692;0.0015417922462015454;0.4788428246974945
44;0.49227674305438995;0.4484914243221283;0.5360620617866516;0.49227674305438995;0.04378531873226166;0.0019171541364857436;0.49227674305438995
49;0.4844311624765396;0.445995956659317;0.5228663682937622;0.4844311624765396;0.038435205817222595;0.0014772650462122616;0.4844311624765396
54;0.4925767481327057;0.4434134364128113;0.5417400598526001;0.4925767481327057;0.04916331171989441;0.002417031219267507;0.4925767481327057
59;0.48487167060375214;0.4493185579776764;0.5204247832298279;0.48487167060375214;0.035553112626075745;0.0012640238174024265;0.48487167060375214
64;0.486696720123291;0.44145071506500244;0.5319427251815796;0.486696720123291;0.045246005058288574;0.0020472009737346752;0.486696720123291
69;0.49562084674835205;0.4658113718032837;0.5254303216934204;0.49562084674835205;0.02980947494506836;0.0008886047965006583;0.49562084674835205
74;0.4996659606695175;0.46854427456855774;0.5307876467704773;0.4996659606695175;0.031121686100959778;0.000968559345766673;0.4996659606695175
79;0.4940892159938812;0.4567607045173645;0.531417727470398;0.4940892159938812;0.037328511476516724;0.0013934177690524407;0.4940892159938812
84;0.49606359004974365;0.46794593334198;0.5241812467575073;0.49606359004974365;0.028117656707763672;0.0007906026187356474;0.49606359004974365
89;0.4917140007019043;0.4548848271369934;0.5285431742668152;0.4917140007019043;0.03682917356491089;0.001356388025474331;0.4917140007019043
94;0.49767616391181946;0.46175825595855713;0.5335940718650818;0.49767616391181946;0.03591790795326233;0.0012900961117390253;0.49767616391181946
99;0.49599267542362213;0.4604227840900421;0.5315625667572021;0.49599267542362213;0.03556989133358002;0.0012652171694826908;0.49599267542362213
104;0.4962669759988785;0.4644528925418854;0.5280810594558716;0.4962669759988785;0.0318140834569931;0.0010121359062085222;0.4962669759988785
109;0.49995218217372894;0.46136805415153503;0.5385363101959229;0.49995218217372894;0.03858412802219391;0.0014887349352330492;0.49995218217372894
114;0.4988132566213608;0.47039899230003357;0.527227520942688;0.4988132566213608;0.02841426432132721;0.0008073704169222484;0.4988132566213608
119;0.49579621851444244;0.4574393332004547;0.5341531038284302;0.49579621851444244;0.03835688531398773;0.0014712506509904077;0.49579621851444244
124;0.4946948438882828;0.45505020022392273;0.5343394875526428;0.4946948438882828;0.039644643664360046;0.0015716977712740832;0.4946948438882828
129;0.4993482232093811;0.4609949588775635;0.5377014875411987;0.4993482232093811;0.03835326433181763;0.0014709728849062742;0.4993482232093811
134;0.49852046370506287;0.4647565484046936;0.5322843790054321;0.49852046370506287;0.03376391530036926;0.0011400019764105096;0.49852046370506287
139;0.49888645112514496;0.4701513350009918;0.5276215672492981;0.49888645112514496;0.028735116124153137;0.0008257068986685656;0.49888645112514496
144;0.4989514946937561;0.45771723985671997;0.5401857495307922;0.4989514946937561;0.04123425483703613;0.0017002637719656377;0.4989514946937561
149;0.5001648664474487;0.46785783767700195;0.5324718952178955;0.5001648664474487;0.03230702877044678;0.0010437441079744758;0.5001648664474487
154;0.49619314074516296;0.4572935700416565;0.5350927114486694;0.49619314074516296;0.03889957070350647;0.0015131766009170988;0.49619314074516296
159;0.4981672465801239;0.45983457565307617;0.5364999175071716;0.4981672465801239;0.03833267092704773;0.0014693936604013302;0.4981672465801239
164;0.49654950201511383;0.4552493989467621;0.5378496050834656;0.49654950201511383;0.041300103068351746;0.0017056985134564773;0.49654950201511383
169;0.5021132677793503;0.46283337473869324;0.5413931608200073;0.5021132677793503;0.03927989304065704;0.0015429099972854576;0.5021132677793503
174;0.49930626153945923;0.4648181200027466;0.5337944030761719;0.49930626153945923;0.034488141536712646;0.0011894319066563241;0.49930626153945923
179;0.4949055165052414;0.4650475084781647;0.5247635245323181;0.4949055165052414;0.02985800802707672;0.0008915006433449779;0.4949055165052414
184;0.4958208501338959;0.4633214473724365;0.5283202528953552;0.4958208501338959;0.03249940276145935;0.0010562111798515517;0.4958208501338959
189;0.4981023818254471;0.46054497361183167;0.5356597900390625;0.4981023818254471;0.03755740821361542;0.0014105589117241468;0.4981023818254471
194;0.49773305654525757;0.4634733200073242;0.5319927930831909;0.49773305654525757;0.03425973653793335;0.0011737295476486054;0.49773305654525757
199;0.49829573929309845;0.46537068486213684;0.5312207937240601;0.49829573929309845;0.03292505443096161;0.0010840592092817847;0.49829573929309845
204;0.5870091021060944;0.559523344039917;0.6144948601722717;0.5870091021060944;0.027485758066177368;0.0007554668964724343;0.5870091021060944
209;0.6483778655529022;0.6277215480804443;0.6690341830253601;0.6483778655529022;0.020656317472457886;0.00042668345152296894;0.6483778655529022
214;0.6750578284263611;0.6578905582427979;0.6922250986099243;0.6750578284263611;0.017167270183563232;0.0002947151655554592;0.6750578284263611
219;0.6878483295440674;0.6854470372200012;0.6902496218681335;0.6878483295440674;0.002401292324066162;5.76620482561907e-06;0.6878483295440674
224;0.6957285702228546;0.6918939352035522;0.699563205242157;0.6957285702228546;0.003834635019302368;1.4704425731260073e-05;0.6957285702228546
229;0.7015366852283478;0.6974277496337891;0.7056456208229065;0.7015366852283478;0.004108935594558716;1.6883351720231587e-05;0.7015366852283478
234;0.7108988761901855;0.710865318775177;0.7109324336051941;0.7108988761901855;3.355741500854492e-05;1.126100102055716e-09;0.7108988761901855
239;0.7067097127437592;0.6987453699111938;0.7146740555763245;0.7067097127437592;0.007964342832565308;6.343075675463439e-05;0.7067097127437592
244;0.7109417915344238;0.7074968218803406;0.7143867611885071;0.7109417915344238;0.003444969654083252;1.186781591755448e-05;0.7109417915344238
249;0.7125102281570435;0.709335207939148;0.715685248374939;0.7125102281570435;0.003175020217895508;1.0080753384045238e-05;0.7125102281570435
254;0.7163054645061493;0.7089890837669373;0.7236218452453613;0.7163054645061493;0.007316380739212036;5.352942712111286e-05;0.7163054645061493
259;0.7200785279273987;0.7178853750228882;0.7222716808319092;0.7200785279273987;0.002193152904510498;4.809919662562834e-06;0.7200785279273987
264;0.720713883638382;0.7199114561080933;0.7215163111686707;0.720713883638382;0.0008024275302886963;6.438899413652166e-07;0.720713883638382
269;0.7260242104530334;0.7237427830696106;0.7283056378364563;0.7260242104530334;0.0022814273834228516;5.204910905831639e-06;0.7260242104530334
274;0.727117121219635;0.7261403799057007;0.7280938625335693;0.727117121219635;0.0009767413139343262;9.54023594346154e-07;0.727117121219635
279;0.7276853621006012;0.726769745349884;0.7286009788513184;0.7276853621006012;0.0009156167507171631;8.383540341938556e-07;0.7276853621006012
284;0.7273178100585938;0.7252768278121948;0.7293587923049927;0.7273178100585938;0.0020409822463989258;4.165608530115605e-06;0.7273178100585938
289;0.72798091173172;0.7256280779838562;0.7303337454795837;0.72798091173172;0.0023528337478637695;5.535826645086672e-06;0.72798091173172
294;0.7314533293247223;0.7292339205741882;0.7336727380752563;0.7314533293247223;0.0022194087505340576;4.925775201947147e-06;0.7314533293247223
299;0.729434996843338;0.7266777157783508;0.7321922779083252;0.729434996843338;0.0027572810649871826;7.602598871336852e-06;0.729434996843338
304;0.7311004400253296;0.7257943749427795;0.7364065051078796;0.7311004400253296;0.005306065082550049;2.8154326660256856e-05;0.7311004400253296
309;0.7309534251689911;0.7272869944572449;0.7346198558807373;0.7309534251689911;0.003666430711746216;1.3442714164035863e-05;0.7309534251689911
314;0.7341725826263428;0.7307279109954834;0.7376172542572021;0.7341725826263428;0.003444671630859375;1.1865762644447386e-05;0.7341725826263428
319;0.7241639494895935;0.7215445041656494;0.7267833948135376;0.7241639494895935;0.002619445323944092;6.861493805132568e-06;0.7241639494895935
324;0.7351253032684326;0.7315918803215027;0.7386587262153625;0.7351253032684326;0.0035334229469299316;1.2485077721891003e-05;0.7351253032684326
329;0.7341324388980865;0.7319182753562927;0.7363466024398804;0.7341324388980865;0.0022141635417938232;4.902520189808968e-06;0.7341324388980865
334;0.7401290237903595;0.7377232313156128;0.7425348162651062;0.7401290237903595;0.002405792474746704;5.787837431547871e-06;0.7401290237903595
339;0.7361200451850891;0.7318161725997925;0.7404239177703857;0.7361200451850891;0.004303872585296631;1.8523319230467905e-05;0.7361200451850891
344;0.7344550490379333;0.7280846834182739;0.7408254146575928;0.7344550490379333;0.006370365619659424;4.0581558128138795e-05;0.7344550490379333
349;0.7391350269317627;0.7351222634315491;0.7431477904319763;0.7391350269317627;0.004012763500213623;1.6102270908646688e-05;0.7391350269317627
354;0.7414763271808624;0.7410418391227722;0.7419108152389526;0.7414763271808624;0.00043448805809020996;1.8877987262300167e-07;0.7414763271808624
359;0.7295380234718323;0.724088191986084;0.7349878549575806;0.7295380234718323;0.005449831485748291;2.9700663223053425e-05;0.7295380234718323
364;0.7420547902584076;0.7420327067375183;0.7420768737792969;0.7420547902584076;2.2083520889282227e-05;4.876818948673645e-10;0.7420547902584076
369;0.7384958565235138;0.7356674075126648;0.7413243055343628;0.7384958565235138;0.002828449010848999;8.000123806972681e-06;0.7384958565235138
374;0.7317485809326172;0.7295652031898499;0.7339319586753845;0.7317485809326172;0.002183377742767334;4.7671383676117784e-06;0.7317485809326172
379;0.7354016304016113;0.7336687445640564;0.7371345162391663;0.7354016304016113;0.0017328858375549316;3.002893325998457e-06;0.7354016304016113
384;0.7385619282722473;0.7359471321105957;0.7411767244338989;0.7385619282722473;0.0026147961616516113;6.8371589669879995e-06;0.7385619282722473
389;0.7350717782974243;0.7349198460578918;0.7352237105369568;0.7350717782974243;0.0001519322395324707;2.3083405409352054e-08;0.7350717782974243
394;0.7389162480831146;0.7360197901725769;0.7418127059936523;0.7389162480831146;0.0028964579105377197;8.389468427516533e-06;0.7389162480831146
399;0.737981379032135;0.7376093864440918;0.7383533716201782;0.737981379032135;0.0003719925880432129;1.383784855590875e-07;0.737981379032135
404;0.738385945558548;0.7344179749488831;0.7423539161682129;0.738385945558548;0.003967970609664917;1.5744790759164573e-05;0.738385945558548
409;0.7405843138694763;0.7357723712921143;0.7453962564468384;0.7405843138694763;0.0048119425773620605;2.315479136782983e-05;0.7405843138694763
414;0.7388495206832886;0.7387727499008179;0.7389262914657593;0.7388495206832886;7.677078247070312e-05;5.893753041164018e-09;0.7388495206832886
419;0.739706814289093;0.7386554479598999;0.7407581806182861;0.739706814289093;0.0010513663291931152;1.105371158161006e-06;0.739706814289093
424;0.7395630478858948;0.7382138967514038;0.7409121990203857;0.7395630478858948;0.0013491511344909668;1.8202087836982628e-06;0.7395630478858948
429;0.7354230284690857;0.7301732301712036;0.7406728267669678;0.7354230284690857;0.00524979829788208;2.7560382168445585e-05;0.7354230284690857
434;0.7374120950698853;0.7372503876686096;0.7375738024711609;0.7374120950698853;0.00016170740127563477;2.6149283627319164e-08;0.7374120950698853
439;0.7412974834442139;0.7390974760055542;0.7434974908828735;0.7412974834442139;0.002200007438659668;4.840032730157873e-06;0.7412974834442139
444;0.7409807741641998;0.7405809760093689;0.7413805723190308;0.7409807741641998;0.0003997981548309326;1.5983856460621837e-07;0.7409807741641998
449;0.7412174642086029;0.7399640679359436;0.7424708604812622;0.7412174642086029;0.0012533962726593018;1.5710022163162307e-06;0.7412174642086029
454;0.7391225397586823;0.737754762172699;0.7404903173446655;0.7391225397586823;0.0013677775859832764;1.870815524718239e-06;0.7391225397586823
459;0.7335588335990906;0.7265269160270691;0.7405907511711121;0.7335588335990906;0.007031917572021484;4.944786473970453e-05;0.7335588335990906
464;0.7422921657562256;0.741804838180542;0.7427794933319092;0.7422921657562256;0.00048732757568359375;2.374881660216488e-07;0.7422921657562256
469;0.7393592000007629;0.7356107234954834;0.7431076765060425;0.7393592000007629;0.003748476505279541;1.4051076110632721e-05;0.7393592000007629
474;0.7348741888999939;0.734666109085083;0.7350822687149048;0.7348741888999939;0.00020807981491088867;4.329720937334969e-08;0.7348741888999939
479;0.7408938407897949;0.7380970120429993;0.7436906695365906;0.7408938407897949;0.0027968287467956543;7.82225103890255e-06;0.7408938407897949
484;0.740805983543396;0.7399832010269165;0.7416287660598755;0.740805983543396;0.0008227825164794922;6.769710694243258e-07;0.740805983543396
489;0.741413027048111;0.7398902773857117;0.7429357767105103;0.741413027048111;0.001522749662399292;2.3187665343371577e-06;0.741413027048111
494;0.7458125650882721;0.7433900833129883;0.7482350468635559;0.7458125650882721;0.0024224817752838135;5.8684179515822166e-06;0.7458125650882721
499;0.7384999692440033;0.7339403033256531;0.7430596351623535;0.7384999692440033;0.00455966591835022;2.0790553286964553e-05;0.7384999692440033
504;0.7407771050930023;0.7404316663742065;0.7411225438117981;0.7407771050930023;0.00034543871879577637;1.1932790844326746e-07;0.7407771050930023
509;0.738917738199234;0.7373530864715576;0.7404823899269104;0.738917738199234;0.0015646517276763916;2.448135028920717e-06;0.738917738199234
514;0.7430928647518158;0.7426572442054749;0.7435284852981567;0.7430928647518158;0.0004356205463409424;1.8976526039438113e-07;0.7430928647518158
519;0.7449973225593567;0.7432987689971924;0.746695876121521;0.7449973225593567;0.0016985535621643066;2.885084203541055e-06;0.7449973225593567
524;0.7393739223480225;0.7389318346977234;0.7398160099983215;0.7393739223480225;0.00044208765029907227;1.954414905469548e-07;0.7393739223480225
529;0.7430830299854279;0.7419511675834656;0.7442148923873901;0.7430830299854279;0.0011318624019622803;1.2811124969758225e-06;0.7430830299854279
534;0.7385672628879547;0.7344321608543396;0.7427023649215698;0.7385672628879547;0.004135102033615112;1.7099068828407837e-05;0.7385672628879547
539;0.7431073784828186;0.7408648133277893;0.7453499436378479;0.7431073784828186;0.002242565155029297;5.029098474551574e-06;0.7431073784828186
544;0.7394615709781647;0.7368559241294861;0.7420672178268433;0.7394615709781647;0.002605646848678589;6.789395500028661e-06;0.7394615709781647
549;0.7415598928928375;0.7409713268280029;0.7421484589576721;0.7415598928928375;0.0005885660648345947;3.4641001267488036e-07;0.7415598928928375
554;0.7422142624855042;0.7413285374641418;0.7430999875068665;0.7422142624855042;0.0008857250213623047;7.845088134672551e-07;0.7422142624855042
559;0.7408944070339203;0.7381620407104492;0.7436267733573914;0.7408944070339203;0.0027323663234710693;7.465825725638808e-06;0.7408944070339203
564;0.741510808467865;0.7401767373085022;0.7428448796272278;0.741510808467865;0.001334071159362793;1.7797458582435866e-06;0.741510808467865
569;0.7431176602840424;0.74124675989151;0.7449885606765747;0.7431176602840424;0.0018709003925323486;3.500268278777696e-06;0.7431176602840424
574;0.7405738830566406;0.7354311943054199;0.7457165718078613;0.7405738830566406;0.005142688751220703;2.6447247591931955e-05;0.7405738830566406
579;0.7377147376537323;0.7350246906280518;0.7404047846794128;0.7377147376537323;0.002690047025680542;7.2363530003727305e-06;0.7377147376537323
584;0.7448098063468933;0.7438932657241821;0.7457263469696045;0.7448098063468933;0.0009165406227111816;8.400467130798006e-07;0.7448098063468933
589;0.7442766427993774;0.7422869205474854;0.7462663650512695;0.7442766427993774;0.00198972225189209;3.958994639674529e-06;0.7442766427993774
594;0.742413341999054;0.7412621378898621;0.7435645461082458;0.742413341999054;0.0011512041091918945;1.3252709010203034e-06;0.742413341999054
599;0.7410325109958649;0.7364065051078796;0.7456585168838501;0.7410325109958649;0.0046260058879852295;2.139993047567401e-05;0.7410325109958649
604;0.7456439435482025;0.7443472743034363;0.7469406127929688;0.7456439435482025;0.0012966692447662354;1.6813511303226392e-06;0.7456439435482025
609;0.7460027039051056;0.7450969815254211;0.74690842628479;0.7460027039051056;0.0009057223796844482;8.203330290612598e-07;0.7460027039051056
614;0.7411127984523773;0.7408211827278137;0.7414044141769409;0.7411127984523773;0.00029161572456359863;8.503973081275262e-08;0.7411127984523773
619;0.7426033318042755;0.7402318120002747;0.7449748516082764;0.7426033318042755;0.0023715198040008545;5.624106180768251e-06;0.7426033318042755
624;0.742971658706665;0.7425508499145508;0.7433924674987793;0.742971658706665;0.0004208087921142578;1.7708003952066065e-07;0.742971658706665
629;0.7485546469688416;0.7476713061332703;0.7494379878044128;0.7485546469688416;0.0008833408355712891;7.802910317877831e-07;0.7485546469688416
634;0.7399230301380157;0.7393664121627808;0.7404796481132507;0.7399230301380157;0.0005566179752349854;3.0982357035469477e-07;0.7399230301380157
639;0.7435552477836609;0.743189811706543;0.7439206838607788;0.7435552477836609;0.0003654360771179199;1.3354352645933432e-07;0.7435552477836609
644;0.7402925789356232;0.7381401658058167;0.7424449920654297;0.7402925789356232;0.0021524131298065186;4.632882281363493e-06;0.7402925789356232
649;0.7451225221157074;0.7450994849205017;0.7451455593109131;0.7451225221157074;2.3037195205688477e-05;5.307123629449961e-10;0.7451225221157074
654;0.7453731298446655;0.74518221616745;0.7455640435218811;0.7453731298446655;0.00019091367721557617;3.644803214797321e-08;0.7453731298446655
659;0.7393012642860413;0.7387462258338928;0.7398563027381897;0.7393012642860413;0.0005550384521484375;3.0806768336333334e-07;0.7393012642860413
664;0.7431239187717438;0.7380539178848267;0.7481939196586609;0.7431239187717438;0.005070000886917114;2.5704908993340325e-05;0.7431239187717438
669;0.7465154826641083;0.7442010045051575;0.7488299608230591;0.7465154826641083;0.0023144781589508057;5.356809148260311e-06;0.7465154826641083
674;0.7438890933990479;0.7405573725700378;0.7472208142280579;0.7438890933990479;0.0033317208290100098;1.1100363682459147e-05;0.7438890933990479
679;0.743008017539978;0.7424549460411072;0.7435610890388489;0.743008017539978;0.0005530714988708496;3.058880828632482e-07;0.743008017539978
684;0.7434245944023132;0.7421162128448486;0.7447329759597778;0.7434245944023132;0.0013083815574645996;1.7118622999134914e-06;0.7434245944023132
689;0.7436993420124054;0.7416315078735352;0.7457671761512756;0.7436993420124054;0.0020678341388702393;4.275938025877224e-06;0.7436993420124054
694;0.7416407763957977;0.7408096194267273;0.7424719333648682;0.7416407763957977;0.0008311569690704346;6.908219072343513e-07;0.7416407763957977
699;0.7438817918300629;0.74211585521698;0.7456477284431458;0.7438817918300629;0.0017659366130828857;3.1185321214266537e-06;0.7438817918300629
704;0.7414564490318298;0.7404198050498962;0.7424930930137634;0.7414564490318298;0.0010366439819335938;1.074630745279137e-06;0.7414564490318298
709;0.743609607219696;0.7396920919418335;0.7475271224975586;0.743609607219696;0.003917515277862549;1.5346925952286483e-05;0.743609607219696
714;0.7435855865478516;0.7383004426956177;0.7488707304000854;0.7435855865478516;0.005285143852233887;2.7932745538805648e-05;0.7435855865478516
719;0.7439156770706177;0.7422918677330017;0.7455394864082336;0.7439156770706177;0.0016238093376159668;2.636756764928805e-06;0.7439156770706177
724;0.74216228723526;0.7419232726097107;0.7424013018608093;0.74216228723526;0.0002390146255493164;5.7127991226479935e-08;0.74216228723526
729;0.7408962547779083;0.7405712604522705;0.7412212491035461;0.7408962547779083;0.0003249943256378174;1.0562131169677969e-07;0.7408962547779083
734;0.7414803504943848;0.7407828569412231;0.7421778440475464;0.7414803504943848;0.0006974935531616211;4.864972567020232e-07;0.7414803504943848
739;0.7444851994514465;0.7423974871635437;0.7465729117393494;0.7444851994514465;0.002087712287902832;4.358542597060477e-06;0.7444851994514465
744;0.7467985451221466;0.7465698719024658;0.7470272183418274;0.7467985451221466;0.00022867321968078613;5.2291441399177074e-08;0.7467985451221466
749;0.7433701753616333;0.7433083653450012;0.7434319853782654;0.7433701753616333;6.181001663208008e-05;3.820478156058016e-09;0.7433701753616333
754;0.7380276322364807;0.73032146692276;0.7457337975502014;0.7380276322364807;0.007706165313720703;5.93849838423921e-05;0.7380276322364807
759;0.739840179681778;0.7388039231300354;0.7408764362335205;0.739840179681778;0.0010362565517425537;1.073827641029368e-06;0.739840179681778
764;0.7452935874462128;0.7437661290168762;0.7468210458755493;0.7452935874462128;0.0015274584293365479;2.3331292533512737e-06;0.7452935874462128
769;0.7406593263149261;0.7387574315071106;0.7425612211227417;0.7406593263149261;0.0019018948078155518;3.6172038599957546e-06;0.7406593263149261
774;0.7454812824726105;0.7434031367301941;0.7475594282150269;0.7454812824726105;0.002078145742416382;4.318689726723335e-06;0.7454812824726105
779;0.7387271821498871;0.7377617955207825;0.7396925687789917;0.7387271821498871;0.0009653866291046143;9.3197134365397e-07;0.7387271821498871
784;0.7397046089172363;0.7344253659248352;0.7449838519096375;0.7397046089172363;0.005279242992401123;2.7870406572816364e-05;0.7397046089172363
789;0.7413153946399689;0.7379727363586426;0.7446580529212952;0.7413153946399689;0.003342658281326294;1.1173364385719253e-05;0.7413153946399689
794;0.7434000670909882;0.7433561086654663;0.74344402551651;0.7434000670909882;4.3958425521850586e-05;1.932343174360085e-09;0.7434000670909882
799;0.7418766915798187;0.7391610145568848;0.7445923686027527;0.7418766915798187;0.00271567702293396;7.374901692891456e-06;0.7418766915798187
804;0.7428984940052032;0.7413821816444397;0.7444148063659668;0.7428984940052032;0.0015163123607635498;2.2992031754043296e-06;0.7428984940052032
809;0.7433015704154968;0.7426301836967468;0.7439729571342468;0.7433015704154968;0.00067138671875;4.507601261138916e-07;0.7433015704154968
814;0.7411288917064667;0.7377694845199585;0.7444882988929749;0.7411288917064667;0.0033594071865081787;1.1285616644762797e-05;0.7411288917064667
819;0.7394941747188568;0.7392049431800842;0.7397834062576294;0.7394941747188568;0.000289231538772583;8.365488302075619e-08;0.7394941747188568
824;0.7415870726108551;0.7380825877189636;0.7450915575027466;0.7415870726108551;0.0035044848918914795;1.2281414357495635e-05;0.7415870726108551
829;0.7428726851940155;0.7409141063690186;0.7448312640190125;0.7428726851940155;0.0019585788249969482;3.836031013726426e-06;0.7428726851940155
834;0.7411695122718811;0.7380515336990356;0.7442874908447266;0.7411695122718811;0.003117978572845459;9.721790380723405e-06;0.7411695122718811
839;0.7407513558864594;0.7377775311470032;0.7437251806259155;0.7407513558864594;0.0029738247394561768;8.843633581001598e-06;0.7407513558864594
844;0.7407073378562927;0.7406909465789795;0.740723729133606;0.7407073378562927;1.6391277313232422e-05;2.686739719592879e-10;0.7407073378562927
849;0.7414133548736572;0.741373598575592;0.7414531111717224;0.7414133548736572;3.975629806518555e-05;1.580563235847876e-09;0.7414133548736572
854;0.7403987348079681;0.739343523979187;0.7414539456367493;0.7403987348079681;0.001055210828781128;1.1134698931769549e-06;0.7403987348079681
859;0.7411400675773621;0.7409913539886475;0.7412887811660767;0.7411400675773621;0.0001487135887145996;2.2115731468375088e-08;0.7411400675773621
864;0.7422641515731812;0.7392557859420776;0.7452725172042847;0.7422641515731812;0.0030083656311035156;9.050263770404854e-06;0.7422641515731812
869;0.7404099702835083;0.7376372218132019;0.7431827187538147;0.7404099702835083;0.0027727484703063965;7.688134079586462e-06;0.7404099702835083
874;0.742070198059082;0.7388163208961487;0.7453240752220154;0.742070198059082;0.0032538771629333496;1.0587716591459184e-05;0.742070198059082
879;0.7399144470691681;0.7388775944709778;0.7409512996673584;0.7399144470691681;0.0010368525981903076;1.0750633103739915e-06;0.7399144470691681
884;0.7395566403865814;0.736155092716217;0.7429581880569458;0.7395566403865814;0.00340154767036438;1.157052655376134e-05;0.7395566403865814
889;0.7386435270309448;0.7366990447044373;0.7405880093574524;0.7386435270309448;0.0019444823265075684;3.7810115181002857e-06;0.7386435270309448
894;0.7438322007656097;0.7435528039932251;0.7441115975379944;0.7438322007656097;0.00027939677238464355;7.806255641895632e-08;0.7438322007656097
899;0.7416470050811768;0.7377310395240784;0.7455629706382751;0.7416470050811768;0.003915965557098389;1.5334786244380894e-05;0.7416470050811768
904;0.7392419278621674;0.7354238629341125;0.7430599927902222;0.7392419278621674;0.0038180649280548096;1.4577619794842178e-05;0.7392419278621674
909;0.7412250339984894;0.7378765940666199;0.7445734739303589;0.7412250339984894;0.003348439931869507;1.1212049977338268e-05;0.7412250339984894
914;0.7428884208202362;0.7428306341171265;0.742946207523346;0.7428884208202362;5.778670310974121e-05;3.3393030562933745e-09;0.7428884208202362
919;0.7422361075878143;0.7403730154037476;0.7440991997718811;0.7422361075878143;0.0018630921840667725;3.4711124863306964e-06;0.7422361075878143
924;0.7369789481163025;0.7332037687301636;0.7407541275024414;0.7369789481163025;0.003775179386138916;1.4251979397528203e-05;0.7369789481163025
929;0.7405862212181091;0.7390254139900208;0.7421470284461975;0.7405862212181091;0.001560807228088379;2.436119203252929e-06;0.7405862212181091
934;0.7399577498435974;0.7373127937316895;0.7426027059555054;0.7399577498435974;0.002644956111907959;6.995792833919268e-06;0.7399577498435974
939;0.7414426207542419;0.7410876154899597;0.7417976260185242;0.7414426207542419;0.00035500526428222656;1.2602873766809353e-07;0.7414426207542419
944;0.743440717458725;0.7430769801139832;0.7438044548034668;0.743440717458725;0.0003637373447418213;1.3230485595983055e-07;0.743440717458725
949;0.7380715012550354;0.7375587821006775;0.7385842204093933;0.7380715012550354;0.0005127191543579102;2.628809312454905e-07;0.7380715012550354
954;0.740070641040802;0.7371174693107605;0.7430238127708435;0.740070641040802;0.002953171730041504;8.72122326711633e-06;0.740070641040802
959;0.7409093677997589;0.7378939390182495;0.7439247965812683;0.7409093677997589;0.0030154287815093994;9.092810736355261e-06;0.7409093677997589
964;0.7386077344417572;0.738585889339447;0.7386295795440674;0.7386077344417572;2.1845102310180664e-05;4.772084949422606e-10;0.7386077344417572
969;0.7409106194972992;0.7376851439476013;0.7441360950469971;0.7409106194972992;0.003225475549697876;1.0403692521698815e-05;0.7409106194972992
974;0.7389836609363556;0.7382479310035706;0.7397193908691406;0.7389836609363556;0.0007357299327850342;5.412985339958709e-07;0.7389836609363556
979;0.7398982048034668;0.7386062145233154;0.7411901950836182;0.7398982048034668;0.0012919902801513672;1.6692388840056083e-06;0.7398982048034668
984;0.7412721812725067;0.7406817674636841;0.7418625950813293;0.7412721812725067;0.0005904138088226318;3.4858846564844725e-07;0.7412721812725067
989;0.7440413534641266;0.7406861782073975;0.7473965287208557;0.7440413534641266;0.003355175256729126;1.1257201003367356e-05;0.7440413534641266
994;0.7376043200492859;0.7362009286880493;0.7390077114105225;0.7376043200492859;0.0014033913612365723;1.9695073127934393e-06;0.7376043200492859
999;0.7398168742656708;0.736182689666748;0.7434510588645935;0.7398168742656708;0.0036341845989227295;1.320729769904716e-05;0.7398168742656708


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.1/loss-mean_squared_error/shuf-False/eval-True/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.2500101327896118;0.0;0.5000202655792236;0.2500101327896118;0.2500101327896118;0.06250506649747933;0.2500101327896118
4;0.30377277731895447;0.0;0.6075455546379089;0.30377277731895447;0.30377277731895447;0.0922779002400711;0.30377277731895447
9;0.272413045167923;0.0;0.544826090335846;0.272413045167923;0.272413045167923;0.07420886717766084;0.272413045167923
14;0.6049195528030396;0.5488879084587097;0.6609511971473694;0.6049195528030396;0.056031644344329834;0.0031395451679294695;0.6049195528030396
19;0.5905828177928925;0.5517408847808838;0.6294247508049011;0.5905828177928925;0.03884193301200867;0.0015086957601093687;0.5905828177928925
24;0.596123218536377;0.543451189994812;0.6487952470779419;0.596123218536377;0.05267202854156494;0.002774342590683432;0.596123218536377
29;0.5816628336906433;0.5212736129760742;0.6420520544052124;0.5816628336906433;0.06038922071456909;0.0036468579785129407;0.5816628336906433
34;0.5721157491207123;0.5156617164611816;0.6285697817802429;0.5721157491207123;0.05645403265953064;0.003187057803523352;0.5721157491207123
39;0.5588729679584503;0.5130883455276489;0.6046575903892517;0.5588729679584503;0.04578462243080139;0.002096231651131042;0.5588729679584503
44;0.5648993402719498;0.49963608384132385;0.6301625967025757;0.5648993402719498;0.06526325643062592;0.004259292639929635;0.5648993402719498
49;0.5580637454986572;0.5094638466835022;0.6066636443138123;0.5580637454986572;0.04859989881515503;0.0023619501648433072;0.5580637454986572
54;0.5701389014720917;0.510871946811676;0.6294058561325073;0.5701389014720917;0.05926695466041565;0.0035125719147197643;0.5701389014720917
59;0.5577756762504578;0.5106208920478821;0.6049304604530334;0.5577756762504578;0.047154784202575684;0.0022235736731914812;0.5577756762504578
64;0.5638642907142639;0.5081661939620972;0.6195623874664307;0.5638642907142639;0.05569809675216675;0.003102277981813728;0.5638642907142639
69;0.5737559497356415;0.5283279418945312;0.6191839575767517;0.5737559497356415;0.04542800784111023;0.0020637038964119725;0.5737559497356415
74;0.5757198929786682;0.5277156829833984;0.623724102973938;0.5757198929786682;0.048004209995269775;0.0023044041772699586;0.5757198929786682
79;0.5721001625061035;0.5225192308425903;0.6216810941696167;0.5721001625061035;0.049580931663513184;0.002458268784621964;0.5721001625061035
84;0.5659129917621613;0.5230943560600281;0.6087316274642944;0.5659129917621613;0.04281863570213318;0.001833435563391994;0.5659129917621613
89;0.568045049905777;0.5121461749076843;0.6239439249038696;0.568045049905777;0.05589887499809265;0.0031246842260523877;0.568045049905777
94;0.5735704302787781;0.5262003540992737;0.6209405064582825;0.5735704302787781;0.047370076179504395;0.0022439241172520497;0.5735704302787781
99;0.573632001876831;0.5244863033294678;0.6227777004241943;0.573632001876831;0.04914569854736328;0.0024152996857083053;0.573632001876831
104;0.5775505006313324;0.5396995544433594;0.6154014468193054;0.5775505006313324;0.03785094618797302;0.0014326941273248295;0.5775505006313324
109;0.5793918669223785;0.5229499936103821;0.635833740234375;0.5793918669223785;0.05644187331199646;0.0031856850629674582;0.5793918669223785
114;0.5770120024681091;0.5369678139686584;0.6170561909675598;0.5770120024681091;0.040044188499450684;0.0016035370325795384;0.5770120024681091
119;0.5735359191894531;0.5310785174369812;0.615993320941925;0.5735359191894531;0.042457401752471924;0.001802630963570806;0.5735359191894531
124;0.5601570010185242;0.5032151341438293;0.617098867893219;0.5601570010185242;0.056941866874694824;0.0032423762031754677;0.5601570010185242
129;0.5698802471160889;0.5126150846481323;0.6271454095840454;0.5698802471160889;0.05726516246795654;0.0032792988324814587;0.5698802471160889
134;0.5713288187980652;0.5249807238578796;0.6176769137382507;0.5713288187980652;0.04634809494018555;0.002148145904584453;0.5713288187980652
139;0.5766220092773438;0.5346969962120056;0.6185470223426819;0.5766220092773438;0.041925013065338135;0.0017577067205287733;0.5766220092773438
144;0.5717296302318573;0.5202925801277161;0.6231666803359985;0.5717296302318573;0.051437050104141235;0.002645770123415936;0.5717296302318573
149;0.5770560204982758;0.5357115864753723;0.6184004545211792;0.5770560204982758;0.04134443402290344;0.0017093622246742157;0.5770560204982758
154;0.5749185383319855;0.5286819934844971;0.6211550831794739;0.5749185383319855;0.0462365448474884;0.0021378180794338064;0.5749185383319855
159;0.5790901482105255;0.5289972424507141;0.6291830539703369;0.5790901482105255;0.0500929057598114;0.0025092992074613463;0.5790901482105255
164;0.5681651532649994;0.5115178823471069;0.6248124241828918;0.5681651532649994;0.056647270917892456;0.0032089133024451044;0.5681651532649994
169;0.5808826386928558;0.5353063344955444;0.6264589428901672;0.5808826386928558;0.0455763041973114;0.002077199504285865;0.5808826386928558
174;0.57652747631073;0.5312823057174683;0.6217726469039917;0.57652747631073;0.04524517059326172;0.002047125462013355;0.57652747631073
179;0.5688263773918152;0.526085376739502;0.6115673780441284;0.5688263773918152;0.04274100065231323;0.0018267931367610402;0.5688263773918152
184;0.5762545764446259;0.5377877950668335;0.6147213578224182;0.5762545764446259;0.03846678137779236;0.001479693269566873;0.5762545764446259
189;0.5817084014415741;0.5378753542900085;0.6255414485931396;0.5817084014415741;0.04383304715156555;0.001921336022591369;0.5817084014415741
194;0.5715052485466003;0.5253114104270935;0.6176990866661072;0.5715052485466003;0.046193838119506836;0.002133870680211203;0.5715052485466003
199;0.5711021721363068;0.5299150347709656;0.612289309501648;0.5711021721363068;0.041187137365341187;0.0016963802843514841;0.5711021721363068
204;0.6192799210548401;0.5833851099014282;0.655174732208252;0.6192799210548401;0.035894811153411865;0.0012884374677391008;0.6192799210548401
209;0.6443779766559601;0.6110512018203735;0.6777047514915466;0.6443779766559601;0.03332677483558655;0.0011106739209418848;0.6443779766559601
214;0.6630626618862152;0.6364747285842896;0.6896505951881409;0.6630626618862152;0.02658793330192566;0.0007069181972676475;0.6630626618862152
219;0.6778848171234131;0.6511632204055786;0.7046064138412476;0.6778848171234131;0.026721596717834473;0.0007140437311505821;0.6778848171234131
224;0.7013258934020996;0.6847196817398071;0.7179321050643921;0.7013258934020996;0.01660621166229248;0.0002757662657728588;0.7013258934020996
229;0.7011515498161316;0.6746167540550232;0.72768634557724;0.7011515498161316;0.0265347957611084;0.0007040953860837362;0.7011515498161316
234;0.7138558626174927;0.698410153388977;0.7293015718460083;0.7138558626174927;0.015445709228515625;0.00023856993357185274;0.7138558626174927
239;0.7198948264122009;0.7021657228469849;0.737623929977417;0.7198948264122009;0.017729103565216064;0.00031432111322615697;0.7198948264122009
244;0.7214951515197754;0.7101132869720459;0.7328770160675049;0.7214951515197754;0.011381864547729492;0.00012954684058286148;0.7214951515197754
249;0.7197305560112;0.704297661781311;0.7351634502410889;0.7197305560112;0.015432894229888916;0.0002381742243109386;0.7197305560112
254;0.7211059927940369;0.718238890171051;0.7239730954170227;0.7211059927940369;0.00286710262298584;8.220277450732283e-06;0.7211059927940369
259;0.7317137718200684;0.7175782322883606;0.7458493113517761;0.7317137718200684;0.014135539531707764;0.00019981347785247294;0.7317137718200684
264;0.7265180349349976;0.7158463001251221;0.737189769744873;0.7265180349349976;0.010671734809875488;0.00011388592385230822;0.7265180349349976
269;0.7268561720848083;0.7155872583389282;0.7381250858306885;0.7268561720848083;0.011268913745880127;0.00012698841701208607;0.7268561720848083
274;0.7347913086414337;0.7242180109024048;0.7453646063804626;0.7347913086414337;0.01057329773902893;0.0001117946250781543;0.7347913086414337
279;0.7259371280670166;0.7121309041976929;0.7397433519363403;0.7259371280670166;0.01380622386932373;0.00019061181752988432;0.7259371280670166
284;0.7369793653488159;0.7241965532302856;0.7497621774673462;0.7369793653488159;0.012782812118530273;0.00016340028565764442;0.7369793653488159
289;0.7348417341709137;0.7226948738098145;0.7469885945320129;0.7348417341709137;0.012146860361099243;0.00014754621663204404;0.7348417341709137
294;0.7348750531673431;0.7283415198326111;0.7414085865020752;0.7348750531673431;0.006533533334732056;4.2687057836054976e-05;0.7348750531673431
299;0.7316764295101166;0.7216131091117859;0.7417397499084473;0.7316764295101166;0.010063320398330688;0.00010127041743945853;0.7316764295101166
304;0.7375940680503845;0.7241794466972351;0.7510086894035339;0.7375940680503845;0.013414621353149414;0.00017995206604837222;0.7375940680503845
309;0.7404239177703857;0.7316685914993286;0.7491792440414429;0.7404239177703857;0.008755326271057129;7.665573811266313e-05;0.7404239177703857
314;0.7385830283164978;0.7317172288894653;0.7454488277435303;0.7385830283164978;0.006865799427032471;4.71392017722394e-05;0.7385830283164978
319;0.742750734090805;0.7322954535484314;0.7532060146331787;0.742750734090805;0.010455280542373657;0.0001093128912197372;0.742750734090805
324;0.7380987703800201;0.7272043824195862;0.7489931583404541;0.7380987703800201;0.01089438796043396;0.00011868768903244842;0.7380987703800201
329;0.7429300844669342;0.7297078371047974;0.756152331829071;0.7429300844669342;0.01322224736213684;0.00017482782530553465;0.7429300844669342
334;0.7436604797840118;0.7326857447624207;0.754635214805603;0.7436604797840118;0.010974735021591187;0.0001204448087941401;0.7436604797840118
339;0.7444589138031006;0.7307558059692383;0.7581620216369629;0.7444589138031006;0.013703107833862305;0.00018777516430645846;0.7444589138031006
344;0.743942528963089;0.7394853830337524;0.7483996748924255;0.743942528963089;0.004457145929336548;1.986614983540136e-05;0.743942528963089
349;0.7421260476112366;0.7304887175559998;0.7537633776664734;0.7421260476112366;0.011637330055236816;0.00013542745081451812;0.7421260476112366
354;0.7404893040657043;0.7312881350517273;0.7496904730796814;0.7404893040657043;0.00920116901397705;8.466151122377141e-05;0.7404893040657043
359;0.7476068437099457;0.7375704050064087;0.7576432824134827;0.7476068437099457;0.010036438703536987;0.0001007301018498552;0.7476068437099457
364;0.74282306432724;0.73167884349823;0.75396728515625;0.74282306432724;0.01114422082901001;0.00012419365788574055;0.74282306432724
369;0.7444746494293213;0.7354766726493835;0.753472626209259;0.7444746494293213;0.008997976779937744;8.096358613229881e-05;0.7444746494293213
374;0.7460388839244843;0.7349292039871216;0.7571485638618469;0.7460388839244843;0.011109679937362671;0.00012342498831063864;0.7460388839244843
379;0.7463220357894897;0.7362070083618164;0.7564370632171631;0.7463220357894897;0.01011502742767334;0.00010231377986258394;0.7463220357894897
384;0.7465288043022156;0.7354843616485596;0.7575732469558716;0.7465288043022156;0.011044442653656006;0.00012197971352989612;0.7465288043022156
389;0.7472527623176575;0.7408422827720642;0.7536632418632507;0.7472527623176575;0.006410479545593262;4.109424800446959e-05;0.7472527623176575
394;0.7479856908321381;0.7386419177055359;0.7573294639587402;0.7479856908321381;0.009343773126602173;8.730609624141294e-05;0.7479856908321381
399;0.743608683347702;0.7364403605461121;0.750777006149292;0.743608683347702;0.007168322801589966;5.1384851787794616e-05;0.743608683347702
404;0.7475482821464539;0.7385352849960327;0.756561279296875;0.7475482821464539;0.009012997150421143;8.123411763349964e-05;0.7475482821464539
409;0.7467757165431976;0.7332162261009216;0.7603352069854736;0.7467757165431976;0.013559490442276001;0.00018385978105417422;0.7467757165431976
414;0.7418405115604401;0.7355117797851562;0.7481692433357239;0.7418405115604401;0.0063287317752838135;4.005284588348701e-05;0.7418405115604401
419;0.7462112009525299;0.7368526458740234;0.7555697560310364;0.7462112009525299;0.00935855507850647;8.758255315743924e-05;0.7462112009525299
424;0.7462194263935089;0.7352627515792847;0.7571761012077332;0.7462194263935089;0.010956674814224243;0.00012004872298465585;0.7462194263935089
429;0.7482433915138245;0.7390140891075134;0.7574726939201355;0.7482433915138245;0.009229302406311035;8.518002290713866e-05;0.7482433915138245
434;0.7479513585567474;0.7356850504875183;0.7602176666259766;0.7479513585567474;0.012266308069229126;0.00015046231364923557;0.7479513585567474
439;0.7442059814929962;0.7356839776039124;0.7527279853820801;0.7442059814929962;0.008522003889083862;7.262455028556047e-05;0.7442059814929962
444;0.7422471940517426;0.7339845299720764;0.7505098581314087;0.7422471940517426;0.008262664079666138;6.827161769340506e-05;0.7422471940517426
449;0.748803973197937;0.7407980561256409;0.7568098902702332;0.748803973197937;0.008005917072296143;6.409470816848284e-05;0.748803973197937
454;0.7453583776950836;0.7358970046043396;0.7548197507858276;0.7453583776950836;0.009461373090744019;8.951758076225502e-05;0.7453583776950836
459;0.7512441277503967;0.7423129677772522;0.7601752877235413;0.7512441277503967;0.008931159973144531;7.976561846589902e-05;0.7512441277503967
464;0.7486394047737122;0.7411364316940308;0.7561423778533936;0.7486394047737122;0.0075029730796813965;5.629460503442374e-05;0.7486394047737122
469;0.7486667037010193;0.7361766695976257;0.7611567378044128;0.7486667037010193;0.012490034103393555;0.00015600095190393404;0.7486667037010193
474;0.7507790327072144;0.7399989366531372;0.7615591287612915;0.7507790327072144;0.010780096054077148;0.0001162104709351297;0.7507790327072144
479;0.7475048005580902;0.7376630306243896;0.7573465704917908;0.7475048005580902;0.009841769933700562;9.686043542789236e-05;0.7475048005580902
484;0.7487074434757233;0.7426065802574158;0.7548083066940308;0.7487074434757233;0.006100863218307495;3.722053200849729e-05;0.7487074434757233
489;0.7475831806659698;0.7408557534217834;0.7543106079101562;0.7475831806659698;0.006727427244186401;4.525827732582144e-05;0.7475831806659698
494;0.7482590675354004;0.7402536273002625;0.7562645077705383;0.7482590675354004;0.00800544023513794;6.408707335836539e-05;0.7482590675354004
499;0.7468913197517395;0.7346168756484985;0.7591657638549805;0.7468913197517395;0.012274444103240967;0.00015066197804358694;0.7468913197517395
504;0.7490804195404053;0.7404669523239136;0.757693886756897;0.7490804195404053;0.0086134672164917;7.419181748957726e-05;0.7490804195404053
509;0.7503192722797394;0.73912513256073;0.7615134119987488;0.7503192722797394;0.0111941397190094;0.00012530876404870384;0.7503192722797394
514;0.7479096949100494;0.7375016212463379;0.758317768573761;0.7479096949100494;0.010408073663711548;0.00010832799738924592;0.7479096949100494
519;0.7497738897800446;0.7375200390815735;0.7620277404785156;0.7497738897800446;0.01225385069847107;0.00015015685694041991;0.7497738897800446
524;0.7500961720943451;0.7408573627471924;0.7593349814414978;0.7500961720943451;0.00923880934715271;8.535559815303628e-05;0.7500961720943451
529;0.7511683106422424;0.7387591004371643;0.7635775208473206;0.7511683106422424;0.012409210205078125;0.00015398849791381508;0.7511683106422424
534;0.749347597360611;0.7397947311401367;0.7589004635810852;0.749347597360611;0.009552866220474243;9.125725302627785e-05;0.749347597360611
539;0.7499718070030212;0.7413718104362488;0.7585718035697937;0.7499718070030212;0.008599996566772461;7.395994094849812e-05;0.7499718070030212
544;0.7489750385284424;0.7451613545417786;0.7527887225151062;0.7489750385284424;0.0038136839866638184;1.4544185550136035e-05;0.7489750385284424
549;0.750162810087204;0.7391120195388794;0.7612136006355286;0.750162810087204;0.011050790548324585;0.00012211997174293998;0.750162810087204
554;0.7498117089271545;0.7403930425643921;0.759230375289917;0.7498117089271545;0.009418666362762451;8.871127605303286e-05;0.7498117089271545
559;0.7505923211574554;0.7456216812133789;0.755562961101532;0.7505923211574554;0.004970639944076538;2.470726145364921e-05;0.7505923211574554
564;0.7530750930309296;0.7446678876876831;0.761482298374176;0.7530750930309296;0.00840720534324646;7.068110168351183e-05;0.7530750930309296
569;0.7503791749477386;0.7424084544181824;0.7583498954772949;0.7503791749477386;0.007970720529556274;6.353238576028986e-05;0.7503791749477386
574;0.7473241090774536;0.7369102835655212;0.757737934589386;0.7473241090774536;0.010413825511932373;0.00010844776179297355;0.7473241090774536
579;0.751510351896286;0.7439171075820923;0.7591035962104797;0.751510351896286;0.007593244314193726;5.765735921503534e-05;0.751510351896286
584;0.7493354976177216;0.7407424449920654;0.7579285502433777;0.7493354976177216;0.008593052625656128;7.384055342729567e-05;0.7493354976177216
589;0.7521964013576508;0.7453218698501587;0.7590709328651428;0.7521964013576508;0.006874531507492065;4.725918344750113e-05;0.7521964013576508
594;0.7536659836769104;0.7452571988105774;0.7620747685432434;0.7536659836769104;0.008408784866333008;7.070766292827102e-05;0.7536659836769104
599;0.7548359632492065;0.7444003820419312;0.7652715444564819;0.7548359632492065;0.01043558120727539;0.0001089013551336393;0.7548359632492065
604;0.7490519285202026;0.7431628108024597;0.7549410462379456;0.7490519285202026;0.00588911771774292;3.468170749343358e-05;0.7490519285202026
609;0.746675431728363;0.7379990220069885;0.7553518414497375;0.746675431728363;0.008676409721374512;7.528008565316213e-05;0.746675431728363
614;0.7509832680225372;0.7423512935638428;0.7596152424812317;0.7509832680225372;0.008631974458694458;7.451098305555348e-05;0.7509832680225372
619;0.7520782053470612;0.7424899935722351;0.7616664171218872;0.7520782053470612;0.00958821177482605;9.193380503891291e-05;0.7520782053470612
624;0.7506871819496155;0.7439485788345337;0.7574257850646973;0.7506871819496155;0.006738603115081787;4.5408771942589965e-05;0.7506871819496155
629;0.7459261119365692;0.7415376305580139;0.7503145933151245;0.7459261119365692;0.004388481378555298;1.9258768809926607e-05;0.7459261119365692
634;0.7486205101013184;0.742479681968689;0.7547613382339478;0.7486205101013184;0.0061408281326293945;3.770977015449262e-05;0.7486205101013184
639;0.7495612502098083;0.7419025301933289;0.7572199702262878;0.7495612502098083;0.007658720016479492;5.865599229082363e-05;0.7495612502098083
644;0.7506486177444458;0.7383949160575867;0.7629023194313049;0.7506486177444458;0.01225370168685913;0.0001501532050305343;0.7506486177444458
649;0.7474504113197327;0.7395021319389343;0.755398690700531;0.7474504113197327;0.00794827938079834;6.317514511522404e-05;0.7474504113197327
654;0.7497262954711914;0.7439450025558472;0.7555075883865356;0.7497262954711914;0.005781292915344238;3.342334777300948e-05;0.7497262954711914
659;0.7497045397758484;0.7444835901260376;0.7549254894256592;0.7497045397758484;0.005220949649810791;2.725831524585942e-05;0.7497045397758484
664;0.7493358254432678;0.740594744682312;0.7580769062042236;0.7493358254432678;0.00874108076095581;7.640649286955181e-05;0.7493358254432678
669;0.7499020993709564;0.7427658438682556;0.7570383548736572;0.7499020993709564;0.007136255502700806;5.092614259982753e-05;0.7499020993709564
674;0.7483649849891663;0.7342034578323364;0.7625265121459961;0.7483649849891663;0.014161527156829834;0.00020054885141362888;0.7483649849891663
679;0.7500694692134857;0.7427470088005066;0.7573919296264648;0.7500694692134857;0.007322460412979126;5.361842649964643e-05;0.7500694692134857
684;0.7496758699417114;0.7378407716751099;0.761510968208313;0.7496758699417114;0.011835098266601562;0.0001400695509801153;0.7496758699417114
689;0.7497942447662354;0.7420681715011597;0.757520318031311;0.7497942447662354;0.007726073265075684;5.9692208097317234e-05;0.7497942447662354
694;0.7531752288341522;0.7434735894203186;0.7628768682479858;0.7531752288341522;0.009701639413833618;9.412180731604991e-05;0.7531752288341522
699;0.7520750463008881;0.7428421378135681;0.761307954788208;0.7520750463008881;0.009232908487319946;8.52465991352247e-05;0.7520750463008881
704;0.7474687397480011;0.7401252388954163;0.7548122406005859;0.7474687397480011;0.007343500852584839;5.3927004771914255e-05;0.7474687397480011
709;0.751627117395401;0.7409072518348694;0.7623469829559326;0.751627117395401;0.010719865560531616;0.00011491551763587182;0.751627117395401
714;0.7490894198417664;0.7402178049087524;0.7579610347747803;0.7490894198417664;0.008871614933013916;7.870555151967551e-05;0.7490894198417664
719;0.7499655187129974;0.7407922744750977;0.7591387629508972;0.7499655187129974;0.00917324423789978;8.414840984816152e-05;0.7499655187129974
724;0.7511894702911377;0.7434547543525696;0.7589241862297058;0.7511894702911377;0.007734715938568115;5.982583065033964e-05;0.7511894702911377
729;0.7502579391002655;0.7441794872283936;0.7563363909721375;0.7502579391002655;0.006078451871871948;3.694757715866359e-05;0.7502579391002655
734;0.7501801252365112;0.7398043870925903;0.7605558633804321;0.7501801252365112;0.010375738143920898;0.00010765594203121509;0.7501801252365112
739;0.7467567026615143;0.7337697744369507;0.7597436308860779;0.7467567026615143;0.012986928224563599;0.00016866030470996662;0.7467567026615143
744;0.7520071268081665;0.7428303360939026;0.7611839175224304;0.7520071268081665;0.009176790714263916;8.421348781340043e-05;0.7520071268081665
749;0.7500941157341003;0.7406688332557678;0.7595193982124329;0.7500941157341003;0.00942528247833252;8.8835949796362e-05;0.7500941157341003
754;0.7495245039463043;0.740126371383667;0.7589226365089417;0.7495245039463043;0.009398132562637329;8.832489566490409e-05;0.7495245039463043
759;0.7503210306167603;0.7426286339759827;0.7580134272575378;0.7503210306167603;0.007692396640777588;5.917296607904632e-05;0.7503210306167603
764;0.7476791441440582;0.7399371862411499;0.7554211020469666;0.7476791441440582;0.007741957902908325;5.993791217040467e-05;0.7476791441440582
769;0.7496714293956757;0.7394479513168335;0.7598949074745178;0.7496714293956757;0.010223478078842163;0.00010451950402856625;0.7496714293956757
774;0.7529466450214386;0.7412213683128357;0.7646719217300415;0.7529466450214386;0.011725276708602905;0.00013748211389330578;0.7529466450214386
779;0.7499364018440247;0.7420324087142944;0.7578403949737549;0.7499364018440247;0.007903993129730225;6.247310739482259e-05;0.7499364018440247
784;0.7487446367740631;0.7377945184707642;0.7596947550773621;0.7487446367740631;0.01095011830329895;0.00011990509085624268;0.7487446367740631
789;0.7498339414596558;0.7399545907974243;0.7597132921218872;0.7498339414596558;0.009879350662231445;9.76015695073329e-05;0.7498339414596558
794;0.7439034581184387;0.7376856207847595;0.7501212954521179;0.7439034581184387;0.006217837333679199;3.8661501108094853e-05;0.7439034581184387
799;0.7500511109828949;0.7423111796379089;0.7577910423278809;0.7500511109828949;0.007739931344985962;5.99065372250962e-05;0.7500511109828949
804;0.7510553002357483;0.7376576662063599;0.7644529342651367;0.7510553002357483;0.013397634029388428;0.0001794965975854268;0.7510553002357483
809;0.749049961566925;0.7406951189041138;0.7574048042297363;0.749049961566925;0.00835484266281128;6.980339592033147e-05;0.749049961566925
814;0.7506396770477295;0.742375373840332;0.758903980255127;0.7506396770477295;0.008264303207397461;6.829870750379996e-05;0.7506396770477295
819;0.7529547214508057;0.7407935261726379;0.7651159167289734;0.7529547214508057;0.012161195278167725;0.00014789467059372896;0.7529547214508057
824;0.7484124898910522;0.7399647831916809;0.7568601965904236;0.7484124898910522;0.008447706699371338;7.136374847860338e-05;0.7484124898910522
829;0.7475685775279999;0.7377736568450928;0.757363498210907;0.7475685775279999;0.009794920682907104;9.594047118444138e-05;0.7475685775279999
834;0.7464413642883301;0.7409722805023193;0.7519104480743408;0.7464413642883301;0.005469083786010742;2.9910877458405594e-05;0.7464413642883301
839;0.7509168684482574;0.7382521033287048;0.7635816335678101;0.7509168684482574;0.012664765119552612;0.0001603962755334365;0.7509168684482574
844;0.7494771480560303;0.7434282898902893;0.7555260062217712;0.7494771480560303;0.006048858165740967;3.658868510925117e-05;0.7494771480560303
849;0.7488067746162415;0.7414993047714233;0.7561142444610596;0.7488067746162415;0.007307469844818115;5.339911553292609e-05;0.7488067746162415
854;0.7504386007785797;0.7400992512702942;0.7607779502868652;0.7504386007785797;0.010339349508285522;0.00010690214825448408;0.7504386007785797
859;0.7507632672786713;0.7416497468948364;0.7598767876625061;0.7507632672786713;0.009113520383834839;8.305625378657311e-05;0.7507632672786713
864;0.7512111663818359;0.7402613759040833;0.7621609568595886;0.7512111663818359;0.010949790477752686;0.00011989791150668339;0.7512111663818359
869;0.7499402761459351;0.7405902147293091;0.759290337562561;0.7499402761459351;0.009350061416625977;8.742364849467776e-05;0.7499402761459351
874;0.7496338486671448;0.7398080229759216;0.7594596743583679;0.7496338486671448;0.009825825691223145;9.654685051430079e-05;0.7496338486671448
879;0.7459854483604431;0.7383217215538025;0.7536491751670837;0.7459854483604431;0.007663726806640625;5.873270856682211e-05;0.7459854483604431
884;0.7463202178478241;0.7369676828384399;0.7556727528572083;0.7463202178478241;0.009352535009384155;8.746991110175628e-05;0.7463202178478241
889;0.7485810816287994;0.7383021116256714;0.7588600516319275;0.7485810816287994;0.010278970003128052;0.0001056572243252063;0.7485810816287994
894;0.747368723154068;0.737991213798523;0.756746232509613;0.747368723154068;0.009377509355545044;8.793768171333483e-05;0.747368723154068
899;0.7518778443336487;0.7430989742279053;0.7606567144393921;0.7518778443336487;0.008778870105743408;7.706856033351528e-05;0.7518778443336487
904;0.7480062246322632;0.7361916303634644;0.759820818901062;0.7480062246322632;0.011814594268798828;0.00013958463773633412;0.7480062246322632
909;0.7467069625854492;0.7370747327804565;0.7563391923904419;0.7467069625854492;0.009632229804992676;9.277985101618924e-05;0.7467069625854492
914;0.7479749619960785;0.737304151058197;0.75864577293396;0.7479749619960785;0.01067081093788147;0.00011386620607201081;0.7479749619960785
919;0.7465893626213074;0.7376512289047241;0.7555274963378906;0.7465893626213074;0.008938133716583252;7.989023433552234e-05;0.7465893626213074
924;0.7468982040882111;0.7382375597953796;0.7555588483810425;0.7468982040882111;0.008660644292831421;7.500675956695346e-05;0.7468982040882111
929;0.7479852437973022;0.7379623055458069;0.7580081820487976;0.7479852437973022;0.010022938251495361;0.00010045929119328889;0.7479852437973022
934;0.7483278214931488;0.7385870814323425;0.7580685615539551;0.7483278214931488;0.009740740060806274;9.488201693219622e-05;0.7483278214931488
939;0.7462704479694366;0.7370681762695312;0.755472719669342;0.7462704479694366;0.009202271699905396;8.468180443887974e-05;0.7462704479694366
944;0.7472396492958069;0.7389214634895325;0.7555578351020813;0.7472396492958069;0.008318185806274414;6.919221510770512e-05;0.7472396492958069
949;0.7462701499462128;0.7389018535614014;0.7536384463310242;0.7462701499462128;0.007368296384811401;5.429179161442477e-05;0.7462701499462128
954;0.746288001537323;0.7367401123046875;0.7558358907699585;0.746288001537323;0.009547889232635498;9.116218879867688e-05;0.746288001537323
959;0.7477899491786957;0.7378730177879333;0.757706880569458;0.7477899491786957;0.009916931390762329;9.834552820908726e-05;0.7477899491786957
964;0.7516156136989594;0.7416160702705383;0.7616151571273804;0.7516156136989594;0.00999954342842102;9.999086877687802e-05;0.7516156136989594
969;0.7498449683189392;0.7392672896385193;0.7604226469993591;0.7498449683189392;0.010577678680419922;0.00011188728626621014;0.7498449683189392
974;0.7461061775684357;0.7380499243736267;0.7541624307632446;0.7461061775684357;0.00805625319480896;6.490321553886957e-05;0.7461061775684357
979;0.7456565499305725;0.734627366065979;0.756685733795166;0.7456565499305725;0.011029183864593506;0.00012164289671900974;0.7456565499305725
984;0.7482339143753052;0.7373263835906982;0.7591414451599121;0.7482339143753052;0.010907530784606934;0.00011897422781714795;0.7482339143753052
989;0.7490724325180054;0.7377040982246399;0.7604407668113708;0.7490724325180054;0.011368334293365479;0.00012923902460570957;0.7490724325180054
994;0.7508021295070648;0.7381348013877869;0.7634694576263428;0.7508021295070648;0.012667328119277954;0.00016046120168144995;0.7508021295070648
999;0.7474423944950104;0.7357029914855957;0.759181797504425;0.7474423944950104;0.011739403009414673;0.00013781358301745428;0.7474423944950104


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.1/loss-mean_squared_error/shuf-False/eval-True/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.28913445211946964;0.03321399167180061;0.5450549125671387;0.28913445211946964;0.25592046044766903;0.06549528207574692;0.28913445211946964
4;0.4054824262857437;0.2831968367099762;0.5277680158615112;0.4054824262857437;0.12228558957576752;0.014953765417893061;0.4054824262857437
9;0.32790302485227585;0.1691485196352005;0.4866575300693512;0.32790302485227585;0.15875450521707535;0.025202992926718404;0.32790302485227585
14;0.32229185104370117;0.27563464641571045;0.3689490556716919;0.32229185104370117;0.04665720462799072;0.002176894743698199;0.32229185104370117
19;0.30225716531276703;0.2256971299648285;0.37881720066070557;0.30225716531276703;0.07656003534793854;0.005861439012477598;0.30225716531276703
24;0.33805763721466064;0.27758723497390747;0.3985280394554138;0.33805763721466064;0.060470402240753174;0.0036566695471584865;0.33805763721466064
29;0.35879166424274445;0.31942519545555115;0.39815813302993774;0.35879166424274445;0.0393664687871933;0.0015497188647730642;0.35879166424274445
34;0.33673095703125;0.2637365460395813;0.4097253680229187;0.33673095703125;0.0729944109916687;0.0053281840360206445;0.33673095703125
39;0.37113475799560547;0.32114502787590027;0.42112448811531067;0.37113475799560547;0.0499897301197052;0.0024989731174409613;0.37113475799560547
44;0.3911558538675308;0.3471117913722992;0.43519991636276245;0.3911558538675308;0.04404406249523163;0.0019398794410838693;0.3911558538675308
49;0.36734606325626373;0.32372093200683594;0.41097119450569153;0.36734606325626373;0.043625131249427795;0.0019031520765298016;0.36734606325626373
54;0.38754992187023163;0.317756712436676;0.45734313130378723;0.38754992187023163;0.0697932094335556;0.004871092083036155;0.38754992187023163
59;0.36976583302021027;0.33006200194358826;0.4094696640968323;0.36976583302021027;0.03970383107662201;0.0015763942021609356;0.36976583302021027
64;0.37437863647937775;0.31971344351768494;0.42904382944107056;0.37437863647937775;0.05466519296169281;0.002988283321539109;0.37437863647937775
69;0.3820059448480606;0.3527357280254364;0.4112761616706848;0.3820059448480606;0.029270216822624207;0.0008567455928434331;0.3820059448480606
74;0.3901374936103821;0.36801934242248535;0.4122556447982788;0.3901374936103821;0.02211815118789673;0.0004892126119706575;0.3901374936103821
79;0.3789456933736801;0.33286672830581665;0.4250246584415436;0.3789456933736801;0.046078965067863464;0.0021232710217253814;0.3789456933736801
84;0.3888474851846695;0.36337217688560486;0.41432279348373413;0.3888474851846695;0.025475308299064636;0.0006489913329323915;0.3888474851846695
89;0.38229259848594666;0.35022810101509094;0.41435709595680237;0.38229259848594666;0.03206449747085571;0.0010281319980585124;0.38229259848594666
94;0.3851900100708008;0.3505767285823822;0.41980329155921936;0.3851900100708008;0.03461328148841858;0.0011980792553965003;0.3851900100708008
99;0.37839679419994354;0.34129101037979126;0.4155025780200958;0.37839679419994354;0.03710578382015228;0.001376839192907875;0.37839679419994354
104;0.3777565062046051;0.33630886673927307;0.41920414566993713;0.3777565062046051;0.04144763946533203;0.0017179068172481493;0.3777565062046051
109;0.3836994916200638;0.34591615200042725;0.4214828312397003;0.3836994916200638;0.037783339619636536;0.001427580752812796;0.3836994916200638
114;0.38292887806892395;0.34985947608947754;0.41599828004837036;0.38292887806892395;0.03306940197944641;0.0010935853472782142;0.38292887806892395
119;0.3757948875427246;0.325546532869339;0.42604324221611023;0.3757948875427246;0.05024835467338562;0.0025248971473823545;0.3757948875427246
124;0.3893028348684311;0.35085463523864746;0.4277510344982147;0.3893028348684311;0.03844819962978363;0.001478264054771694;0.3893028348684311
129;0.3949080556631088;0.35992148518562317;0.4298946261405945;0.3949080556631088;0.03498657047748566;0.001224060113776071;0.3949080556631088
134;0.3889907896518707;0.35293540358543396;0.4250461757183075;0.3889907896518707;0.03605538606643677;0.0012999908643998026;0.3889907896518707
139;0.3779674470424652;0.34919649362564087;0.40673840045928955;0.3779674470424652;0.02877095341682434;0.0008277677605130762;0.3779674470424652
144;0.38846299052238464;0.3337334990501404;0.4431924819946289;0.38846299052238464;0.05472949147224426;0.0029953172368104575;0.38846299052238464
149;0.3910767585039139;0.34873655438423157;0.4334169626235962;0.3910767585039139;0.04234020411968231;0.001792692884896363;0.3910767585039139
154;0.3759033977985382;0.3230993449687958;0.42870745062828064;0.3759033977985382;0.05280405282974243;0.0027882679952462297;0.3759033977985382
159;0.37876439094543457;0.3319239020347595;0.4256048798561096;0.37876439094543457;0.04684048891067505;0.0021940314013910722;0.37876439094543457
164;0.3929351717233658;0.35307008028030396;0.4328002631664276;0.3929351717233658;0.03986509144306183;0.0015892255157636814;0.3929351717233658
169;0.39366261661052704;0.3455314338207245;0.4417937994003296;0.39366261661052704;0.04813118278980255;0.0023166107567453853;0.39366261661052704
174;0.3839936703443527;0.3444983661174774;0.423488974571228;0.3839936703443527;0.039495304226875305;0.0015598790559734343;0.3839936703443527
179;0.3815816640853882;0.35026538372039795;0.4128979444503784;0.3815816640853882;0.031316280364990234;0.0009807094158986729;0.3815816640853882
184;0.38102319836616516;0.33555319905281067;0.42649319767951965;0.38102319836616516;0.04546999931335449;0.002067520837556458;0.38102319836616516
189;0.37510888278484344;0.3205150365829468;0.4297027289867401;0.37510888278484344;0.05459384620189667;0.002980488043116347;0.37510888278484344
194;0.38684694468975067;0.3453129231929779;0.42838096618652344;0.38684694468975067;0.041534021496772766;0.0017250749416943822;0.38684694468975067
199;0.3846423029899597;0.3460424542427063;0.42324215173721313;0.3846423029899597;0.03859984874725342;0.0014899483233108413;0.3846423029899597
204;0.4698144197463989;0.43951350450515747;0.5001153349876404;0.4698144197463989;0.030300915241241455;0.0009181454644568987;0.4698144197463989
209;0.541528731584549;0.5282261967658997;0.5548312664031982;0.541528731584549;0.013302534818649292;0.00017695743260137675;0.541528731584549
214;0.5887025594711304;0.5770040154457092;0.6004011034965515;0.5887025594711304;0.011698544025421143;0.0001368559323147167;0.5887025594711304
219;0.5935802161693573;0.5770097374916077;0.6101506948471069;0.5935802161693573;0.016570478677749634;0.00027458076360975525;0.5935802161693573
224;0.5877913534641266;0.5870376229286194;0.5885450839996338;0.5877913534641266;0.0007537305355072021;5.681097201559737e-07;0.5877913534641266
229;0.6002745032310486;0.5680014491081238;0.6325475573539734;0.6002745032310486;0.032273054122924805;0.0010415500224212337;0.6002745032310486
234;0.6110101640224457;0.6003532409667969;0.6216670870780945;0.6110101640224457;0.010656923055648804;0.00011357000901401904;0.6110101640224457
239;0.5895061492919922;0.5586309432983398;0.6203813552856445;0.5895061492919922;0.030875205993652344;0.0009532783451504656;0.5895061492919922
244;0.5979945361614227;0.5922150015830994;0.6037740707397461;0.5979945361614227;0.005779534578323364;3.340301994203543e-05;0.5979945361614227
249;0.603859543800354;0.5853004455566406;0.6224186420440674;0.603859543800354;0.01855909824371338;0.000344440127619805;0.603859543800354
254;0.6132557690143585;0.5902319550514221;0.6362795829772949;0.6132557690143585;0.0230238139629364;0.0005300960093999052;0.6132557690143585
259;0.6147058308124542;0.6106141209602356;0.6187975406646729;0.6147058308124542;0.004091709852218628;1.6742089514742986e-05;0.6147058308124542
264;0.6213453710079193;0.6164378523826599;0.6262528896331787;0.6213453710079193;0.004907518625259399;2.4083739057267906e-05;0.6213453710079193
269;0.6348848342895508;0.6335830688476562;0.6361865997314453;0.6348848342895508;0.0013017654418945312;1.6945932657108642e-06;0.6348848342895508
274;0.6259411871433258;0.6230042576789856;0.628878116607666;0.6259411871433258;0.00293692946434021;8.625554678509673e-06;0.6259411871433258
279;0.6418711245059967;0.6316812634468079;0.6520609855651855;0.6418711245059967;0.010189861059188843;0.00010383326840557316;0.6418711245059967
284;0.6246611177921295;0.6108521819114685;0.6384700536727905;0.6246611177921295;0.01380893588066101;0.00019068671015620708;0.6246611177921295
289;0.6295787692070007;0.6286016702651978;0.6305558681488037;0.6295787692070007;0.0009770989418029785;9.547223420725004e-07;0.6295787692070007
294;0.6409587860107422;0.6368966698646545;0.6450209021568298;0.6409587860107422;0.0040621161460876465;1.6500787584305954e-05;0.6409587860107422
299;0.6371922791004181;0.6328840255737305;0.6415005326271057;0.6371922791004181;0.004308253526687622;1.8561048450216333e-05;0.6371922791004181
304;0.6336267292499542;0.609186589717865;0.6580668687820435;0.6336267292499542;0.024440139532089233;0.0005973204203479909;0.6336267292499542
309;0.6301562786102295;0.6231454610824585;0.6371670961380005;0.6301562786102295;0.007010817527770996;4.915156240770102e-05;0.6301562786102295
314;0.642486572265625;0.6285643577575684;0.6564087867736816;0.642486572265625;0.01392221450805664;0.0001938280568083428;0.642486572265625
319;0.6082728207111359;0.5950226783752441;0.6215229630470276;0.6082728207111359;0.013250142335891724;0.00017556627192139018;0.6082728207111359
324;0.6450157761573792;0.6263808608055115;0.6636506915092468;0.6450157761573792;0.018634915351867676;0.0003472600701712736;0.6450157761573792
329;0.6359729468822479;0.619726300239563;0.6522195935249329;0.6359729468822479;0.016246646642684937;0.0002639535271322657;0.6359729468822479
334;0.651781290769577;0.6373953819274902;0.6661671996116638;0.651781290769577;0.014385908842086792;0.00020695437321283094;0.651781290769577
339;0.6400870382785797;0.6173608303070068;0.6628132462501526;0.6400870382785797;0.022726207971572876;0.0005164805287671825;0.6400870382785797
344;0.6339714527130127;0.612875759601593;0.6550671458244324;0.6339714527130127;0.021095693111419678;0.00044502826785119964;0.6339714527130127
349;0.6505523920059204;0.6334244608879089;0.6676803231239319;0.6505523920059204;0.017127931118011475;0.0002933660243833458;0.6505523920059204
354;0.659241646528244;0.6530080437660217;0.6654752492904663;0.659241646528244;0.00623360276222229;3.8857803397185364e-05;0.659241646528244
359;0.6146058440208435;0.5930877923965454;0.6361238956451416;0.6146058440208435;0.021518051624298096;0.0004630265457059579;0.6146058440208435
364;0.6549812853336334;0.6481212973594666;0.6618412733078003;0.6549812853336334;0.00685998797416687;4.705943500571408e-05;0.6549812853336334
369;0.6449317038059235;0.6416702270507812;0.6481931805610657;0.6449317038059235;0.003261476755142212;1.0637230624332972e-05;0.6449317038059235
374;0.6218613088130951;0.6088869571685791;0.6348356604576111;0.6218613088130951;0.012974351644515991;0.0001683338005955548;0.6218613088130951
379;0.6309289038181305;0.6203786730766296;0.6414791345596313;0.6309289038181305;0.010550230741500854;0.00011130736869890967;0.6309289038181305
384;0.641851544380188;0.6254544258117676;0.6582486629486084;0.641851544380188;0.01639711856842041;0.0002688654973468374;0.641851544380188
389;0.6257473528385162;0.6228759288787842;0.6286187767982483;0.6257473528385162;0.0028714239597320557;8.245075556523318e-06;0.6257473528385162
394;0.6386479139328003;0.6250720620155334;0.6522237658500671;0.6386479139328003;0.013575851917266846;0.0001843037552795579;0.6386479139328003
399;0.6429307758808136;0.6406185030937195;0.6452430486679077;0.6429307758808136;0.002312272787094116;5.346605441935992e-06;0.6429307758808136
404;0.6378205418586731;0.632411003112793;0.6432300806045532;0.6378205418586731;0.005409538745880127;2.9263109443178337e-05;0.6378205418586731
409;0.6467822790145874;0.6233454942703247;0.6702190637588501;0.6467822790145874;0.023436784744262695;0.0005492828791489046;0.6467822790145874
414;0.6469928622245789;0.6452285647392273;0.6487571597099304;0.6469928622245789;0.0017642974853515625;3.112745616817847e-06;0.6469928622245789
419;0.6432332992553711;0.6399474143981934;0.6465191841125488;0.6432332992553711;0.0032858848571777344;1.079703929462994e-05;0.6432332992553711
424;0.6434260308742523;0.6310250759124756;0.655826985836029;0.6434260308742523;0.012400954961776733;0.00015378368396401498;0.6434260308742523
429;0.6284773349761963;0.6092645525932312;0.6476901173591614;0.6284773349761963;0.019212782382965088;0.00036913100689517364;0.6284773349761963
434;0.6333783566951752;0.6239359974861145;0.6428207159042358;0.6333783566951752;0.009442359209060669;8.915814743293282e-05;0.6333783566951752
439;0.6506235599517822;0.6392592191696167;0.6619879007339478;0.6506235599517822;0.011364340782165527;0.0001291482414131906;0.6506235599517822
444;0.649983137845993;0.6465969085693359;0.6533693671226501;0.649983137845993;0.0033862292766571045;1.1466548714089697e-05;0.649983137845993
449;0.6437207460403442;0.6409711837768555;0.646470308303833;0.6437207460403442;0.0027495622634887695;7.560092640801486e-06;0.6437207460403442
454;0.643162876367569;0.6429142355918884;0.6434115171432495;0.643162876367569;0.000248640775680542;6.18222353310216e-08;0.643162876367569
459;0.6176850497722626;0.5930975079536438;0.6422725915908813;0.6176850497722626;0.024587541818618774;0.000604547212682327;0.6176850497722626
464;0.6482886672019958;0.6458367109298706;0.6507406234741211;0.6482886672019958;0.002451956272125244;6.012089560414324e-06;0.6482886672019958
469;0.6397085189819336;0.6378477215766907;0.6415693163871765;0.6397085189819336;0.00186079740524292;3.4625669833587835e-06;0.6397085189819336
474;0.622035562992096;0.6136782765388489;0.630392849445343;0.622035562992096;0.00835728645324707;6.9844236861627e-05;0.622035562992096
479;0.643278032541275;0.6296399235725403;0.6569161415100098;0.643278032541275;0.013638108968734741;0.00018599801624308299;0.643278032541275
484;0.6418753266334534;0.639266848564148;0.6444838047027588;0.6418753266334534;0.00260847806930542;6.804157838047331e-06;0.6418753266334534
489;0.6467641890048981;0.6391693949699402;0.654358983039856;0.6467641890048981;0.007594794034957886;5.768089643343188e-05;0.6467641890048981
494;0.6545155346393585;0.6502270102500916;0.6588040590286255;0.6545155346393585;0.004288524389266968;1.839144143733762e-05;0.6545155346393585
499;0.6389895081520081;0.6153284311294556;0.6626505851745605;0.6389895081520081;0.02366107702255249;0.0005598465658671614;0.6389895081520081
504;0.640526294708252;0.6359206438064575;0.6451319456100464;0.640526294708252;0.004605650901794434;2.121202022919988e-05;0.640526294708252
509;0.635615885257721;0.6246961951255798;0.6465355753898621;0.635615885257721;0.010919690132141113;0.00011923963258198;0.635615885257721
514;0.6471564769744873;0.6416375041007996;0.652675449848175;0.6471564769744873;0.005518972873687744;3.0459061580501157e-05;0.6471564769744873
519;0.6501727402210236;0.6370874047279358;0.6632580757141113;0.6501727402210236;0.013085335493087769;0.00017122600496666252;0.6501727402210236
524;0.637182354927063;0.6311221718788147;0.6432425379753113;0.637182354927063;0.006060183048248291;3.672581857827595e-05;0.637182354927063
529;0.6445744633674622;0.6317312717437744;0.6574176549911499;0.6445744633674622;0.012843191623687744;0.00016494757108276303;0.6445744633674622
534;0.634183406829834;0.6153357625007629;0.653031051158905;0.634183406829834;0.018847644329071045;0.0003552336967551639;0.634183406829834
539;0.6462937593460083;0.6451494097709656;0.647438108921051;0.6462937593460083;0.0011443495750427246;1.3095359499004644e-06;0.6462937593460083
544;0.637787401676178;0.631225049495697;0.6443497538566589;0.637787401676178;0.006562352180480957;4.306446614066317e-05;0.637787401676178
549;0.6419622600078583;0.6325457096099854;0.6513788104057312;0.6419622600078583;0.009416550397872925;8.867142139568074e-05;0.6419622600078583
554;0.6440409123897552;0.6365278363227844;0.6515539884567261;0.6440409123897552;0.007513076066970825;5.6446311988089803e-05;0.6440409123897552
559;0.6377628147602081;0.6288042068481445;0.6467214226722717;0.6377628147602081;0.008958607912063599;8.025665572208851e-05;0.6377628147602081
564;0.6369823217391968;0.6324098110198975;0.6415548324584961;0.6369823217391968;0.004572510719299316;2.0907854278107152e-05;0.6369823217391968
569;0.64422607421875;0.6407395601272583;0.6477125883102417;0.64422607421875;0.0034865140914916992;1.2155780510170189e-05;0.64422607421875
574;0.6396861672401428;0.618675947189331;0.6606963872909546;0.6396861672401428;0.021010220050811768;0.00044142934658353283;0.6396861672401428
579;0.6280240118503571;0.6187562346458435;0.6372917890548706;0.6280240118503571;0.00926777720451355;8.589169431250099e-05;0.6280240118503571
584;0.6506941914558411;0.6442198157310486;0.6571685671806335;0.6506941914558411;0.0064743757247924805;4.191754102578216e-05;0.6506941914558411
589;0.6453577876091003;0.6407966613769531;0.6499189138412476;0.6453577876091003;0.004561126232147217;2.0803872505581467e-05;0.6453577876091003
594;0.6378203332424164;0.6309092044830322;0.6447314620018005;0.6378203332424164;0.006911128759384155;4.776370072878677e-05;0.6378203332424164
599;0.6329699158668518;0.6139338612556458;0.6520059704780579;0.6329699158668518;0.019036054611206055;0.0003623713751608193;0.6329699158668518
604;0.6537363827228546;0.652114987373352;0.6553577780723572;0.6537363827228546;0.0016213953495025635;2.62892287938854e-06;0.6537363827228546
609;0.6574743688106537;0.6550124287605286;0.6599363088607788;0.6574743688106537;0.002461940050125122;6.0611488104100886e-06;0.6574743688106537
614;0.6409111022949219;0.6353800296783447;0.646442174911499;0.6409111022949219;0.0055310726165771484;3.059276428984958e-05;0.6409111022949219
619;0.6409964263439178;0.628745436668396;0.6532474160194397;0.6409964263439178;0.01225098967552185;0.00015008674802974298;0.6409964263439178
624;0.6444820761680603;0.6397097706794739;0.6492543816566467;0.6444820761680603;0.004772305488586426;2.2774899676392124e-05;0.6444820761680603
629;0.6635600328445435;0.6620020270347595;0.6651180386543274;0.6635600328445435;0.0015580058097839355;2.4273821033204968e-06;0.6635600328445435
634;0.6373817622661591;0.635440468788147;0.6393230557441711;0.6373817622661591;0.001941293478012085;3.7686203677722574e-06;0.6373817622661591
639;0.6456318199634552;0.6444889903068542;0.6467746496200562;0.6456318199634552;0.0011428296566009521;1.3060596240066502e-06;0.6456318199634552
644;0.6363209784030914;0.6214339137077332;0.6512080430984497;0.6363209784030914;0.014887064695358276;0.0002216246952437828;0.6363209784030914
649;0.651814192533493;0.6461621522903442;0.6574662327766418;0.651814192533493;0.005652040243148804;3.194555891017359e-05;0.651814192533493
654;0.6510521471500397;0.6503105163574219;0.6517937779426575;0.6510521471500397;0.0007416307926177979;5.500162325589031e-07;0.6510521471500397
659;0.6349363327026367;0.6323761343955994;0.6374965310096741;0.6349363327026367;0.0025601983070373535;6.554615371356931e-06;0.6349363327026367
664;0.6434944570064545;0.6247057318687439;0.662283182144165;0.6434944570064545;0.01878872513771057;0.0003530161923004371;0.6434944570064545
669;0.6539153158664703;0.6443006992340088;0.6635299324989319;0.6539153158664703;0.009614616632461548;9.244085298920623e-05;0.6539153158664703
674;0.6483414471149445;0.6274305582046509;0.669252336025238;0.6483414471149445;0.02091088891029358;0.000437265275018639;0.6483414471149445
679;0.6444690525531769;0.643613874912262;0.6453242301940918;0.6444690525531769;0.000855177640914917;7.313287975208027e-07;0.6444690525531769
684;0.6456453204154968;0.6409050822257996;0.6503855586051941;0.6456453204154968;0.004740238189697266;2.246985809506441e-05;0.6456453204154968
689;0.6451196670532227;0.6431097388267517;0.6471295952796936;0.6451196670532227;0.0020099282264709473;4.0398114755646475e-06;0.6451196670532227
694;0.6375148892402649;0.6318619847297668;0.6431677937507629;0.6375148892402649;0.005652904510498047;3.195532940480916e-05;0.6375148892402649
699;0.6443599760532379;0.6354095339775085;0.6533104181289673;0.6443599760532379;0.00895044207572937;8.011041335098668e-05;0.6443599760532379
704;0.6424262821674347;0.6422803997993469;0.6425721645355225;0.6424262821674347;0.00014588236808776855;2.1281665318895193e-08;0.6424262821674347
709;0.642644077539444;0.6245210766792297;0.6607670783996582;0.642644077539444;0.018123000860214233;0.00032844316017932584;0.642644077539444
714;0.6468519866466522;0.6267411112785339;0.6669628620147705;0.6468519866466522;0.020110875368118286;0.0004044473080719868;0.6468519866466522
719;0.6470883786678314;0.6469678282737732;0.6472089290618896;0.6470883786678314;0.00012055039405822754;1.4532397507593942e-08;0.6470883786678314
724;0.6397286057472229;0.6359302401542664;0.6435269713401794;0.6397286057472229;0.003798365592956543;1.442758117775611e-05;0.6397286057472229
729;0.6376542448997498;0.6352277994155884;0.6400806903839111;0.6376542448997498;0.002426445484161377;5.887637687607139e-06;0.6376542448997498
734;0.6398593485355377;0.6351178288459778;0.6446008682250977;0.6398593485355377;0.0047415196895599365;2.2482008966484557e-05;0.6398593485355377
739;0.6532058119773865;0.6401271224021912;0.6662845015525818;0.6532058119773865;0.013078689575195312;0.00017105212100432254;0.6532058119773865
744;0.6514004766941071;0.6460215449333191;0.656779408454895;0.6514004766941071;0.005378931760787964;2.8932906887213505e-05;0.6514004766941071
749;0.6449376940727234;0.6403169631958008;0.649558424949646;0.6449376940727234;0.004620730876922607;2.135115383694597e-05;0.6449376940727234
754;0.6302786469459534;0.6038151979446411;0.6567420959472656;0.6302786469459534;0.026463449001312256;0.0007003141330450546;0.6302786469459534
759;0.6328814327716827;0.6270301342010498;0.6387327313423157;0.6328814327716827;0.005851298570632935;3.423769496269102e-05;0.6328814327716827
764;0.6522272229194641;0.645286500453949;0.6591679453849792;0.6522272229194641;0.006940722465515137;4.817362834330652e-05;0.6522272229194641
769;0.6375416815280914;0.6262602210044861;0.6488231420516968;0.6375416815280914;0.011281460523605347;0.00012727135154566582;0.6375416815280914
774;0.6475242674350739;0.6339730620384216;0.6610754728317261;0.6475242674350739;0.013551205396652222;0.0001836351677022563;0.6475242674350739
779;0.6326819360256195;0.6273947358131409;0.6379691362380981;0.6326819360256195;0.005287200212478638;2.795448608683415e-05;0.6326819360256195
784;0.6343716681003571;0.6123254895210266;0.6564178466796875;0.6343716681003571;0.022046178579330444;0.00048603398995172853;0.6343716681003571
789;0.6393429934978485;0.6247076392173767;0.6539783477783203;0.6393429934978485;0.014635354280471802;0.0002141935949149243;0.6393429934978485
794;0.6510963439941406;0.649132490158081;0.6530601978302002;0.6510963439941406;0.0019638538360595703;3.85672188940589e-06;0.6510963439941406
799;0.6417270302772522;0.631621778011322;0.6518322825431824;0.6417270302772522;0.010105252265930176;0.00010211612335808695;0.6417270302772522
804;0.6402729451656342;0.6326712369918823;0.647874653339386;0.6402729451656342;0.007601708173751831;5.77859671588854e-05;0.6402729451656342
809;0.6456185579299927;0.6411079168319702;0.6501291990280151;0.6456185579299927;0.004510641098022461;2.0345883115169272e-05;0.6456185579299927
814;0.6370468437671661;0.6228423714637756;0.6512513160705566;0.6370468437671661;0.014204472303390503;0.0002017670334177879;0.6370468437671661
819;0.6300441920757294;0.6222848892211914;0.6378034949302673;0.6300441920757294;0.007759302854537964;6.0206780788440994e-05;0.6300441920757294
824;0.6406843066215515;0.6266022324562073;0.6547663807868958;0.6406843066215515;0.014082074165344238;0.00019830481279825563;0.6406843066215515
829;0.6464873552322388;0.6347666382789612;0.6582080721855164;0.6464873552322388;0.011720716953277588;0.00013737520589884866;0.6464873552322388
834;0.6422699689865112;0.6341844797134399;0.6503554582595825;0.6422699689865112;0.008085489273071289;6.537513678495088e-05;0.6422699689865112
839;0.6358542740345001;0.6183425784111023;0.653365969657898;0.6358542740345001;0.017511695623397827;0.0003066594836065306;0.6358542740345001
844;0.6381843686103821;0.6366345286369324;0.6397342085838318;0.6381843686103821;0.001549839973449707;2.4020039433025886e-06;0.6381843686103821
849;0.638434886932373;0.6334826350212097;0.6433871388435364;0.638434886932373;0.00495225191116333;2.4524798991620855e-05;0.638434886932373
854;0.6341581046581268;0.6232040524482727;0.645112156867981;0.6341581046581268;0.010954052209854126;0.00011999125981621006;0.6341581046581268
859;0.6375880241394043;0.6327487230300903;0.6424273252487183;0.6375880241394043;0.004839301109313965;2.341883522660737e-05;0.6375880241394043
864;0.6409932971000671;0.6256216168403625;0.6563649773597717;0.6409932971000671;0.01537168025970459;0.00023628855400659177;0.6409932971000671
869;0.6359579861164093;0.6220958828926086;0.64982008934021;0.6359579861164093;0.01386210322380066;0.00019215790578730463;0.6359579861164093
874;0.6407671868801117;0.6255513429641724;0.655983030796051;0.6407671868801117;0.015215843915939331;0.00023152190607422796;0.6407671868801117
879;0.6393545269966125;0.6319600343704224;0.6467490196228027;0.6393545269966125;0.0073944926261901855;5.467852119878103e-05;0.6393545269966125
884;0.6373087763786316;0.6202139854431152;0.654403567314148;0.6373087763786316;0.017094790935516357;0.0002922318771290122;0.6373087763786316
889;0.6364425420761108;0.6257168054580688;0.6471682786941528;0.6364425420761108;0.010725736618041992;0.00011504142599960687;0.6364425420761108
894;0.650812953710556;0.6446230411529541;0.657002866268158;0.650812953710556;0.006189912557601929;3.831501747075805e-05;0.650812953710556
899;0.6371615827083588;0.622076153755188;0.6522470116615295;0.6371615827083588;0.015085428953170776;0.00022757016670116315;0.6371615827083588
904;0.6357194185256958;0.6165634989738464;0.6548753380775452;0.6357194185256958;0.019155919551849365;0.0003669492538769248;0.6357194185256958
909;0.6434670686721802;0.628292441368103;0.6586416959762573;0.6434670686721802;0.015174627304077148;0.0002302693138176437;0.6434670686721802
914;0.6429895758628845;0.6348143219947815;0.6511648297309875;0.6429895758628845;0.008175253868103027;6.683477580793351e-05;0.6429895758628845
919;0.644637256860733;0.6346330642700195;0.6546414494514465;0.644637256860733;0.010004192590713501;0.00010008386939208691;0.644637256860733
924;0.629121333360672;0.612232506275177;0.646010160446167;0.629121333360672;0.016888827085494995;0.00028523248032374937;0.629121333360672
929;0.6391083598136902;0.6271576285362244;0.651059091091156;0.6391083598136902;0.01195073127746582;0.00014281997806619984;0.6391083598136902
934;0.6366995275020599;0.6224856972694397;0.6509133577346802;0.6366995275020599;0.01421383023262024;0.00020203296988174912;0.6366995275020599
939;0.6420272290706635;0.6344611048698425;0.6495933532714844;0.6420272290706635;0.007566124200820923;5.724623542224805e-05;0.6420272290706635
944;0.6482057273387909;0.6449394822120667;0.6514719724655151;0.6482057273387909;0.003266245126724243;1.0668357227849867e-05;0.6482057273387909
949;0.6338717043399811;0.6315978169441223;0.6361455917358398;0.6338717043399811;0.0022738873958587646;5.170563889045354e-06;0.6338717043399811
954;0.6387511491775513;0.6245587468147278;0.6529435515403748;0.6387511491775513;0.014192402362823486;0.00020142428482827768;0.6387511491775513
959;0.6391697525978088;0.624904453754425;0.6534350514411926;0.6391697525978088;0.014265298843383789;0.00020349875109104687;0.6391697525978088
964;0.6270723044872284;0.6202874183654785;0.6338571906089783;0.6270723044872284;0.006784886121749878;4.60346796851141e-05;0.6270723044872284
969;0.6368586719036102;0.6216006875038147;0.6521166563034058;0.6368586719036102;0.015257984399795532;0.00023280608794440383;0.6368586719036102
974;0.6368299126625061;0.6306405663490295;0.6430192589759827;0.6368299126625061;0.0061893463134765625;3.8308007788145915e-05;0.6368299126625061
979;0.6402973830699921;0.6287500858306885;0.6518446803092957;0.6402973830699921;0.011547297239303589;0.00013334007353282828;0.6402973830699921
984;0.6403697431087494;0.6317614316940308;0.648978054523468;0.6403697431087494;0.008608311414718628;7.410302541277503e-05;0.6403697431087494
989;0.6446629762649536;0.6277756094932556;0.6615503430366516;0.6446629762649536;0.016887366771697998;0.00028518315648184966;0.6446629762649536
994;0.6304790377616882;0.6250654458999634;0.6358926296234131;0.6304790377616882;0.0054135918617248535;2.9306976845333566e-05;0.6304790377616882
999;0.6373744904994965;0.6190875172615051;0.6556614637374878;0.6373744904994965;0.018286973237991333;0.0003344133902070112;0.6373744904994965


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.1/loss-mean_squared_error/shuf-False/eval-True/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.18542824685573578;0.0;0.37085649371147156;0.18542824685573578;0.18542824685573578;0.034383634731991686;0.18542824685573578
4;0.22472536967052292;1.3061480785836466e-05;0.44943767786026;0.22472536967052292;0.2247123081897371;0.050495621451959384;0.22472536967052292
9;0.2420353579818766;5.224114647717215e-05;0.484018474817276;0.2420353579818766;0.24198311683539941;0.05855582883337456;0.2420353579818766
14;0.5048836767673492;0.4704727530479431;0.5392946004867554;0.5048836767673492;0.03441092371940613;0.0011841116712227873;0.5048836767673492
19;0.5048878192901611;0.4713127017021179;0.5384629368782043;0.5048878192901611;0.03357511758804321;0.0011272885210509287;0.5048878192901611
24;0.5213986039161682;0.49307018518447876;0.5497270226478577;0.5213986039161682;0.028328418731689453;0.0008024993078379339;0.5213986039161682
29;0.51230588555336;0.4850732684135437;0.5395385026931763;0.51230588555336;0.027232617139816284;0.0007416154362838157;0.51230588555336
34;0.5241550207138062;0.4952539801597595;0.5530560612678528;0.5241550207138062;0.02890104055404663;0.000835270145106648;0.5241550207138062
39;0.5065207034349442;0.4844980537891388;0.5285433530807495;0.5065207034349442;0.02202264964580536;0.0004849970974218909;0.5065207034349442
44;0.5207750499248505;0.49872636795043945;0.5428237318992615;0.5207750499248505;0.02204868197441101;0.000486144376808717;0.5207750499248505
49;0.5278837382793427;0.5048031210899353;0.55096435546875;0.5278837382793427;0.02308061718940735;0.000532714889843966;0.5278837382793427
54;0.5200413763523102;0.5016116499900818;0.5384711027145386;0.5200413763523102;0.018429726362228394;0.0003396548137866162;0.5200413763523102
59;0.5270734131336212;0.5072727203369141;0.5468741059303284;0.5270734131336212;0.019800692796707153;0.00039206743522957055;0.5270734131336212
64;0.521847203373909;0.49647244811058044;0.5472219586372375;0.521847203373909;0.025374755263328552;0.0006438782046738201;0.521847203373909
69;0.5311006009578705;0.516370415687561;0.5458307862281799;0.5311006009578705;0.014730185270309448;0.00021697835809764143;0.5311006009578705
74;0.5331405103206635;0.5098978281021118;0.5563831925392151;0.5331405103206635;0.023242682218551636;0.0005402222767125764;0.5331405103206635
79;0.5312217772006989;0.5148962140083313;0.5475473403930664;0.5312217772006989;0.016325563192367554;0.00026652401354798627;0.5312217772006989
84;0.533430278301239;0.5173712372779846;0.5494893193244934;0.533430278301239;0.016059041023254395;0.00025789279858656755;0.533430278301239
89;0.5248043537139893;0.5022801756858826;0.547328531742096;0.5248043537139893;0.02252417802810669;0.0005073385958418442;0.5248043537139893
94;0.5342680215835571;0.5084977149963379;0.5600383281707764;0.5342680215835571;0.02577030658721924;0.0006641087015992753;0.5342680215835571
99;0.5359492599964142;0.5154910683631897;0.5564074516296387;0.5359492599964142;0.020458191633224487;0.0004185376049017364;0.5359492599964142
104;0.5334939062595367;0.5173502564430237;0.5496375560760498;0.5334939062595367;0.01614364981651306;0.0002606174293982022;0.5334939062595367
109;0.5367652177810669;0.5152379870414734;0.5582924485206604;0.5367652177810669;0.021527230739593506;0.00046342166331569956;0.5367652177810669
114;0.5364988744258881;0.5243697166442871;0.548628032207489;0.5364988744258881;0.012129157781600952;0.00014711646849097093;0.5364988744258881
119;0.5380578339099884;0.515692949295044;0.5604227185249329;0.5380578339099884;0.022364884614944458;0.0005001880638397793;0.5380578339099884
124;0.5346246957778931;0.511080801486969;0.5581685900688171;0.5346246957778931;0.023543894290924072;0.0005543149583822071;0.5346246957778931
129;0.5332564115524292;0.5104483366012573;0.5560644865036011;0.5332564115524292;0.022808074951171875;0.0005202082829782739;0.5332564115524292
134;0.5352417826652527;0.5163534879684448;0.5541300773620605;0.5352417826652527;0.01888829469680786;0.00035676767655346;0.5352417826652527
139;0.5420699417591095;0.5265605449676514;0.5575793385505676;0.5420699417591095;0.01550939679145813;0.00024054138883489173;0.5420699417591095
144;0.5366618633270264;0.5191256403923035;0.5541980862617493;0.5366618633270264;0.0175362229347229;0.00030751911481630145;0.5366618633270264
149;0.5323618650436401;0.5191254019737244;0.5455983281135559;0.5323618650436401;0.013236463069915771;0.00017520395460124405;0.5323618650436401
154;0.5377574563026428;0.520099401473999;0.5554155111312866;0.5377574563026428;0.0176580548286438;0.0003118069003313906;0.5377574563026428
159;0.5366472005844116;0.5185825228691101;0.5547118782997131;0.5366472005844116;0.018064677715301514;0.0003263325809577111;0.5366472005844116
164;0.5285481810569763;0.5011602640151978;0.5559360980987549;0.5285481810569763;0.027387917041778564;0.0007500979998873447;0.5285481810569763
169;0.531794548034668;0.507662296295166;0.5559267997741699;0.531794548034668;0.024132251739501953;0.000582365574018695;0.531794548034668
174;0.5373976528644562;0.5186736583709717;0.5561216473579407;0.5373976528644562;0.018723994493484497;0.00035058796979203777;0.5373976528644562
179;0.5343085527420044;0.5187917947769165;0.5498253107070923;0.5343085527420044;0.01551675796508789;0.0002407697777471185;0.5343085527420044
184;0.5301847755908966;0.5166233777999878;0.5437461733818054;0.5301847755908966;0.013561397790908813;0.00018391151004326645;0.5301847755908966
189;0.5374899208545685;0.5232445597648621;0.5517352819442749;0.5374899208545685;0.014245361089706421;0.0002029303125761217;0.5374899208545685
194;0.5348469913005829;0.5197956562042236;0.5498983263969421;0.5348469913005829;0.015051335096359253;0.0002265426881828958;0.5348469913005829
199;0.5391427874565125;0.520154595375061;0.5581309795379639;0.5391427874565125;0.018988192081451416;0.00036055143852209426;0.5391427874565125
204;0.6719329357147217;0.6556714773178101;0.6881943941116333;0.6719329357147217;0.01626145839691162;0.00026443502919448747;0.6719329357147217
209;0.7592268884181976;0.743887186050415;0.7745665907859802;0.7592268884181976;0.015339702367782593;0.00023530646873215488;0.7592268884181976
214;0.7734082341194153;0.76019287109375;0.7866235971450806;0.7734082341194153;0.013215363025665283;0.00017464581990012107;0.7734082341194153
219;0.7920799553394318;0.7891326546669006;0.7950272560119629;0.7920799553394318;0.002947300672531128;8.686581254302439e-06;0.7920799553394318
224;0.7980684638023376;0.7937199473381042;0.802416980266571;0.7980684638023376;0.0043485164642333984;1.8909595439708937e-05;0.7980684638023376
229;0.8031840622425079;0.7965954542160034;0.8097726702690125;0.8031840622425079;0.006588608026504517;4.340975572691974e-05;0.8031840622425079
234;0.8078306019306183;0.8031424880027771;0.8125187158584595;0.8078306019306183;0.0046881139278411865;2.1978412200418518e-05;0.8078306019306183
239;0.810728132724762;0.7999811768531799;0.821475088596344;0.810728132724762;0.010746955871582031;0.0001154970605057315;0.810728132724762
244;0.8133356869220734;0.806509256362915;0.8201621174812317;0.8133356869220734;0.006826430559158325;4.6600154179010644e-05;0.8133356869220734
249;0.8139405846595764;0.8075417280197144;0.8203394412994385;0.8139405846595764;0.0063988566398620605;4.094536629750678e-05;0.8139405846595764
254;0.8145546913146973;0.8106129169464111;0.8184964656829834;0.8145546913146973;0.003941774368286133;1.553758517047754e-05;0.8145546913146973
259;0.8138160705566406;0.8103517293930054;0.8172804117202759;0.8138160705566406;0.003464341163635254;1.2001659698057665e-05;0.8138160705566406
264;0.8142782151699066;0.810921311378479;0.8176351189613342;0.8142782151699066;0.0033569037914276123;1.1268803064901078e-05;0.8142782151699066
269;0.8163316547870636;0.813208818435669;0.8194544911384583;0.8163316547870636;0.0031228363513946533;9.75210687759187e-06;0.8163316547870636
274;0.8206188678741455;0.8159127235412598;0.8253250122070312;0.8206188678741455;0.004706144332885742;2.2147794481952587e-05;0.8206188678741455
279;0.8152478039264679;0.8088845610618591;0.8216110467910767;0.8152478039264679;0.006363242864608765;4.049085975399436e-05;0.8152478039264679
284;0.820312887430191;0.815216064453125;0.8254097104072571;0.820312887430191;0.00509682297706604;2.597760445954833e-05;0.820312887430191
289;0.8195222318172455;0.8154110312461853;0.8236334323883057;0.8195222318172455;0.004111200571060181;1.6901970135485556e-05;0.8195222318172455
294;0.8185261487960815;0.8145887851715088;0.8224635124206543;0.8185261487960815;0.003937363624572754;1.5502832312108694e-05;0.8185261487960815
299;0.8194362223148346;0.8133364319801331;0.8255360126495361;0.8194362223148346;0.006099790334701538;3.72074421273183e-05;0.8194362223148346
304;0.8220805525779724;0.8171879053115845;0.8269731998443604;0.8220805525779724;0.0048926472663879395;2.3937997273293377e-05;0.8220805525779724
309;0.8222800493240356;0.8175131678581238;0.8270469307899475;0.8222800493240356;0.004766881465911865;2.2723158910054053e-05;0.8222800493240356
314;0.8214481472969055;0.8181706070899963;0.8247256875038147;0.8214481472969055;0.0032775402069091797;1.0742269807906268e-05;0.8214481472969055
319;0.821468323469162;0.8164048790931702;0.8265317678451538;0.821468323469162;0.005063444375991821;2.5638468948763204e-05;0.821468323469162
324;0.8222613632678986;0.8194016814231873;0.8251210451126099;0.8222613632678986;0.0028596818447113037;8.177780252971445e-06;0.8222613632678986
329;0.8234942853450775;0.8198761343955994;0.8271124362945557;0.8234942853450775;0.0036181509494781494;1.3091016293209634e-05;0.8234942853450775
334;0.8249453008174896;0.8211390376091003;0.8287515640258789;0.8249453008174896;0.0038062632083892822;1.4487639611537872e-05;0.8249453008174896
339;0.823814183473587;0.8199256062507629;0.8277027606964111;0.823814183473587;0.0038885772228240967;1.5121032817866364e-05;0.823814183473587
344;0.8254512250423431;0.81900954246521;0.8318929076194763;0.8254512250423431;0.006441682577133179;4.149527442454115e-05;0.8254512250423431
349;0.8247266411781311;0.8181789517402649;0.8312743306159973;0.8247266411781311;0.006547689437866211;4.287223697474474e-05;0.8247266411781311
354;0.8246979713439941;0.8204269409179688;0.8289690017700195;0.8246979713439941;0.004271030426025391;1.824170090003463e-05;0.8246979713439941
359;0.8264012634754181;0.8215333819389343;0.8312691450119019;0.8264012634754181;0.004867881536483765;2.3696270653239537e-05;0.8264012634754181
364;0.828359991312027;0.8241420388221741;0.8325779438018799;0.828359991312027;0.004217952489852905;1.7791123206656323e-05;0.828359991312027
369;0.8260812163352966;0.8223071098327637;0.8298553228378296;0.8260812163352966;0.003774106502532959;1.4243879892461564e-05;0.8260812163352966
374;0.827345609664917;0.8226602077484131;0.8320310115814209;0.827345609664917;0.004685401916503906;2.1952991119178478e-05;0.827345609664917
379;0.8289539515972137;0.8241904377937317;0.8337174654006958;0.8289539515972137;0.004763513803482056;2.269106375596408e-05;0.8289539515972137
384;0.8273054361343384;0.824813723564148;0.8297971487045288;0.8273054361343384;0.0024917125701904297;6.208631532444997e-06;0.8273054361343384
389;0.8322152495384216;0.8282203078269958;0.8362101912498474;0.8322152495384216;0.003994941711425781;1.595955927768955e-05;0.8322152495384216
394;0.8301151394844055;0.8256577849388123;0.8345724940299988;0.8301151394844055;0.004457354545593262;1.9868009545120913e-05;0.8301151394844055
399;0.8274046182632446;0.8236645460128784;0.8311446905136108;0.8274046182632446;0.003740072250366211;1.3988140437959373e-05;0.8274046182632446
404;0.8297889530658722;0.8272703289985657;0.8323075771331787;0.8297889530658722;0.0025186240673065186;6.3434671924156305e-06;0.8297889530658722
409;0.8281949460506439;0.8236363530158997;0.8327535390853882;0.8281949460506439;0.004558593034744263;2.0780770456418907e-05;0.8281949460506439
414;0.8277152180671692;0.8233810663223267;0.8320493698120117;0.8277152180671692;0.004334151744842529;1.878487134732154e-05;0.8277152180671692
419;0.8296759724617004;0.8267573714256287;0.8325945734977722;0.8296759724617004;0.0029186010360717773;8.518232007759252e-06;0.8296759724617004
424;0.8290436863899231;0.8264405131340027;0.8316468596458435;0.8290436863899231;0.00260317325592041;6.776511000339269e-06;0.8290436863899231
429;0.8295484483242035;0.8237825036048889;0.8353143930435181;0.8295484483242035;0.005765944719314575;3.3246118506191635e-05;0.8295484483242035
434;0.8309065997600555;0.8285677433013916;0.8332454562187195;0.8309065997600555;0.0023388564586639404;5.4702495342340285e-06;0.8309065997600555
439;0.8290628492832184;0.825305163860321;0.8328205347061157;0.8290628492832184;0.003757685422897339;1.4120199737455152e-05;0.8290628492832184
444;0.8307119607925415;0.8270348906517029;0.8343890309333801;0.8307119607925415;0.003677070140838623;1.3520844820646971e-05;0.8307119607925415
449;0.8311276435852051;0.8296314477920532;0.8326238393783569;0.8311276435852051;0.0014961957931518555;2.23860185144531e-06;0.8311276435852051
454;0.8288463652133942;0.8237369060516357;0.8339558243751526;0.8288463652133942;0.005109459161758423;2.6106572925677085e-05;0.8288463652133942
459;0.8317473828792572;0.8263079524040222;0.8371868133544922;0.8317473828792572;0.005439430475234985;2.95874038949151e-05;0.8317473828792572
464;0.8299484252929688;0.8234354257583618;0.8364614248275757;0.8299484252929688;0.006512999534606934;4.2419162937790134e-05;0.8299484252929688
469;0.8297023475170135;0.8265969753265381;0.832807719707489;0.8297023475170135;0.003105372190475464;9.64333644137838e-06;0.8297023475170135
474;0.831807941198349;0.8287609219551086;0.8348549604415894;0.831807941198349;0.0030470192432403564;9.284326268677034e-06;0.831807941198349
479;0.8318986594676971;0.827304482460022;0.8364928364753723;0.8318986594676971;0.004594177007675171;2.1106462377851187e-05;0.8318986594676971
484;0.8318352401256561;0.8255942463874817;0.8380762338638306;0.8318352401256561;0.0062409937381744385;3.895000283993255e-05;0.8318352401256561
489;0.8298916816711426;0.8261908292770386;0.8335925340652466;0.8298916816711426;0.003700852394104004;1.3696308442945337e-05;0.8298916816711426
494;0.8346631228923798;0.8296366333961487;0.8396896123886108;0.8346631228923798;0.005026489496231079;2.5265596655721367e-05;0.8346631228923798
499;0.8296189904212952;0.8273266553878784;0.8319113254547119;0.8296189904212952;0.002292335033416748;5.254799905429763e-06;0.8296189904212952
504;0.8327246308326721;0.8276805281639099;0.8377687335014343;0.8327246308326721;0.005044102668762207;2.544297173301402e-05;0.8327246308326721
509;0.8308180570602417;0.8258495926856995;0.8357865214347839;0.8308180570602417;0.004968464374542236;2.4685638241095376e-05;0.8308180570602417
514;0.834212452173233;0.8306301832199097;0.8377947211265564;0.834212452173233;0.0035822689533233643;1.2832650853944472e-05;0.834212452173233
519;0.835045337677002;0.8307812213897705;0.8393094539642334;0.835045337677002;0.004264116287231445;1.8182687711032486e-05;0.835045337677002
524;0.8308432698249817;0.8263383507728577;0.8353481888771057;0.8308432698249817;0.0045049190521240234;2.029429566619001e-05;0.8308432698249817
529;0.8335062861442566;0.8305447101593018;0.8364678621292114;0.8335062861442566;0.002961575984954834;8.770932314661195e-06;0.8335062861442566
534;0.8321707844734192;0.8290602564811707;0.8352813124656677;0.8321707844734192;0.003110527992248535;9.675384390561703e-06;0.8321707844734192
539;0.8330565392971039;0.830039918422699;0.8360731601715088;0.8330565392971039;0.0030166208744049072;9.100001499895427e-06;0.8330565392971039
544;0.831622302532196;0.826554000377655;0.8366906046867371;0.831622302532196;0.005068302154541016;2.56876867297251e-05;0.831622302532196
549;0.8325546383857727;0.8291546106338501;0.8359546661376953;0.8325546383857727;0.0034000277519226074;1.15601887138439e-05;0.8325546383857727
554;0.8327902257442474;0.8282274603843689;0.837352991104126;0.8327902257442474;0.00456276535987854;2.0818827729307543e-05;0.8327902257442474
559;0.8343280553817749;0.8301188945770264;0.8385372161865234;0.8343280553817749;0.004209160804748535;1.7717034680231336e-05;0.8343280553817749
564;0.8344750106334686;0.8266382217407227;0.8423117995262146;0.8344750106334686;0.007836788892745972;6.141526014946663e-05;0.8344750106334686
569;0.8347477614879608;0.8289031982421875;0.8405923247337341;0.8347477614879608;0.005844563245773315;3.415891953384431e-05;0.8347477614879608
574;0.8347114026546478;0.8298797607421875;0.8395430445671082;0.8347114026546478;0.004831641912460327;2.3344763570243288e-05;0.8347114026546478
579;0.8336097896099091;0.827214241027832;0.8400053381919861;0.8336097896099091;0.006395548582077026;4.090304166570746e-05;0.8336097896099091
584;0.8343997001647949;0.8295313119888306;0.8392680883407593;0.8343997001647949;0.0048683881759643555;2.3701203431869544e-05;0.8343997001647949
589;0.8352757096290588;0.8298092484474182;0.8407421708106995;0.8352757096290588;0.005466461181640625;2.9882197850383818e-05;0.8352757096290588
594;0.8357537090778351;0.8308025002479553;0.8407049179077148;0.8357537090778351;0.004951208829879761;2.451446887707931e-05;0.8357537090778351
599;0.8352916240692139;0.8300139904022217;0.840569257736206;0.8352916240692139;0.0052776336669921875;2.7853417122969404e-05;0.8352916240692139
604;0.8341435492038727;0.8305230736732483;0.8377640247344971;0.8341435492038727;0.0036204755306243896;1.3107843067849956e-05;0.8341435492038727
609;0.8338583111763;0.830361008644104;0.8373556137084961;0.8338583111763;0.003497302532196045;1.2231125001704868e-05;0.8338583111763
614;0.8314439952373505;0.8292180299758911;0.8336699604988098;0.8314439952373505;0.0022259652614593506;4.954921345223795e-06;0.8314439952373505
619;0.8347353935241699;0.8302836418151855;0.8391871452331543;0.8347353935241699;0.004451751708984375;1.9818093278445303e-05;0.8347353935241699
624;0.833745688199997;0.8305169343948364;0.8369744420051575;0.833745688199997;0.0032287538051605225;1.0424851134338553e-05;0.833745688199997
629;0.8361777365207672;0.8306972980499268;0.8416581749916077;0.8361777365207672;0.005480438470840454;3.0035205832668055e-05;0.8361777365207672
634;0.8337667882442474;0.8273544907569885;0.8401790857315063;0.8337667882442474;0.006412297487258911;4.1117559065106946e-05;0.8337667882442474
639;0.8354727327823639;0.8300531506538391;0.8408923149108887;0.8354727327823639;0.00541958212852478;2.9371870447825188e-05;0.8354727327823639
644;0.8339081108570099;0.8300843238830566;0.8377318978309631;0.8339081108570099;0.003823786973953247;1.462134682217453e-05;0.8339081108570099
649;0.8361030519008636;0.8337376713752747;0.8384684324264526;0.8361030519008636;0.0023653805255889893;5.595025030835643e-06;0.8361030519008636
654;0.8353408575057983;0.8308739066123962;0.8398078083992004;0.8353408575057983;0.0044669508934021;1.9953650284065816e-05;0.8353408575057983
659;0.8332629203796387;0.8271468281745911;0.8393790125846863;0.8332629203796387;0.006116092205047607;3.7406583860644105e-05;0.8332629203796387
664;0.836541473865509;0.8313790559768677;0.8417038917541504;0.836541473865509;0.005162417888641357;2.665055845696429e-05;0.836541473865509
669;0.8357290327548981;0.8312639594078064;0.8401941061019897;0.8357290327548981;0.004465073347091675;1.9936879994908452e-05;0.8357290327548981
674;0.8349608182907104;0.8317151069641113;0.8382065296173096;0.8349608182907104;0.003245711326599121;1.0534642015613827e-05;0.8349608182907104
679;0.8344855904579163;0.8296774625778198;0.8392937183380127;0.8344855904579163;0.0048081278800964355;2.3118093711360643e-05;0.8344855904579163
684;0.8349526226520538;0.831782877445221;0.8381223678588867;0.8349526226520538;0.0031697452068328857;1.0047284676240054e-05;0.8349526226520538
689;0.8361841142177582;0.8326516151428223;0.8397166132926941;0.8361841142177582;0.003532499074935913;1.2478549714423082e-05;0.8361841142177582
694;0.8342321813106537;0.8276899456977844;0.840774416923523;0.8342321813106537;0.006542235612869263;4.280084681429486e-05;0.8342321813106537
699;0.8352102935314178;0.8296300768852234;0.8407905101776123;0.8352102935314178;0.005580216646194458;3.1138817818465725e-05;0.8352102935314178
704;0.8344743251800537;0.8303866982460022;0.8385619521141052;0.8344743251800537;0.004087626934051514;1.6708693951983378e-05;0.8344743251800537
709;0.8365576267242432;0.8322081565856934;0.840907096862793;0.8365576267242432;0.004349470138549805;1.8917890486136457e-05;0.8365576267242432
714;0.8348153531551361;0.830199122428894;0.8394315838813782;0.8348153531551361;0.004616230726242065;2.1309586117901347e-05;0.8348153531551361
719;0.8346931040287018;0.8302707076072693;0.8391155004501343;0.8346931040287018;0.004422396421432495;1.955759010829894e-05;0.8346931040287018
724;0.8355688452720642;0.8309154510498047;0.8402222394943237;0.8355688452720642;0.0046533942222595215;2.1654077787758297e-05;0.8355688452720642
729;0.8347765803337097;0.8301495313644409;0.8394036293029785;0.8347765803337097;0.004627048969268799;2.1409582164011454e-05;0.8347765803337097
734;0.8344015181064606;0.8308598399162292;0.8379431962966919;0.8344015181064606;0.0035416781902313232;1.2543484403160221e-05;0.8344015181064606
739;0.8334930837154388;0.8273217082023621;0.8396644592285156;0.8334930837154388;0.006171375513076782;3.808587572340372e-05;0.8334930837154388
744;0.8369880318641663;0.8338762521743774;0.8400998115539551;0.8369880318641663;0.0031117796897888184;9.683172837782195e-06;0.8369880318641663
749;0.835078626871109;0.8300886750221252;0.8400685787200928;0.835078626871109;0.004989951848983765;2.489961945517649e-05;0.835078626871109
754;0.8342797160148621;0.8282265663146973;0.8403328657150269;0.8342797160148621;0.006053149700164795;3.664062129260515e-05;0.8342797160148621
759;0.8363180458545685;0.8313681483268738;0.8412679433822632;0.8363180458545685;0.004949897527694702;2.4501485534678125e-05;0.8363180458545685
764;0.835974395275116;0.8305907845497131;0.8413580060005188;0.835974395275116;0.005383610725402832;2.8983264442672407e-05;0.835974395275116
769;0.8347648978233337;0.8301172852516174;0.83941251039505;0.8347648978233337;0.004647612571716309;2.160030261677548e-05;0.8347648978233337
774;0.835972934961319;0.8315644264221191;0.8403814435005188;0.835972934961319;0.004408508539199829;1.943494754019781e-05;0.835972934961319
779;0.8335631489753723;0.8280502557754517;0.839076042175293;0.8335631489753723;0.005512893199920654;3.039199143373139e-05;0.8335631489753723
784;0.8359974920749664;0.8312557935714722;0.8407391905784607;0.8359974920749664;0.004741698503494263;2.248370469803973e-05;0.8359974920749664
789;0.83476921916008;0.8294971585273743;0.8400412797927856;0.83476921916008;0.0052720606327056885;2.7794623314925104e-05;0.83476921916008
794;0.8352004289627075;0.8310784101486206;0.8393224477767944;0.8352004289627075;0.004122018814086914;1.699103910368649e-05;0.8352004289627075
799;0.8338518440723419;0.8280701041221619;0.839633584022522;0.8338518440723419;0.005781739950180054;3.342851685150805e-05;0.8338518440723419
804;0.8373672366142273;0.8361203074455261;0.8386141657829285;0.8373672366142273;0.0012469291687011719;1.5548323517577955e-06;0.8373672366142273
809;0.8352361917495728;0.8293778300285339;0.8410945534706116;0.8352361917495728;0.005858361721038818;3.4320402054532906e-05;0.8352361917495728
814;0.8357000946998596;0.8315621018409729;0.8398380875587463;0.8357000946998596;0.004137992858886719;1.712298490019748e-05;0.8357000946998596
819;0.8354836702346802;0.8302140235900879;0.8407533168792725;0.8354836702346802;0.005269646644592285;2.776917575886273e-05;0.8354836702346802
824;0.8356644213199615;0.8307852745056152;0.8405435681343079;0.8356644213199615;0.0048791468143463135;2.380607363594578e-05;0.8356644213199615
829;0.8345621228218079;0.8306121826171875;0.8385120630264282;0.8345621228218079;0.003949940204620361;1.5602027620076342e-05;0.8345621228218079
834;0.8347971439361572;0.8280596137046814;0.8415346741676331;0.8347971439361572;0.00673753023147583;4.539431362005075e-05;0.8347971439361572
839;0.8354830145835876;0.8314084410667419;0.8395575881004333;0.8354830145835876;0.004074573516845703;1.660214934418036e-05;0.8354830145835876
844;0.8344606161117554;0.8300107717514038;0.8389104604721069;0.8344606161117554;0.0044498443603515625;1.9801114831352606e-05;0.8344606161117554
849;0.8369984030723572;0.8345238566398621;0.8394729495048523;0.8369984030723572;0.002474546432495117;6.1233800465743116e-06;0.8369984030723572
854;0.8365995585918427;0.8340486288070679;0.8391504883766174;0.8365995585918427;0.0025509297847747803;6.507242766851107e-06;0.8365995585918427
859;0.8350689113140106;0.830348551273346;0.8397892713546753;0.8350689113140106;0.004720360040664673;2.2281798913503792e-05;0.8350689113140106
864;0.8345879018306732;0.8299846649169922;0.8391911387443542;0.8345879018306732;0.00460323691368103;2.1189790083475657e-05;0.8345879018306732
869;0.8353316485881805;0.831525444984436;0.839137852191925;0.8353316485881805;0.003806203603744507;1.448718587315767e-05;0.8353316485881805
874;0.8358095586299896;0.8314380049705505;0.8401811122894287;0.8358095586299896;0.004371553659439087;1.9110481397355272e-05;0.8358095586299896
879;0.8344034254550934;0.831023633480072;0.8377832174301147;0.8344034254550934;0.0033797919750213623;1.1422993794418801e-05;0.8344034254550934
884;0.835040956735611;0.8325785398483276;0.8375033736228943;0.835040956735611;0.002462416887283325;6.0634969267781e-06;0.835040956735611
889;0.8309069275856018;0.8255202770233154;0.8362935781478882;0.8309069275856018;0.005386650562286377;2.901600428018014e-05;0.8309069275856018
894;0.8333149552345276;0.8292891979217529;0.8373407125473022;0.8333149552345276;0.004025757312774658;1.6206721941358637e-05;0.8333149552345276
899;0.8359015583992004;0.830460250377655;0.8413428664207458;0.8359015583992004;0.00544130802154541;2.9607832985334426e-05;0.8359015583992004
904;0.8340000808238983;0.8298872113227844;0.8381129503250122;0.8340000808238983;0.004112869501113892;1.691569553319283e-05;0.8340000808238983
909;0.8335010409355164;0.8289981484413147;0.838003933429718;0.8335010409355164;0.00450289249420166;2.0276040814337648e-05;0.8335010409355164
914;0.8377007246017456;0.8350318074226379;0.8403696417808533;0.8377007246017456;0.002668917179107666;7.123118908936021e-06;0.8377007246017456
919;0.8354817032814026;0.8309584856033325;0.8400049209594727;0.8354817032814026;0.004523217678070068;2.045949816320558e-05;0.8354817032814026
924;0.834917277097702;0.8318198919296265;0.8380146622657776;0.834917277097702;0.0030973851680755615;9.593794879414475e-06;0.834917277097702
929;0.834665060043335;0.8319104313850403;0.8374196887016296;0.834665060043335;0.0027546286582946777;7.5879790450983364e-06;0.834665060043335
934;0.8348458409309387;0.8313840627670288;0.8383076190948486;0.8348458409309387;0.003461778163909912;1.1983908056123482e-05;0.8348458409309387
939;0.8360301852226257;0.8333290219306946;0.8387313485145569;0.8360301852226257;0.0027011632919311523;7.29628312967634e-06;0.8360301852226257
944;0.8348767161369324;0.8287336230278015;0.8410198092460632;0.8348767161369324;0.006143093109130859;3.773759294745105e-05;0.8348767161369324
949;0.8340725898742676;0.8305163383483887;0.8376288414001465;0.8340725898742676;0.0035562515258789062;1.2646924915316049e-05;0.8340725898742676
954;0.8351726830005646;0.8309577107429504;0.8393876552581787;0.8351726830005646;0.004214972257614136;1.7765991132456804e-05;0.8351726830005646
959;0.8357683718204498;0.8310704827308655;0.8404662609100342;0.8357683718204498;0.004697889089584351;2.207016189803568e-05;0.8357683718204498
964;0.8371352851390839;0.833855152130127;0.8404154181480408;0.8371352851390839;0.003280133008956909;1.0759272556448707e-05;0.8371352851390839
969;0.8360282480716705;0.8310321569442749;0.8410243391990662;0.8360282480716705;0.00499609112739563;2.4960926553241336e-05;0.8360282480716705
974;0.8340149521827698;0.8299407958984375;0.838089108467102;0.8340149521827698;0.004074156284332275;1.6598749429164172e-05;0.8340149521827698
979;0.8337406814098358;0.8303828239440918;0.8370985388755798;0.8337406814098358;0.0033578574657440186;1.1275206760252843e-05;0.8337406814098358
984;0.8352128863334656;0.8311424851417542;0.839283287525177;0.8352128863334656;0.004070401191711426;1.6568165861485795e-05;0.8352128863334656
989;0.8383886218070984;0.8338421583175659;0.8429350852966309;0.8383886218070984;0.004546463489532471;2.067033026165177e-05;0.8383886218070984
994;0.8315317332744598;0.8284881711006165;0.8345752954483032;0.8315317332744598;0.003043562173843384;9.263270706050264e-06;0.8315317332744598
999;0.8346337676048279;0.8302786946296692;0.8389888405799866;0.8346337676048279;0.004355072975158691;1.8966660618957576e-05;0.8346337676048279


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.1/loss-negative_bhattacharyya_kernel/shuf-False/eval-True/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.37736429274082184;0.2340017855167389;0.5207267999649048;0.37736429274082184;0.14336250722408295;0.020552808477575235;0.37736429274082184
4;0.3996240049600601;0.2715495526790619;0.5276984572410583;0.3996240049600601;0.12807445228099823;0.016403065327077693;0.3996240049600601
9;0.3763478025794029;0.22821758687496185;0.524478018283844;0.3763478025794029;0.14813021570444107;0.02194256080464424;0.3763478025794029
14;0.45440836250782013;0.38636401295661926;0.522452712059021;0.45440836250782013;0.06804434955120087;0.00463003350584601;0.45440836250782013
19;0.47826385498046875;0.41686421632766724;0.5396634936332703;0.47826385498046875;0.061399638652801514;0.0037699156266945977;0.47826385498046875
24;0.48808272182941437;0.45036330819129944;0.5258021354675293;0.48808272182941437;0.03771941363811493;0.0014227541652032105;0.48808272182941437
29;0.4813888818025589;0.44417545199394226;0.5186023116111755;0.4813888818025589;0.03721342980861664;0.0013848393581208374;0.4813888818025589
34;0.4879300147294998;0.4488498866558075;0.5270101428031921;0.4879300147294998;0.03908012807369232;0.0015272564102561947;0.4879300147294998
39;0.48645399510860443;0.43991997838020325;0.5329880118370056;0.48645399510860443;0.046534016728401184;0.0021654147128791212;0.48645399510860443
44;0.47751782834529877;0.44815006852149963;0.5068855881690979;0.47751782834529877;0.029367759823799133;0.0008624653170683505;0.47751782834529877
49;0.4916386008262634;0.4576571583747864;0.5256200432777405;0.4916386008262634;0.03398144245147705;0.0011547384310830466;0.4916386008262634
54;0.4957393705844879;0.4557585120201111;0.5357202291488647;0.4957393705844879;0.03998085856437683;0.0015984690515447042;0.4957393705844879
59;0.4903733879327774;0.4493906795978546;0.5313560962677002;0.4903733879327774;0.04098270833492279;0.00167958238246535;0.4903733879327774
64;0.4924919456243515;0.45724865794181824;0.5277352333068848;0.4924919456243515;0.035243287682533264;0.001242089326673801;0.4924919456243515
69;0.49504292011260986;0.45637696981430054;0.5337088704109192;0.49504292011260986;0.038665950298309326;0.001495055712471327;0.49504292011260986
74;0.5007333904504776;0.4645233452320099;0.5369434356689453;0.5007333904504776;0.03621004521846771;0.0013111673747234764;0.5007333904504776
79;0.49463126063346863;0.4596554636955261;0.5296070575714111;0.49463126063346863;0.034975796937942505;0.0012233063714441883;0.49463126063346863
84;0.4935557544231415;0.46119463443756104;0.5259168744087219;0.4935557544231415;0.032361119985580444;0.001047242086721134;0.4935557544231415
89;0.49495357275009155;0.4578704833984375;0.5320366621017456;0.49495357275009155;0.03708308935165405;0.0013751555158627582;0.49495357275009155
94;0.4984181821346283;0.4606943726539612;0.5361419916152954;0.4984181821346283;0.037723809480667114;0.00142308580173367;0.4984181821346283
99;0.4980168491601944;0.46355006098747253;0.5324836373329163;0.4980168491601944;0.03446678817272186;0.0011879594869432797;0.4980168491601944
104;0.5046211928129196;0.45982882380485535;0.5494135618209839;0.5046211928129196;0.04479236900806427;0.0020063563213545965;0.5046211928129196
109;0.5048796236515045;0.467268705368042;0.542490541934967;0.5048796236515045;0.037610918283462524;0.0014145811741252956;0.5048796236515045
114;0.49339769780635834;0.4610888659954071;0.5257065296173096;0.49339769780635834;0.03230883181095123;0.0010438606129883343;0.49339769780635834
119;0.4965101331472397;0.45813706517219543;0.5348832011222839;0.4965101331472397;0.03837306797504425;0.0014724923458173667;0.4965101331472397
124;0.48965586721897125;0.45034679770469666;0.5289649367332458;0.48965586721897125;0.0393090695142746;0.0015452029460780725;0.48965586721897125
129;0.5015872120857239;0.4552033543586731;0.5479710698127747;0.5015872120857239;0.04638385772705078;0.0021514622576432885;0.5015872120857239
134;0.49675077199935913;0.4630950689315796;0.5304064750671387;0.49675077199935913;0.03365570306777954;0.0011327063489865452;0.49675077199935913
139;0.5054323673248291;0.46906548738479614;0.5417992472648621;0.5054323673248291;0.03636687994003296;0.0013225499565727716;0.5054323673248291
144;0.5037739425897598;0.4670321047306061;0.5405157804489136;0.5037739425897598;0.03674183785915375;0.0013499626492683436;0.5037739425897598
149;0.4999076873064041;0.4607521593570709;0.5390632152557373;0.4999076873064041;0.03915552794933319;0.0015331553689910127;0.4999076873064041
154;0.49631769955158234;0.46126028895378113;0.5313751101493835;0.49631769955158234;0.03505741059780121;0.0012290220378228245;0.49631769955158234
159;0.4980836808681488;0.4679414629936218;0.5282258987426758;0.4980836808681488;0.030142217874526978;0.0009085532983954536;0.4980836808681488
164;0.5021810978651047;0.46456941962242126;0.5397927761077881;0.5021810978651047;0.03761167824268341;0.0014146383402311447;0.5021810978651047
169;0.4953337758779526;0.4536340534687042;0.5370334982872009;0.4953337758779526;0.04169972240924835;0.0017388668490083692;0.4953337758779526
174;0.499220609664917;0.4611354470252991;0.5373057723045349;0.499220609664917;0.03808516263961792;0.0014504796132861486;0.499220609664917
179;0.49343131482601166;0.458251029253006;0.5286116003990173;0.49343131482601166;0.035180285573005676;0.0012376524929982313;0.49343131482601166
184;0.5039635598659515;0.46379977464675903;0.544127345085144;0.5039635598659515;0.040163785219192505;0.0016131296431334263;0.5039635598659515
189;0.5029858201742172;0.46401074528694153;0.5419608950614929;0.5029858201742172;0.038975074887275696;0.0015190564624687486;0.5029858201742172
194;0.4985923618078232;0.4604558050632477;0.5367289185523987;0.4985923618078232;0.0381365567445755;0.001454396960332227;0.4985923618078232
199;0.5033497512340546;0.47104954719543457;0.5356499552726746;0.5033497512340546;0.032300204038619995;0.0010433031809364834;0.5033497512340546
204;0.6413656771183014;0.6214568614959717;0.6612744927406311;0.6413656771183014;0.019908815622329712;0.0003963609394839196;0.6413656771183014
209;0.6736242771148682;0.6686734557151794;0.6785750985145569;0.6736242771148682;0.004950821399688721;2.4510632531615784e-05;0.6736242771148682
214;0.688929408788681;0.6857433319091797;0.6921154856681824;0.688929408788681;0.0031860768795013428;1.0151085882093014e-05;0.688929408788681
219;0.7001660466194153;0.6961312890052795;0.704200804233551;0.7001660466194153;0.004034757614135742;1.6279269004826347e-05;0.7001660466194153
224;0.7011436522006989;0.695274829864502;0.7070124745368958;0.7011436522006989;0.005868822336196899;3.444307561384363e-05;0.7011436522006989
229;0.7111355066299438;0.7068709135055542;0.7154000997543335;0.7111355066299438;0.0042645931243896484;1.8186754516591463e-05;0.7111355066299438
234;0.714696854352951;0.707796037197113;0.7215976715087891;0.714696854352951;0.006900817155838013;4.762127741830824e-05;0.714696854352951
239;0.7162832319736481;0.7153750658035278;0.7171913981437683;0.7162832319736481;0.0009081661701202393;8.247657925508634e-07;0.7162832319736481
244;0.7200790047645569;0.7155096530914307;0.7246483564376831;0.7200790047645569;0.004569351673126221;2.0878974712701392e-05;0.7200790047645569
249;0.723290354013443;0.7213729619979858;0.7252077460289001;0.723290354013443;0.0019173920154571533;3.6763921409388445e-06;0.723290354013443
254;0.7244128882884979;0.72304767370224;0.7257781028747559;0.7244128882884979;0.0013652145862579346;1.8638108665314235e-06;0.7244128882884979
259;0.7204901278018951;0.7157188057899475;0.7252614498138428;0.7204901278018951;0.004771322011947632;2.2765513741695997e-05;0.7204901278018951
264;0.7298936545848846;0.7272253036499023;0.7325620055198669;0.7298936545848846;0.0026683509349823;7.1200967122209136e-06;0.7298936545848846
269;0.7243822813034058;0.720845639705658;0.7279189229011536;0.7243822813034058;0.0035366415977478027;1.2507833790920131e-05;0.7243822813034058
274;0.7280817925930023;0.7236577868461609;0.7325057983398438;0.7280817925930023;0.004424005746841431;1.9571826848086005e-05;0.7280817925930023
279;0.7299520969390869;0.7289479970932007;0.7309561967849731;0.7299520969390869;0.0010040998458862305;1.0082165005087518e-06;0.7299520969390869
284;0.7295098900794983;0.7251414060592651;0.7338783740997314;0.7295098900794983;0.004368484020233154;1.9083652635032422e-05;0.7295098900794983
289;0.7296977639198303;0.7237293124198914;0.7356662154197693;0.7296977639198303;0.005968451499938965;3.562241330712368e-05;0.7296977639198303
294;0.7333824634552002;0.7281538844108582;0.7386110424995422;0.7333824634552002;0.005228579044342041;2.733803882293273e-05;0.7333824634552002
299;0.7322085201740265;0.7292788028717041;0.7351382374763489;0.7322085201740265;0.0029297173023223877;8.583243471527169e-06;0.7322085201740265
304;0.7332241535186768;0.7292344570159912;0.7372138500213623;0.7332241535186768;0.003989696502685547;1.5917678183541284e-05;0.7332241535186768
309;0.7290388643741608;0.7273164391517639;0.7307612895965576;0.7290388643741608;0.0017224252223968506;2.96674864674884e-06;0.7290388643741608
314;0.7331805229187012;0.7317428588867188;0.7346181869506836;0.7331805229187012;0.0014376640319824219;2.066877868855954e-06;0.7331805229187012
319;0.7369811236858368;0.7331172227859497;0.7408450245857239;0.7369811236858368;0.003863900899887085;1.4929730164148225e-05;0.7369811236858368
324;0.7344944477081299;0.7296344637870789;0.7393544316291809;0.7344944477081299;0.004859983921051025;2.36194437128745e-05;0.7344944477081299
329;0.7379489839076996;0.7374037504196167;0.7384942173957825;0.7379489839076996;0.0005452334880828857;2.972795565270303e-07;0.7379489839076996
334;0.7352941930294037;0.7338780164718628;0.7367103695869446;0.7352941930294037;0.0014161765575408936;2.005556042128376e-06;0.7352941930294037
339;0.7291615903377533;0.7203957438468933;0.7379274368286133;0.7291615903377533;0.008765846490859985;7.684006470132232e-05;0.7291615903377533
344;0.7392134666442871;0.7369884848594666;0.7414384484291077;0.7392134666442871;0.0022249817848205566;4.95054394278327e-06;0.7392134666442871
349;0.7397755682468414;0.7382860779762268;0.741265058517456;0.7397755682468414;0.001489490270614624;2.218581266255626e-06;0.7397755682468414
354;0.7366340160369873;0.735087513923645;0.7381805181503296;0.7366340160369873;0.0015465021133422852;2.391668786572154e-06;0.7366340160369873
359;0.7354676723480225;0.7288851141929626;0.7420502305030823;0.7354676723480225;0.0065825581550598145;4.333007186474447e-05;0.7354676723480225
364;0.7323839366436005;0.7256590723991394;0.7391088008880615;0.7323839366436005;0.00672486424446106;4.522379910643082e-05;0.7323839366436005
369;0.7362711727619171;0.7346124649047852;0.7379298806190491;0.7362711727619171;0.001658707857131958;2.751311755311292e-06;0.7362711727619171
374;0.7370258569717407;0.734224259853363;0.7398274540901184;0.7370258569717407;0.0028015971183776855;7.848946413702151e-06;0.7370258569717407
379;0.7351716160774231;0.7338976263999939;0.7364456057548523;0.7351716160774231;0.0012739896774291992;1.623049698196155e-06;0.7351716160774231
384;0.7315793335437775;0.7294080853462219;0.733750581741333;0.7315793335437775;0.002171248197555542;4.71431873538819e-06;0.7315793335437775
389;0.7322051227092743;0.7263292074203491;0.7380810379981995;0.7322051227092743;0.005875915288925171;3.4526380482624575e-05;0.7322051227092743
394;0.7378004789352417;0.7330273389816284;0.742573618888855;0.7378004789352417;0.004773139953613281;2.2782865016779397e-05;0.7378004789352417
399;0.7359717786312103;0.7344364523887634;0.7375071048736572;0.7359717786312103;0.0015353262424468994;2.3572266707461154e-06;0.7359717786312103
404;0.740346759557724;0.7392223477363586;0.7414711713790894;0.740346759557724;0.0011244118213653564;1.2643019440261583e-06;0.740346759557724
409;0.7378363311290741;0.7347579598426819;0.7409147024154663;0.7378363311290741;0.003078371286392212;9.476369776884042e-06;0.7378363311290741
414;0.7291548252105713;0.7162911295890808;0.7420185208320618;0.7291548252105713;0.012863695621490479;0.0001654746650423533;0.7291548252105713
419;0.7375684082508087;0.7358558773994446;0.7392809391021729;0.7375684082508087;0.0017125308513641357;2.9327619168739716e-06;0.7375684082508087
424;0.7361837923526764;0.7314518094062805;0.7409157752990723;0.7361837923526764;0.004731982946395874;2.2391662604981377e-05;0.7361837923526764
429;0.7360419929027557;0.734839916229248;0.7372440695762634;0.7360419929027557;0.0012020766735076904;1.4449883289913146e-06;0.7360419929027557
434;0.7390639781951904;0.7386249303817749;0.739503026008606;0.7390639781951904;0.00043904781341552734;1.927629824649557e-07;0.7390639781951904
439;0.7392852604389191;0.7390710115432739;0.7394995093345642;0.7392852604389191;0.0002142488956451416;4.5902589285162776e-08;0.7392852604389191
444;0.7334418296813965;0.7315060496330261;0.7353776097297668;0.7334418296813965;0.0019357800483703613;3.7472443956687584e-06;0.7334418296813965
449;0.741238921880722;0.7387614250183105;0.7437164187431335;0.741238921880722;0.002477496862411499;6.137990703258822e-06;0.741238921880722
454;0.7381019592285156;0.7369097471237183;0.739294171333313;0.7381019592285156;0.0011922121047973633;1.4213697028253591e-06;0.7381019592285156
459;0.7358806133270264;0.7332127690315247;0.7385484576225281;0.7358806133270264;0.002667844295501709;7.11739318504101e-06;0.7358806133270264
464;0.7376571297645569;0.7324498295783997;0.7428644299507141;0.7376571297645569;0.0052073001861572266;2.7115975228753086e-05;0.7376571297645569
469;0.7407952547073364;0.7381228804588318;0.7434676289558411;0.7407952547073364;0.0026723742485046387;7.141584124070732e-06;0.7407952547073364
474;0.7344955801963806;0.7263797521591187;0.7426114082336426;0.7344955801963806;0.008115828037261963;6.586666473040736e-05;0.7344955801963806
479;0.7411266267299652;0.7402356863021851;0.7420175671577454;0.7411266267299652;0.0008909404277801514;7.937748458530791e-07;0.7411266267299652
484;0.7401374280452728;0.7387942671775818;0.7414805889129639;0.7401374280452728;0.00134316086769104;1.8040811164965476e-06;0.7401374280452728
489;0.7371140718460083;0.7332536578178406;0.740974485874176;0.7371140718460083;0.0038604140281677246;1.4902796468874158e-05;0.7371140718460083
494;0.7345335483551025;0.7301610112190247;0.7389060854911804;0.7345335483551025;0.004372537136077881;1.9119081006380156e-05;0.7345335483551025
499;0.7348658442497253;0.7312163710594177;0.738515317440033;0.7348658442497253;0.003649473190307617;1.3318654566774057e-05;0.7348658442497253
504;0.7380404770374298;0.7378390431404114;0.7382419109344482;0.7380404770374298;0.00020143389701843262;4.057561486803252e-08;0.7380404770374298
509;0.7375485002994537;0.7317373752593994;0.7433596253395081;0.7375485002994537;0.005811125040054321;3.376917423114634e-05;0.7375485002994537
514;0.7367426156997681;0.7350720167160034;0.7384132146835327;0.7367426156997681;0.0016705989837646484;2.790900964555476e-06;0.7367426156997681
519;0.7346438467502594;0.733596682548523;0.7356910109519958;0.7346438467502594;0.0010471642017364502;1.096552865398337e-06;0.7346438467502594
524;0.7373677492141724;0.737189769744873;0.7375457286834717;0.7373677492141724;0.0001779794692993164;3.167669149206631e-08;0.7373677492141724
529;0.7401968836784363;0.7394567728042603;0.7409369945526123;0.7401968836784363;0.0007401108741760254;5.477641060736005e-07;0.7401968836784363
534;0.7312458157539368;0.7282480001449585;0.734243631362915;0.7312458157539368;0.0029978156089782715;8.986898425433765e-06;0.7312458157539368
539;0.73699951171875;0.7360721826553345;0.7379268407821655;0.73699951171875;0.0009273290634155273;8.599391918551191e-07;0.73699951171875
544;0.7345762550830841;0.7344238758087158;0.7347286343574524;0.7345762550830841;0.00015237927436828613;2.3219443257005423e-08;0.7345762550830841
549;0.7378364503383636;0.7329583764076233;0.742714524269104;0.7378364503383636;0.0048780739307403564;2.3795605273768672e-05;0.7378364503383636
554;0.7382392287254333;0.7342144250869751;0.7422640323638916;0.7382392287254333;0.004024803638458252;1.6199044328146783e-05;0.7382392287254333
559;0.7376053929328918;0.7332802414894104;0.7419305443763733;0.7376053929328918;0.004325151443481445;1.870693500904963e-05;0.7376053929328918
564;0.7355715930461884;0.7350037693977356;0.7361394166946411;0.7355715930461884;0.0005678236484527588;3.224236957422022e-07;0.7355715930461884
569;0.7344986498355865;0.7329328060150146;0.7360644936561584;0.7344986498355865;0.0015658438205718994;2.4518668704232027e-06;0.7344986498355865
574;0.7337040305137634;0.7270715832710266;0.7403364777565002;0.7337040305137634;0.006632447242736816;4.39893564276872e-05;0.7337040305137634
579;0.7371057271957397;0.7358808517456055;0.738330602645874;0.7371057271957397;0.0012248754501342773;1.5003198683416485e-06;0.7371057271957397
584;0.7400545179843903;0.7397869229316711;0.7403221130371094;0.7400545179843903;0.0002675950527191162;7.160711223974658e-08;0.7400545179843903
589;0.733723521232605;0.7302096486091614;0.7372373938560486;0.733723521232605;0.0035138726234436035;1.2347300813786433e-05;0.733723521232605
594;0.7340340912342072;0.7328224778175354;0.7352457046508789;0.7340340912342072;0.001211613416671753;1.4680070714589988e-06;0.7340340912342072
599;0.7369658350944519;0.7364910244941711;0.7374406456947327;0.7369658350944519;0.0004748106002807617;2.2544510613897728e-07;0.7369658350944519
604;0.7310867607593536;0.7256134152412415;0.7365601062774658;0.7310867607593536;0.005473345518112183;2.9957511160638717e-05;0.7310867607593536
609;0.7329769730567932;0.730901300907135;0.7350526452064514;0.7329769730567932;0.002075672149658203;4.308414872866706e-06;0.7329769730567932
614;0.7338206171989441;0.7322905659675598;0.7353506684303284;0.7338206171989441;0.0015300512313842773;2.3410567706605434e-06;0.7338206171989441
619;0.7315236628055573;0.7276486754417419;0.7353986501693726;0.7315236628055573;0.0038749873638153076;1.5015527069728307e-05;0.7315236628055573
624;0.7357783615589142;0.7343571782112122;0.7371995449066162;0.7357783615589142;0.0014211833477020264;2.0197621077855388e-06;0.7357783615589142
629;0.7319273948669434;0.7301672101020813;0.7336875796318054;0.7319273948669434;0.0017601847648620605;3.0982504064525074e-06;0.7319273948669434
634;0.7346616387367249;0.7314896583557129;0.7378336191177368;0.7346616387367249;0.003171980381011963;1.0061459537524797e-05;0.7346616387367249
639;0.7347192168235779;0.7343955039978027;0.735042929649353;0.7347192168235779;0.0003237128257751465;1.0478999357133034e-07;0.7347192168235779
644;0.7314441502094269;0.7293018698692322;0.7335864305496216;0.7314441502094269;0.002142280340194702;4.589365055984729e-06;0.7314441502094269
649;0.7341268956661224;0.731575071811676;0.7366787195205688;0.7341268956661224;0.002551823854446411;6.5118049841217385e-06;0.7341268956661224
654;0.7288626134395599;0.726797342300415;0.7309278845787048;0.7288626134395599;0.0020652711391448975;4.265344878184862e-06;0.7288626134395599
659;0.7335818409919739;0.7308661341667175;0.7362975478172302;0.7335818409919739;0.0027157068252563477;7.375063560743911e-06;0.7335818409919739
664;0.7331658601760864;0.7298275828361511;0.7365041375160217;0.7331658601760864;0.0033382773399353027;1.114409559832552e-05;0.7331658601760864
669;0.7334311008453369;0.733109712600708;0.7337524890899658;0.7334311008453369;0.00032138824462890625;1.0329040378564969e-07;0.7334311008453369
674;0.7334190607070923;0.7333857417106628;0.7334523797035217;0.7334190607070923;3.331899642944336e-05;1.1101555230652593e-09;0.7334190607070923
679;0.732539713382721;0.7275435328483582;0.7375358939170837;0.732539713382721;0.004996180534362793;2.4961819931945683e-05;0.732539713382721
684;0.7328773140907288;0.7304561734199524;0.7352984547615051;0.7328773140907288;0.002421140670776367;5.861922147687437e-06;0.7328773140907288
689;0.7334563136100769;0.7309386730194092;0.7359739542007446;0.7334563136100769;0.0025176405906677246;6.338514143777729e-06;0.7334563136100769
694;0.7283930480480194;0.7212991714477539;0.7354869246482849;0.7283930480480194;0.007093876600265503;5.032308521979445e-05;0.7283930480480194
699;0.7323876321315765;0.7292243242263794;0.7355509400367737;0.7323876321315765;0.0031633079051971436;1.000651690308274e-05;0.7323876321315765
704;0.729607343673706;0.725832998752594;0.7333816885948181;0.729607343673706;0.0037743449211120605;1.4245679583524407e-05;0.729607343673706
709;0.7279594838619232;0.7256544232368469;0.7302645444869995;0.7279594838619232;0.002305060625076294;5.313304485277115e-06;0.7279594838619232
714;0.7264553606510162;0.7214450836181641;0.7314656376838684;0.7264553606510162;0.005010277032852173;2.5102875945925973e-05;0.7264553606510162
719;0.727461576461792;0.7234213352203369;0.7315018177032471;0.727461576461792;0.004040241241455078;1.632354928915447e-05;0.727461576461792
724;0.7306035757064819;0.7290268540382385;0.7321802973747253;0.7306035757064819;0.0015767216682434082;2.486051219108276e-06;0.7306035757064819
729;0.7303938567638397;0.7295251488685608;0.7312625646591187;0.7303938567638397;0.0008687078952789307;7.546534073199496e-07;0.7303938567638397
734;0.725053995847702;0.7247759103775024;0.7253320813179016;0.725053995847702;0.00027808547019958496;7.733152873612426e-08;0.725053995847702
739;0.7306025624275208;0.7303415536880493;0.7308635711669922;0.7306025624275208;0.00026100873947143555;6.812556208046772e-08;0.7306025624275208
744;0.7257188856601715;0.7256790399551392;0.7257587313652039;0.7257188856601715;3.984570503234863e-05;1.5876802095249332e-09;0.7257188856601715
749;0.7302362322807312;0.7285619378089905;0.7319105267524719;0.7302362322807312;0.0016742944717407227;2.8032619781015455e-06;0.7302362322807312
754;0.7290623784065247;0.7262946963310242;0.7318300604820251;0.7290623784065247;0.0027676820755004883;7.66006407104669e-06;0.7290623784065247
759;0.7299972474575043;0.72923344373703;0.7307610511779785;0.7299972474575043;0.0007638037204742432;5.833961234102958e-07;0.7299972474575043
764;0.7274749875068665;0.7250868678092957;0.7298631072044373;0.7274749875068665;0.0023881196975708008;5.703115689925653e-06;0.7274749875068665
769;0.7266161441802979;0.7248482704162598;0.7283840179443359;0.7266161441802979;0.001767873764038086;3.12537764557419e-06;0.7266161441802979
774;0.7287502586841583;0.726814329624176;0.7306861877441406;0.7287502586841583;0.0019359290599822998;3.747821325283951e-06;0.7287502586841583
779;0.7268881797790527;0.7265177369117737;0.7272586226463318;0.7268881797790527;0.00037044286727905273;1.3722791791792588e-07;0.7268881797790527
784;0.7279801368713379;0.7259154319763184;0.7300448417663574;0.7279801368713379;0.0020647048950195312;4.2630063035176136e-06;0.7279801368713379
789;0.7239809930324554;0.7213626503944397;0.7265993356704712;0.7239809930324554;0.002618342638015747;6.8557181700512615e-06;0.7239809930324554
794;0.7220051288604736;0.7210975289344788;0.7229127287864685;0.7220051288604736;0.000907599925994873;8.23737625665899e-07;0.7220051288604736
799;0.7299111187458038;0.7280097603797913;0.7318124771118164;0.7299111187458038;0.0019013583660125732;3.6151636360060024e-06;0.7299111187458038
804;0.7250384986400604;0.7223939895629883;0.7276830077171326;0.7250384986400604;0.0026445090770721436;6.9934282587169605e-06;0.7250384986400604
809;0.7258747220039368;0.7221115231513977;0.7296379208564758;0.7258747220039368;0.0037631988525390625;1.4161665603751317e-05;0.7258747220039368
814;0.7186321318149567;0.716534435749054;0.7207298278808594;0.7186321318149567;0.00209769606590271;4.4003287849037065e-06;0.7186321318149567
819;0.7265193164348602;0.7258632183074951;0.7271754145622253;0.7265193164348602;0.0006560981273651123;4.3046475273200713e-07;0.7265193164348602
824;0.7226047813892365;0.722517728805542;0.7226918339729309;0.7226047813892365;8.705258369445801e-05;7.578152327880616e-09;0.7226047813892365
829;0.7248302698135376;0.7238530516624451;0.7258074879646301;0.7248302698135376;0.0009772181510925293;9.549553148247014e-07;0.7248302698135376
834;0.7251586616039276;0.724063515663147;0.7262538075447083;0.7251586616039276;0.0010951459407806396;1.1993446316083123e-06;0.7251586616039276
839;0.7229692041873932;0.7220907807350159;0.7238476276397705;0.7229692041873932;0.0008784234523773193;7.716277616864886e-07;0.7229692041873932
844;0.7215273678302765;0.7212983965873718;0.7217563390731812;0.7215273678302765;0.00022897124290466309;5.2427830077306226e-08;0.7215273678302765
849;0.7225655019283295;0.721534252166748;0.7235967516899109;0.7225655019283295;0.001031249761581421;1.0634760707617374e-06;0.7225655019283295
854;0.7226844429969788;0.7201463580131531;0.7252225279808044;0.7226844429969788;0.0025380849838256836;6.4418753851214205e-06;0.7226844429969788
859;0.7199746072292328;0.718709409236908;0.7212398052215576;0.7199746072292328;0.001265197992324829;1.6007259597827783e-06;0.7199746072292328
864;0.7204688787460327;0.7202354669570923;0.7207022905349731;0.7204688787460327;0.0002334117889404297;5.4481063216371695e-08;0.7204688787460327
869;0.7214647233486176;0.7199513912200928;0.7229780554771423;0.7214647233486176;0.0015133321285247803;2.290174131225342e-06;0.7214647233486176
874;0.7180351316928864;0.7131906747817993;0.7228795886039734;0.7180351316928864;0.004844456911087036;2.3468762763378948e-05;0.7180351316928864
879;0.7228476107120514;0.7206898927688599;0.7250053286552429;0.7228476107120514;0.0021577179431915283;4.6557467223706794e-06;0.7228476107120514
884;0.7168407738208771;0.7111396193504333;0.7225419282913208;0.7168407738208771;0.005701154470443726;3.250316229586048e-05;0.7168407738208771
889;0.7179460525512695;0.7124359607696533;0.7234561443328857;0.7179460525512695;0.005510091781616211;3.036111144183451e-05;0.7179460525512695
894;0.7215810418128967;0.7201077342033386;0.7230543494224548;0.7215810418128967;0.0014733076095581055;2.170635312381819e-06;0.7215810418128967
899;0.7200209200382233;0.7152413725852966;0.7248004674911499;0.7200209200382233;0.004779547452926636;2.284407385477749e-05;0.7200209200382233
904;0.7119740843772888;0.7104372978210449;0.7135108709335327;0.7119740843772888;0.0015367865562438965;2.361712919451975e-06;0.7119740843772888
909;0.7177987098693848;0.7153856158256531;0.7202118039131165;0.7177987098693848;0.0024130940437316895;5.823022863893357e-06;0.7177987098693848
914;0.719849020242691;0.717633843421936;0.722064197063446;0.719849020242691;0.002215176820755005;4.907008347210251e-06;0.719849020242691
919;0.7203755974769592;0.7179373502731323;0.7228138446807861;0.7203755974769592;0.0024382472038269043;5.945049426969717e-06;0.7203755974769592
924;0.7142651081085205;0.7138731479644775;0.7146570682525635;0.7142651081085205;0.00039196014404296875;1.536327545181848e-07;0.7142651081085205
929;0.7165520191192627;0.7148858308792114;0.718218207359314;0.7165520191192627;0.0016661882400512695;2.776183251285147e-06;0.7165520191192627
934;0.7139418721199036;0.7105243802070618;0.7173593640327454;0.7139418721199036;0.003417491912841797;1.1679250974339084e-05;0.7139418721199036
939;0.7194595634937286;0.7131889462471008;0.7257301807403564;0.7194595634937286;0.006270617246627808;3.932064065370611e-05;0.7194595634937286
944;0.712278813123703;0.7048622965812683;0.7196953296661377;0.712278813123703;0.007416516542434692;5.5004717624207444e-05;0.712278813123703
949;0.7131619453430176;0.704678475856781;0.7216454148292542;0.7131619453430176;0.008483469486236572;7.196925452390701e-05;0.7131619453430176
954;0.7073321044445038;0.7019956111907959;0.7126685976982117;0.7073321044445038;0.005336493253707886;2.8478160246869777e-05;0.7073321044445038
959;0.7136605381965637;0.7121109962463379;0.7152100801467896;0.7136605381965637;0.00154954195022583;2.401080255509669e-06;0.7136605381965637
964;0.7138291299343109;0.709739625453949;0.7179186344146729;0.7138291299343109;0.0040895044803619385;1.672404689490037e-05;0.7138291299343109
969;0.7125976383686066;0.7072836756706238;0.7179116010665894;0.7125976383686066;0.005313962697982788;2.8238199555552512e-05;0.7125976383686066
974;0.7125290334224701;0.7057345509529114;0.7193235158920288;0.7125290334224701;0.006794482469558716;4.6164992029140706e-05;0.7125290334224701
979;0.7118152976036072;0.7094087600708008;0.7142218351364136;0.7118152976036072;0.0024065375328063965;5.791422896805898e-06;0.7118152976036072
984;0.710546225309372;0.7085829377174377;0.7125095129013062;0.710546225309372;0.001963287591934204;3.854498168642806e-06;0.710546225309372
989;0.7089456021785736;0.707114577293396;0.7107766270637512;0.7089456021785736;0.0018310248851776123;3.3526521301396883e-06;0.7089456021785736
994;0.710900604724884;0.704542875289917;0.7172583341598511;0.710900604724884;0.006357729434967041;4.042072356824633e-05;0.710900604724884
999;0.7056443989276886;0.7038220167160034;0.7074667811393738;0.7056443989276886;0.0018223822116851807;3.3210769254665706e-06;0.7056443989276886


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.1/loss-negative_bhattacharyya_kernel/shuf-False/eval-True/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.2861998677253723;0.0;0.5723997354507446;0.2861998677253723;0.2861998677253723;0.08191036428602061;0.2861998677253723
4;0.32510244846343994;0.0;0.6502048969268799;0.32510244846343994;0.32510244846343994;0.10569160199692362;0.32510244846343994
9;0.32606416940689087;0.0;0.6521283388137817;0.32606416940689087;0.32606416940689087;0.10631784257100563;0.32606416940689087
14;0.598021537065506;0.5488376617431641;0.6472054123878479;0.598021537065506;0.04918387532234192;0.0024190535917236744;0.598021537065506
19;0.5804982781410217;0.5233661532402039;0.6376304030418396;0.5804982781410217;0.05713212490081787;0.0032640796956826534;0.5804982781410217
24;0.5981040894985199;0.5551659464836121;0.6410422325134277;0.5981040894985199;0.04293814301490784;0.0018436841255686787;0.5981040894985199
29;0.5727836787700653;0.5500238537788391;0.5955435037612915;0.5727836787700653;0.022759824991226196;0.0005180096336312445;0.5727836787700653
34;0.5736877620220184;0.5435882210731506;0.6037873029708862;0.5736877620220184;0.030099540948867798;0.0009059823653325694;0.5736877620220184
39;0.5771670043468475;0.55877685546875;0.5955571532249451;0.5771670043468475;0.018390148878097534;0.000338197575758592;0.5771670043468475
44;0.5646693706512451;0.5534328818321228;0.5759058594703674;0.5646693706512451;0.011236488819122314;0.00012625868098226078;0.5646693706512451
49;0.5788193941116333;0.5528609156608582;0.6047778725624084;0.5788193941116333;0.025958478450775146;0.0006738426034793576;0.5788193941116333
54;0.5705070197582245;0.5554458498954773;0.5855681896209717;0.5705070197582245;0.015061169862747192;0.00022683883763452428;0.5705070197582245
59;0.5847401320934296;0.5577785968780518;0.6117016673088074;0.5847401320934296;0.026961535215377808;0.0007269243811700576;0.5847401320934296
64;0.5846028327941895;0.5512877702713013;0.6179178953170776;0.5846028327941895;0.033315062522888184;0.0011098933909039488;0.5846028327941895
69;0.5840303003787994;0.5558227300643921;0.6122378706932068;0.5840303003787994;0.02820757031440735;0.0007956670230422347;0.5840303003787994
74;0.5842524766921997;0.5545287728309631;0.6139761805534363;0.5842524766921997;0.029723703861236572;0.0008834985712304899;0.5842524766921997
79;0.5805677473545074;0.5474873185157776;0.6136481761932373;0.5805677473545074;0.03308042883872986;0.00109431477215427;0.5805677473545074
84;0.5767633020877838;0.5587148070335388;0.5948117971420288;0.5767633020877838;0.018048495054244995;0.00032574817372310605;0.5767633020877838
89;0.5852487981319427;0.5529203414916992;0.6175772547721863;0.5852487981319427;0.03232845664024353;0.001045129108740106;0.5852487981319427
94;0.5862330794334412;0.55716472864151;0.6153014302253723;0.5862330794334412;0.029068350791931152;0.0008449690177627645;0.5862330794334412
99;0.5806118547916412;0.5541516542434692;0.6070720553398132;0.5806118547916412;0.026460200548171997;0.0007001422130494817;0.5806118547916412
104;0.5849142074584961;0.5521337985992432;0.617694616317749;0.5849142074584961;0.03278040885925293;0.001074555204979788;0.5849142074584961
109;0.5773640275001526;0.5554291009902954;0.5992989540100098;0.5773640275001526;0.021934926509857178;0.0004811410009928352;0.5773640275001526
114;0.5783863961696625;0.549826979637146;0.606945812702179;0.5783863961696625;0.02855941653251648;0.0008156402726777756;0.5783863961696625
119;0.5777417123317719;0.5468778610229492;0.6086055636405945;0.5777417123317719;0.030863851308822632;0.0009525773176131125;0.5777417123317719
124;0.5667564570903778;0.5387014746665955;0.5948114395141602;0.5667564570903778;0.02805498242378235;0.0007870820387987365;0.5667564570903778
129;0.5856551826000214;0.5524356365203857;0.618874728679657;0.5856551826000214;0.03321954607963562;0.0011035382417370343;0.5856551826000214
134;0.5809910893440247;0.5538671612739563;0.608115017414093;0.5809910893440247;0.02712392807006836;0.0007357074739502423;0.5809910893440247
139;0.5820648670196533;0.5490522980690002;0.6150774359703064;0.5820648670196533;0.033012568950653076;0.0010898297087216235;0.5820648670196533
144;0.5880320966243744;0.5615341067314148;0.614530086517334;0.5880320966243744;0.026497989892959595;0.0007021434683673888;0.5880320966243744
149;0.5756614208221436;0.5409604907035828;0.6103623509407043;0.5756614208221436;0.03470093011856079;0.0012041545510932394;0.5756614208221436
154;0.5701417922973633;0.5463079810142517;0.5939756035804749;0.5701417922973633;0.023833811283111572;0.0005680505602789765;0.5701417922973633
159;0.5759909451007843;0.5549985766410828;0.5969833135604858;0.5759909451007843;0.020992368459701538;0.0004406795335478719;0.5759909451007843
164;0.584441751241684;0.5504562854766846;0.6184272170066833;0.584441751241684;0.03398546576499939;0.0011550118832639455;0.584441751241684
169;0.580030620098114;0.5438766479492188;0.6161845922470093;0.580030620098114;0.036153972148895264;0.0013071097021430944;0.580030620098114
174;0.581623375415802;0.551090657711029;0.612156093120575;0.581623375415802;0.03053271770477295;0.0009322468504393555;0.581623375415802
179;0.5739247500896454;0.5477820634841919;0.6000674366950989;0.5739247500896454;0.02614268660545349;0.0006834400629509574;0.5739247500896454
184;0.5833630263805389;0.5474536418914795;0.6192724108695984;0.5833630263805389;0.03590938448905945;0.0012894838943831033;0.5833630263805389
189;0.5809405744075775;0.5489396452903748;0.6129415035247803;0.5809405744075775;0.03200092911720276;0.0010240594643642353;0.5809405744075775
194;0.5731120407581329;0.5371590852737427;0.6090649962425232;0.5731120407581329;0.03595295548439026;0.0012926150080625476;0.5731120407581329
199;0.5791508257389069;0.5557940602302551;0.6025075912475586;0.5791508257389069;0.023356765508651733;0.0005455384950261433;0.5791508257389069
204;0.6418069899082184;0.6227337718009949;0.6608802080154419;0.6418069899082184;0.01907321810722351;0.0003637876489657188;0.6418069899082184
209;0.6841705739498138;0.669870138168335;0.6984710097312927;0.6841705739498138;0.014300435781478882;0.00020450246354020152;0.6841705739498138
214;0.6970887780189514;0.6893294453620911;0.7048481106758118;0.6970887780189514;0.0077593326568603516;6.020724327981952e-05;0.6970887780189514
219;0.7061029970645905;0.7054397463798523;0.7067662477493286;0.7061029970645905;0.0006632506847381592;4.39901470805637e-07;0.7061029970645905
224;0.711823970079422;0.7090672850608826;0.7145806550979614;0.711823970079422;0.0027566850185394287;7.59931229143973e-06;0.711823970079422
229;0.7123106718063354;0.7094735503196716;0.7151477932929993;0.7123106718063354;0.0028371214866638184;8.049258330089515e-06;0.7123106718063354
234;0.7230203747749329;0.7191087007522583;0.7269320487976074;0.7230203747749329;0.0039116740226745605;1.530119365966698e-05;0.7230203747749329
239;0.7231980562210083;0.7213447690010071;0.7250513434410095;0.7231980562210083;0.0018532872200012207;3.434673519819853e-06;0.7231980562210083
244;0.7256498038768768;0.7207189202308655;0.7305806875228882;0.7256498038768768;0.0049308836460113525;2.431361353050221e-05;0.7256498038768768
249;0.7277202010154724;0.7217875123023987;0.7336528897285461;0.7277202010154724;0.0059326887130737305;3.5196795366232436e-05;0.7277202010154724
254;0.7274512946605682;0.7142270803451538;0.7406755089759827;0.7274512946605682;0.013224214315414429;0.0001748798442600119;0.7274512946605682
259;0.7345559298992157;0.7226070761680603;0.7465047836303711;0.7345559298992157;0.011948853731155396;0.00014277510548854622;0.7345559298992157
264;0.7294634878635406;0.7213519811630249;0.7375749945640564;0.7294634878635406;0.008111506700515747;6.579654095251186e-05;0.7294634878635406
269;0.7378944456577301;0.7278317809104919;0.7479571104049683;0.7378944456577301;0.01006266474723816;0.0001012572218153096;0.7378944456577301
274;0.7361103594303131;0.7296292185783386;0.7425915002822876;0.7361103594303131;0.006481140851974487;4.200518674313258e-05;0.7361103594303131
279;0.7349544763565063;0.7293367385864258;0.7405722141265869;0.7349544763565063;0.005617737770080566;3.1558977653389775e-05;0.7349544763565063
284;0.7359272539615631;0.7270347476005554;0.7448197603225708;0.7359272539615631;0.00889250636100769;7.907666938056224e-05;0.7359272539615631
289;0.7393957078456879;0.7353750467300415;0.7434163689613342;0.7393957078456879;0.004020661115646362;1.616571580687065e-05;0.7393957078456879
294;0.743606686592102;0.7341426610946655;0.7530707120895386;0.743606686592102;0.009464025497436523;8.956777861612863e-05;0.743606686592102
299;0.7428703904151917;0.7395017147064209;0.7462390661239624;0.7428703904151917;0.003368675708770752;1.1347976030862128e-05;0.7428703904151917
304;0.7427705526351929;0.7387833595275879;0.7467577457427979;0.7427705526351929;0.0039871931076049805;1.589770887733266e-05;0.7427705526351929
309;0.7474596500396729;0.7408618330955505;0.7540574669837952;0.7474596500396729;0.0065978169441223145;4.3531188428147516e-05;0.7474596500396729
314;0.7404282987117767;0.7343350648880005;0.746521532535553;0.7404282987117767;0.006093233823776245;3.712749843121088e-05;0.7404282987117767
319;0.7356487512588501;0.7284359931945801;0.7428615093231201;0.7356487512588501;0.0072127580642700195;5.20238788936922e-05;0.7356487512588501
324;0.7403961718082428;0.7347927093505859;0.7459996342658997;0.7403961718082428;0.00560346245765686;3.139879151436986e-05;0.7403961718082428
329;0.7414451539516449;0.7352790236473083;0.7476112842559814;0.7414451539516449;0.006166130304336548;3.802116293005753e-05;0.7414451539516449
334;0.7403701543807983;0.7342210412025452;0.7465192675590515;0.7403701543807983;0.006149113178253174;3.781159287896685e-05;0.7403701543807983
339;0.7476636469364166;0.7421906590461731;0.7531366348266602;0.7476636469364166;0.00547298789024353;2.995359644675233e-05;0.7476636469364166
344;0.742012232542038;0.7313315868377686;0.7526928782463074;0.742012232542038;0.01068064570426941;0.00011407619266012858;0.742012232542038
349;0.7460675835609436;0.7410157322883606;0.7511194348335266;0.7460675835609436;0.005051851272583008;2.5521201280298556e-05;0.7460675835609436
354;0.7413748204708099;0.7330554127693176;0.7496942281723022;0.7413748204708099;0.00831940770149231;6.921254450364955e-05;0.7413748204708099
359;0.7442174255847931;0.7380858063697815;0.7503490447998047;0.7442174255847931;0.006131619215011597;3.759675419789943e-05;0.7442174255847931
364;0.7467636466026306;0.7367971539497375;0.7567301392555237;0.7467636466026306;0.009966492652893066;9.933097580017147e-05;0.7467636466026306
369;0.7467043697834015;0.7387215495109558;0.7546871900558472;0.7467043697834015;0.007982820272445679;6.37254195021697e-05;0.7467043697834015
374;0.7451017200946808;0.7360222935676575;0.7541811466217041;0.7451017200946808;0.009079426527023315;8.243598605961466e-05;0.7451017200946808
379;0.7453007102012634;0.7329114675521851;0.7576899528503418;0.7453007102012634;0.01238924264907837;0.0001534933334177424;0.7453007102012634
384;0.7476959824562073;0.743308424949646;0.7520835399627686;0.7476959824562073;0.004387557506561279;1.925066087338223e-05;0.7476959824562073
389;0.748374342918396;0.7425917387008667;0.7541569471359253;0.748374342918396;0.005782604217529297;3.343851153658761e-05;0.748374342918396
394;0.7454498410224915;0.7395221590995789;0.751377522945404;0.7454498410224915;0.005927681922912598;3.513741297922479e-05;0.7454498410224915
399;0.7455117702484131;0.7356492280960083;0.7553743124008179;0.7455117702484131;0.009862542152404785;9.726973770796121e-05;0.7455117702484131
404;0.7446692883968353;0.734961748123169;0.7543768286705017;0.7446692883968353;0.009707540273666382;9.423633816485477e-05;0.7446692883968353
409;0.7479689419269562;0.7398642897605896;0.7560735940933228;0.7479689419269562;0.008104652166366577;6.568538673779045e-05;0.7479689419269562
414;0.7450849711894989;0.7426667809486389;0.7475031614303589;0.7450849711894989;0.0024181902408599854;5.847644040990474e-06;0.7450849711894989
419;0.7471473217010498;0.7407980561256409;0.7534965872764587;0.7471473217010498;0.0063492655754089355;4.031317334707296e-05;0.7471473217010498
424;0.7421208322048187;0.7397887110710144;0.744452953338623;0.7421208322048187;0.0023321211338043213;5.438788982736753e-06;0.7421208322048187
429;0.7469086945056915;0.7386395335197449;0.7551778554916382;0.7469086945056915;0.008269160985946655;6.837902341150226e-05;0.7469086945056915
434;0.7473497688770294;0.7412927746772766;0.7534067630767822;0.7473497688770294;0.006056994199752808;3.6687178735839154e-05;0.7473497688770294
439;0.7499799430370331;0.7401559948921204;0.7598038911819458;0.7499799430370331;0.00982394814491272;9.650995715393407e-05;0.7499799430370331
444;0.7460835576057434;0.7385993599891663;0.7535677552223206;0.7460835576057434;0.0074841976165771484;5.601321396397907e-05;0.7460835576057434
449;0.7408150434494019;0.7399269342422485;0.7417031526565552;0.7408150434494019;0.0008881092071533203;7.887379638304992e-07;0.7408150434494019
454;0.7455738484859467;0.7372144460678101;0.7539332509040833;0.7455738484859467;0.008359402418136597;6.987960878834798e-05;0.7455738484859467
459;0.7483266890048981;0.7419043779373169;0.7547490000724792;0.7483266890048981;0.006422311067581177;4.1246079448775674e-05;0.7483266890048981
464;0.7454511225223541;0.7368386387825012;0.754063606262207;0.7454511225223541;0.008612483739852905;7.417487616923069e-05;0.7454511225223541
469;0.7433942556381226;0.7355965971946716;0.7511919140815735;0.7433942556381226;0.007797658443450928;6.0803477200721545e-05;0.7433942556381226
474;0.7441408932209015;0.7398496270179749;0.7484321594238281;0.7441408932209015;0.004291266202926636;1.8414965624380386e-05;0.7441408932209015
479;0.7482065558433533;0.7412553429603577;0.7551577687263489;0.7482065558433533;0.0069512128829956055;4.831936054472408e-05;0.7482065558433533
484;0.7464239299297333;0.7379480004310608;0.7548998594284058;0.7464239299297333;0.008475929498672485;7.184138086646641e-05;0.7464239299297333
489;0.7479590475559235;0.7405683994293213;0.7553496956825256;0.7479590475559235;0.007390648126602173;5.462167973124821e-05;0.7479590475559235
494;0.7480617761611938;0.7414301633834839;0.7546933889389038;0.7480617761611938;0.006631612777709961;4.3978288033486024e-05;0.7480617761611938
499;0.7515891194343567;0.7447471022605896;0.7584311366081238;0.7515891194343567;0.00684201717376709;4.6813199006123796e-05;0.7515891194343567
504;0.7503392696380615;0.7407339811325073;0.7599445581436157;0.7503392696380615;0.0096052885055542;9.226156727493162e-05;0.7503392696380615
509;0.7454566359519958;0.7408587336540222;0.7500545382499695;0.7454566359519958;0.004597902297973633;2.1140705541711213e-05;0.7454566359519958
514;0.7467237710952759;0.741485059261322;0.7519624829292297;0.7467237710952759;0.005238711833953857;2.7444101679208188e-05;0.7467237710952759
519;0.7512569725513458;0.7408303618431091;0.7616835832595825;0.7512569725513458;0.010426610708236694;0.0001087142108611161;0.7512569725513458
524;0.7525975406169891;0.7442219257354736;0.7609731554985046;0.7525975406169891;0.008375614881515503;7.015092464346395e-05;0.7525975406169891
529;0.7459141612052917;0.739835262298584;0.7519930601119995;0.7459141612052917;0.006078898906707764;3.6953011917972844e-05;0.7459141612052917
534;0.7501572072505951;0.7413653135299683;0.7589491009712219;0.7501572072505951;0.008791893720626831;7.72973951947975e-05;0.7501572072505951
539;0.7487149834632874;0.7416766881942749;0.7557532787322998;0.7487149834632874;0.007038295269012451;4.953760029380305e-05;0.7487149834632874
544;0.7494691908359528;0.7400338649749756;0.7589045166969299;0.7494691908359528;0.009435325860977173;8.902537410282463e-05;0.7494691908359528
549;0.7471916973590851;0.7398689985275269;0.7545143961906433;0.7471916973590851;0.0073226988315582275;5.362191817770423e-05;0.7471916973590851
554;0.7481705546379089;0.7383559942245483;0.7579851150512695;0.7481705546379089;0.009814560413360596;9.632559610750491e-05;0.7481705546379089
559;0.746628075838089;0.7348243594169617;0.7584317922592163;0.746628075838089;0.01180371642112732;0.00013932772135039073;0.746628075838089
564;0.7488939166069031;0.7425736784934998;0.7552141547203064;0.7488939166069031;0.00632023811340332;3.994540981011596e-05;0.7488939166069031
569;0.7484706938266754;0.7399811148643494;0.7569602727890015;0.7484706938266754;0.00848957896232605;7.207295095756905e-05;0.7484706938266754
574;0.7481538355350494;0.7401928305625916;0.7561148405075073;0.7481538355350494;0.007961004972457886;6.337760017149918e-05;0.7481538355350494
579;0.7480956315994263;0.7408434152603149;0.7553478479385376;0.7480956315994263;0.007252216339111328;5.2594641829273314e-05;0.7480956315994263
584;0.7468647360801697;0.7413710951805115;0.7523583769798279;0.7468647360801697;0.005493640899658203;3.018009033439739e-05;0.7468647360801697
589;0.7501152157783508;0.7416911721229553;0.7585392594337463;0.7501152157783508;0.008424043655395508;7.096451150800931e-05;0.7501152157783508
594;0.7498440146446228;0.7435821890830994;0.7561058402061462;0.7498440146446228;0.0062618255615234375;3.921045936294831e-05;0.7498440146446228
599;0.7493557929992676;0.7405791878700256;0.7581323981285095;0.7493557929992676;0.008776605129241943;7.702879759463599e-05;0.7493557929992676
604;0.7502687573432922;0.7421268820762634;0.758410632610321;0.7502687573432922;0.008141875267028809;6.629013286385543e-05;0.7502687573432922
609;0.7490130662918091;0.7407671809196472;0.757258951663971;0.7490130662918091;0.008245885372161865;6.799462557083302e-05;0.7490130662918091
614;0.7470948100090027;0.7377562522888184;0.756433367729187;0.7470948100090027;0.009338557720184326;8.720866029321428e-05;0.7470948100090027
619;0.7520702183246613;0.7437450289726257;0.7603954076766968;0.7520702183246613;0.008325189352035522;6.930877774724564e-05;0.7520702183246613
624;0.7472335696220398;0.7387397289276123;0.7557274103164673;0.7472335696220398;0.00849384069442749;7.214532974231247e-05;0.7472335696220398
629;0.7475440502166748;0.7397515773773193;0.7553365230560303;0.7475440502166748;0.007792472839355469;6.072263295209268e-05;0.7475440502166748
634;0.750304788351059;0.7413079738616943;0.7593016028404236;0.750304788351059;0.008996814489364624;8.094267095604124e-05;0.750304788351059
639;0.7476800084114075;0.7431384325027466;0.7522215843200684;0.7476800084114075;0.004541575908660889;2.0625911734128977e-05;0.7476800084114075
644;0.7475884556770325;0.7415578365325928;0.7536190748214722;0.7475884556770325;0.006030619144439697;3.6368367265282586e-05;0.7475884556770325
649;0.7471118867397308;0.7394676804542542;0.7547560930252075;0.7471118867397308;0.007644206285476685;5.843388973492125e-05;0.7471118867397308
654;0.75110924243927;0.7441796660423279;0.7580388188362122;0.75110924243927;0.006929576396942139;4.801902904105759e-05;0.75110924243927
659;0.7493204474449158;0.738556444644928;0.7600844502449036;0.7493204474449158;0.010764002799987793;0.00011586375627814505;0.7493204474449158
664;0.7477271854877472;0.7408714890480042;0.7545828819274902;0.7477271854877472;0.006855696439743042;4.700057367390542e-05;0.7477271854877472
669;0.7480039596557617;0.734962522983551;0.7610453963279724;0.7480039596557617;0.013041436672210693;0.00017007907047528192;0.7480039596557617
674;0.7490589022636414;0.741331160068512;0.7567866444587708;0.7490589022636414;0.0077277421951293945;5.971799943438327e-05;0.7490589022636414
679;0.7476596832275391;0.7392279505729675;0.7560914158821106;0.7476596832275391;0.008431732654571533;7.109411555816791e-05;0.7476596832275391
684;0.748494416475296;0.7422845363616943;0.7547042965888977;0.748494416475296;0.006209880113601685;3.856261102530567e-05;0.748494416475296
689;0.7479975819587708;0.7403634786605835;0.755631685256958;0.7479975819587708;0.007634103298187256;5.827953316739354e-05;0.7479975819587708
694;0.7493073642253876;0.7402603626251221;0.7583543658256531;0.7493073642253876;0.009047001600265503;8.184823795520657e-05;0.7493073642253876
699;0.7498845756053925;0.7427301406860352;0.7570390105247498;0.7498845756053925;0.0071544349193573;5.118593901531909e-05;0.7498845756053925
704;0.7496337294578552;0.7420990467071533;0.7571684122085571;0.7496337294578552;0.007534682750701904;5.6771444153724815e-05;0.7496337294578552
709;0.7507130801677704;0.744038462638855;0.7573876976966858;0.7507130801677704;0.006674617528915405;4.455051915730479e-05;0.7507130801677704
714;0.7483997642993927;0.7395340800285339;0.7572654485702515;0.7483997642993927;0.008865684270858765;7.86003575905525e-05;0.7483997642993927
719;0.7479781210422516;0.7394821643829346;0.7564740777015686;0.7479781210422516;0.008495956659317017;7.218127955699316e-05;0.7479781210422516
724;0.7510928511619568;0.7429477572441101;0.7592379450798035;0.7510928511619568;0.00814509391784668;6.634255493054297e-05;0.7510928511619568
729;0.750920444726944;0.7434280514717102;0.7584128379821777;0.750920444726944;0.007492393255233765;5.613595669107241e-05;0.750920444726944
734;0.7497434616088867;0.7428081035614014;0.7566788196563721;0.7497434616088867;0.0069353580474853516;4.809919124681983e-05;0.7497434616088867
739;0.7487998604774475;0.7406525611877441;0.7569471597671509;0.7487998604774475;0.00814729928970337;6.637848571600102e-05;0.7487998604774475
744;0.7518394887447357;0.7433903217315674;0.760288655757904;0.7518394887447357;0.008449167013168335;7.138842321641192e-05;0.7518394887447357
749;0.7512264251708984;0.7426217794418335;0.7598310708999634;0.7512264251708984;0.008604645729064941;7.403992812271554e-05;0.7512264251708984
754;0.7493371069431305;0.7411094307899475;0.7575647830963135;0.7493371069431305;0.008227676153182983;6.769465488165594e-05;0.7493371069431305
759;0.7517795264720917;0.7421180009841919;0.7614410519599915;0.7517795264720917;0.00966152548789978;9.334507475333709e-05;0.7517795264720917
764;0.7503046989440918;0.7427230477333069;0.7578863501548767;0.7503046989440918;0.007581651210784912;5.7481435081996324e-05;0.7503046989440918
769;0.7508280575275421;0.7423275113105774;0.7593286037445068;0.7508280575275421;0.008500546216964722;7.225928598675324e-05;0.7508280575275421
774;0.7479487359523773;0.740463137626648;0.7554343342781067;0.7479487359523773;0.00748559832572937;5.603418229416235e-05;0.7479487359523773
779;0.7508886456489563;0.7402817010879517;0.7614955902099609;0.7508886456489563;0.010606944561004639;0.00011250727292022589;0.7508886456489563
784;0.7507895827293396;0.7430976629257202;0.758481502532959;0.7507895827293396;0.007691919803619385;5.9165630265312075e-05;0.7507895827293396
789;0.7547528445720673;0.7430707216262817;0.7664349675178528;0.7547528445720673;0.011682122945785522;0.0001364719965204486;0.7547528445720673
794;0.7519541084766388;0.7430863380432129;0.7608218789100647;0.7519541084766388;0.008867770433425903;7.863735245994263e-05;0.7519541084766388
799;0.7493100762367249;0.7415299415588379;0.7570902109146118;0.7493100762367249;0.007780134677886963;6.0530495606059276e-05;0.7493100762367249
804;0.7522085011005402;0.7429971098899841;0.7614198923110962;0.7522085011005402;0.00921139121055603;8.484972803390889e-05;0.7522085011005402
809;0.7512390911579132;0.7416731715202332;0.7608050107955933;0.7512390911579132;0.009565919637680054;9.150681851455289e-05;0.7512390911579132
814;0.7504979372024536;0.7423775792121887;0.7586182951927185;0.7504979372024536;0.008120357990264893;6.594021389005889e-05;0.7504979372024536
819;0.751934677362442;0.7433715462684631;0.7604978084564209;0.751934677362442;0.008563131093978882;7.332721413266796e-05;0.751934677362442
824;0.7540239095687866;0.745830237865448;0.7622175812721252;0.7540239095687866;0.008193671703338623;6.713625598209205e-05;0.7540239095687866
829;0.7500886023044586;0.7419064044952393;0.758270800113678;0.7500886023044586;0.00818219780921936;6.69483609891941e-05;0.7500886023044586
834;0.7521251142024994;0.7441043853759766;0.7601458430290222;0.7521251142024994;0.008020728826522827;6.433209090861425e-05;0.7521251142024994
839;0.755054384469986;0.746557891368866;0.763550877571106;0.755054384469986;0.008496493101119995;7.219039501737967e-05;0.755054384469986
844;0.7513982951641083;0.741858720779419;0.7609378695487976;0.7513982951641083;0.009539574384689331;9.100347944102083e-05;0.7513982951641083
849;0.7507801353931427;0.7434994578361511;0.7580608129501343;0.7507801353931427;0.007280677556991577;5.300826568888084e-05;0.7507801353931427
854;0.7526875734329224;0.7423511743545532;0.7630239725112915;0.7526875734329224;0.01033639907836914;0.00010684114590731042;0.7526875734329224
859;0.7529606223106384;0.7436777353286743;0.7622435092926025;0.7529606223106384;0.009282886981964111;8.617199071991877e-05;0.7529606223106384
864;0.7517771422863007;0.7425392270088196;0.7610150575637817;0.7517771422863007;0.009237915277481079;8.533907867391832e-05;0.7517771422863007
869;0.7512800991535187;0.7412660121917725;0.7612941861152649;0.7512800991535187;0.010014086961746216;0.00010028193767741556;0.7512800991535187
874;0.7519313991069794;0.7443132400512695;0.7595495581626892;0.7519313991069794;0.007618159055709839;5.8036347398093824e-05;0.7519313991069794
879;0.752431184053421;0.7446624040603638;0.7601999640464783;0.752431184053421;0.007768779993057251;6.035394258052662e-05;0.752431184053421
884;0.7528121769428253;0.7422702312469482;0.7633541226387024;0.7528121769428253;0.010541945695877075;0.00011113261905482119;0.7528121769428253
889;0.7504671812057495;0.7433153986930847;0.7576189637184143;0.7504671812057495;0.007151782512664795;5.114799310845797e-05;0.7504671812057495
894;0.7518593668937683;0.7441971302032471;0.7595216035842896;0.7518593668937683;0.00766223669052124;5.870987110156989e-05;0.7518593668937683
899;0.7510642409324646;0.7427921891212463;0.7593362927436829;0.7510642409324646;0.008272051811218262;6.842684116747932e-05;0.7510642409324646
904;0.7492501735687256;0.7407147884368896;0.7577855587005615;0.7492501735687256;0.008535385131835938;7.285279934876598e-05;0.7492501735687256
909;0.754489004611969;0.7460805773735046;0.7628974318504333;0.754489004611969;0.008408427238464355;7.070164862454931e-05;0.754489004611969
914;0.7530266642570496;0.7446789741516113;0.7613743543624878;0.7530266642570496;0.008347690105438232;6.968393009643137e-05;0.7530266642570496
919;0.7508859038352966;0.7408673763275146;0.7609044313430786;0.7508859038352966;0.010018527507781982;0.00010037089342418426;0.7508859038352966
924;0.7518376410007477;0.7432981133460999;0.7603771686553955;0.7518376410007477;0.008539527654647827;7.292353256449502e-05;0.7518376410007477
929;0.749590665102005;0.7425132393836975;0.7566680908203125;0.749590665102005;0.007077425718307495;5.008995479816036e-05;0.749590665102005
934;0.7528800070285797;0.7431678771972656;0.7625921368598938;0.7528800070285797;0.009712129831314087;9.4325465860301e-05;0.7528800070285797
939;0.7523793578147888;0.7425476312637329;0.7622110843658447;0.7523793578147888;0.009831726551055908;9.66628469747377e-05;0.7523793578147888
944;0.7520078122615814;0.7438051104545593;0.7602105140686035;0.7520078122615814;0.008202701807022095;6.728431693492354e-05;0.7520078122615814
949;0.7508298754692078;0.7407014966011047;0.7609582543373108;0.7508298754692078;0.010128378868103027;0.00010258405849583596;0.7508298754692078
954;0.7522443234920502;0.743155300617218;0.7613333463668823;0.7522443234920502;0.009089022874832153;8.261033681922214e-05;0.7522443234920502
959;0.7526899576187134;0.743224561214447;0.7621553540229797;0.7526899576187134;0.009465396404266357;8.959372908989849e-05;0.7526899576187134
964;0.7525101602077484;0.7426161766052246;0.7624041438102722;0.7525101602077484;0.009893983602523804;9.78909115270099e-05;0.7525101602077484
969;0.7527414262294769;0.743960976600647;0.7615218758583069;0.7527414262294769;0.008780449628829956;7.709629568442011e-05;0.7527414262294769
974;0.7509023249149323;0.7419071197509766;0.7598975300788879;0.7509023249149323;0.008995205163955688;8.091371594165508e-05;0.7509023249149323
979;0.7528862655162811;0.7430320382118225;0.7627404928207397;0.7528862655162811;0.009854227304458618;9.710579576793776e-05;0.7528862655162811
984;0.750913143157959;0.7425476312637329;0.7592786550521851;0.750913143157959;0.008365511894226074;6.998178925243792e-05;0.750913143157959
989;0.75240558385849;0.7447019815444946;0.7601091861724854;0.75240558385849;0.007703602313995361;5.9345488612194686e-05;0.75240558385849
994;0.7500987648963928;0.7432502508163452;0.7569472789764404;0.7500987648963928;0.006848514080047607;4.6902145104610327e-05;0.7500987648963928
999;0.7503632307052612;0.7420876026153564;0.758638858795166;0.7503632307052612;0.008275628089904785;6.848602028242112e-05;0.7503632307052612


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.1/loss-negative_bhattacharyya_kernel/shuf-False/eval-True/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.4383932501077652;0.37492457032203674;0.5018619298934937;0.4383932501077652;0.06346867978572845;0.004028273313743336;0.4383932501077652
4;0.3875720053911209;0.36746925115585327;0.40767475962638855;0.3875720053911209;0.02010275423526764;0.000404120727843571;0.3875720053911209
9;0.31589385122060776;0.24165557324886322;0.3901321291923523;0.31589385122060776;0.07423827797174454;0.00551132191621001;0.31589385122060776
14;0.25574328750371933;0.1268104761838913;0.38467609882354736;0.25574328750371933;0.12893281131982803;0.016623669834834376;0.25574328750371933
19;0.33627764880657196;0.24006661772727966;0.43248867988586426;0.33627764880657196;0.0962110310792923;0.009256562501340548;0.33627764880657196
24;0.34969738125801086;0.2890530228614807;0.410341739654541;0.34969738125801086;0.06064435839653015;0.003677738205326797;0.34969738125801086
29;0.3484179228544235;0.2651323974132538;0.43170344829559326;0.3484179228544235;0.08328552544116974;0.006936478748011732;0.3484179228544235
34;0.35997965931892395;0.28900131583213806;0.43095800280570984;0.35997965931892395;0.07097834348678589;0.005037925244128161;0.35997965931892395
39;0.3622300922870636;0.269463449716568;0.4549967348575592;0.3622300922870636;0.0927666425704956;0.008605649973802088;0.3622300922870636
44;0.3434450179338455;0.26674070954322815;0.4201493263244629;0.3434450179338455;0.07670430839061737;0.005883550925682934;0.3434450179338455
49;0.3677664250135422;0.29515111446380615;0.4403817355632782;0.3677664250135422;0.07261531054973602;0.005272983326234604;0.3677664250135422
54;0.38772915303707123;0.29267409443855286;0.4827842116355896;0.38772915303707123;0.09505505859851837;0.009035464165167761;0.38772915303707123
59;0.3604467362165451;0.27735456824302673;0.4435389041900635;0.3604467362165451;0.08309216797351837;0.006904308378539392;0.3604467362165451
64;0.3586209714412689;0.29996031522750854;0.4172816276550293;0.3586209714412689;0.058660656213760376;0.003441072587428984;0.3586209714412689
69;0.3661165088415146;0.28707972168922424;0.44515329599380493;0.3661165088415146;0.07903678715229034;0.006246813723356448;0.3661165088415146
74;0.38362306356430054;0.3191017806529999;0.4481443464756012;0.38362306356430054;0.06452128291130066;0.0041629959485200985;0.38362306356430054
79;0.37617722153663635;0.3155909478664398;0.4367634952068329;0.37617722153663635;0.06058627367019653;0.0036706965572399497;0.37617722153663635
84;0.3773300349712372;0.3072979152202606;0.44736215472221375;0.3773300349712372;0.07003211975097656;0.0049044977968151215;0.3773300349712372
89;0.36327750980854034;0.287795752286911;0.4387592673301697;0.36327750980854034;0.07548175752162933;0.0056974957185540465;0.36327750980854034
94;0.3724973201751709;0.29805517196655273;0.44693946838378906;0.3724973201751709;0.07444214820861816;0.0055416334299138725;0.3724973201751709
99;0.37972353398799896;0.3112623691558838;0.44818469882011414;0.37972353398799896;0.06846116483211517;0.004686931090170043;0.37972353398799896
104;0.3923287093639374;0.3137340545654297;0.47092336416244507;0.3923287093639374;0.07859465479850769;0.006177119762896588;0.3923287093639374
109;0.39974862337112427;0.32346001267433167;0.47603723406791687;0.39974862337112427;0.0762886106967926;0.005819952122046779;0.39974862337112427
114;0.3737551420927048;0.3167310655117035;0.43077921867370605;0.3737551420927048;0.05702407658100128;0.003251745309915899;0.3737551420927048
119;0.37912702560424805;0.30689379572868347;0.4513602554798126;0.37912702560424805;0.07223322987556458;0.005217639498256155;0.37912702560424805
124;0.3711436241865158;0.30077236890792847;0.44151487946510315;0.3711436241865158;0.07037125527858734;0.004952113569484107;0.3711436241865158
129;0.37805497646331787;0.28769662976264954;0.4684133231639862;0.37805497646331787;0.09035834670066833;0.00816463081847818;0.37805497646331787
134;0.3743894547224045;0.3122015595436096;0.43657734990119934;0.3743894547224045;0.06218789517879486;0.003867334306768777;0.3743894547224045
139;0.4014175981283188;0.343998521566391;0.4588366746902466;0.4014175981283188;0.057419076561927795;0.003296950353224526;0.4014175981283188
144;0.3849441558122635;0.3199543356895447;0.4499339759349823;0.3849441558122635;0.06498982012271881;0.004223676719583347;0.3849441558122635
149;0.38671013712882996;0.31781062483787537;0.45560964941978455;0.38671013712882996;0.06889951229095459;0.004747142793931403;0.38671013712882996
154;0.38929569721221924;0.31650009751319885;0.4620912969112396;0.38929569721221924;0.07279559969902039;0.005299199335540017;0.38929569721221924
159;0.3843212276697159;0.3224862217903137;0.44615623354911804;0.3843212276697159;0.06183500587940216;0.0038235679521056998;0.3843212276697159
164;0.38730449974536896;0.32810482382774353;0.4465041756629944;0.38730449974536896;0.05919967591762543;0.00350460162875188;0.38730449974536896
169;0.3720031827688217;0.3029401898384094;0.441066175699234;0.3720031827688217;0.06906299293041229;0.004769696992506178;0.3720031827688217
174;0.3822268843650818;0.311857670545578;0.45259609818458557;0.3822268843650818;0.07036921381950378;0.004951826253575042;0.3822268843650818
179;0.3783133327960968;0.30809348821640015;0.44853317737579346;0.3783133327960968;0.07021984457969666;0.004930826572796754;0.3783133327960968
184;0.3875037282705307;0.32411980628967285;0.45088765025138855;0.3875037282705307;0.06338392198085785;0.004017521565675475;0.3875037282705307
189;0.3905622959136963;0.3204295039176941;0.4606950879096985;0.3905622959136963;0.0701327919960022;0.00491860851315451;0.3905622959136963
194;0.3855755627155304;0.323191374540329;0.4479597508907318;0.3855755627155304;0.062384188175201416;0.00389178693427894;0.3855755627155304
199;0.3953961431980133;0.33107954263687134;0.4597127437591553;0.3953961431980133;0.06431660056114197;0.004136625107741487;0.3953961431980133
204;0.5361094176769257;0.5028606057167053;0.569358229637146;0.5361094176769257;0.03324881196022034;0.001105483496766091;0.5361094176769257
209;0.5591593384742737;0.5532221794128418;0.5650964975357056;0.5591593384742737;0.005937159061431885;3.524985772074274e-05;0.5591593384742737
214;0.5739155411720276;0.565396249294281;0.5824348330497742;0.5739155411720276;0.008519291877746582;7.257833409823888e-05;0.5739155411720276
219;0.5889288485050201;0.5653126835823059;0.6125450134277344;0.5889288485050201;0.023616164922714233;0.0005577232456568382;0.5889288485050201
224;0.5874370038509369;0.5628386735916138;0.61203533411026;0.5874370038509369;0.02459833025932312;0.0006050778515467314;0.5874370038509369
229;0.6130466759204865;0.5944226384162903;0.6316707134246826;0.6130466759204865;0.018624037504196167;0.0003468547729577054;0.6130466759204865
234;0.6081100404262543;0.5790892839431763;0.6371307969093323;0.6081100404262543;0.029020756483078003;0.0008422043068501139;0.6081100404262543
239;0.6131778657436371;0.5985657572746277;0.6277899742126465;0.6131778657436371;0.0146121084690094;0.00021351371391009621;0.6131778657436371
244;0.6211431920528412;0.6012808084487915;0.6410055756568909;0.6211431920528412;0.019862383604049683;0.00039451428243442166;0.6211431920528412
249;0.6275554597377777;0.6171332001686096;0.6379777193069458;0.6275554597377777;0.01042225956916809;0.00010862349452711584;0.6275554597377777
254;0.6297177076339722;0.6255191564559937;0.6339162588119507;0.6297177076339722;0.004198551177978516;1.762783199410478e-05;0.6297177076339722
259;0.6111283898353577;0.5997014045715332;0.6225553750991821;0.6111283898353577;0.011426985263824463;0.00013057599221966143;0.6111283898353577
264;0.6390835642814636;0.630868136882782;0.6472989916801453;0.6390835642814636;0.00821542739868164;6.749324734300899e-05;0.6390835642814636
269;0.6165167987346649;0.6076557040214539;0.625377893447876;0.6165167987346649;0.00886109471321106;7.851899951649699e-05;0.6165167987346649
274;0.6292407214641571;0.6112989187240601;0.6471825242042542;0.6292407214641571;0.017941802740097046;0.00032190828556455386;0.6292407214641571
279;0.6341905891895294;0.6267003417015076;0.6416808366775513;0.6341905891895294;0.007490247488021851;5.610380743181764e-05;0.6341905891895294
284;0.6326546370983124;0.6194719076156616;0.6458373665809631;0.6326546370983124;0.013182729482650757;0.0001737843566127495;0.6326546370983124
289;0.6261118650436401;0.6023351550102234;0.6498885750770569;0.6261118650436401;0.023776710033416748;0.0005653319400131807;0.6261118650436401
294;0.6319489479064941;0.6165554523468018;0.6473424434661865;0.6319489479064941;0.015393495559692383;0.0002369597055462691;0.6319489479064941
299;0.6279358863830566;0.6126940250396729;0.6431777477264404;0.6279358863830566;0.015241861343383789;0.00023231433721093708;0.6279358863830566
304;0.6309960782527924;0.6112290620803833;0.6507630944252014;0.6309960782527924;0.019767016172409058;0.00039073492836028123;0.6309960782527924
309;0.6169019043445587;0.6093668341636658;0.6244369745254517;0.6169019043445587;0.007535070180892944;5.677728263098203e-05;0.6169019043445587
314;0.6346676349639893;0.6272861957550049;0.6420490741729736;0.6346676349639893;0.007381439208984375;5.4485644795931876e-05;0.6346676349639893
319;0.6502977609634399;0.6399738192558289;0.660621702671051;0.6502977609634399;0.010323941707611084;0.00010658377238215166;0.6502977609634399
324;0.639601469039917;0.6192266345024109;0.6599763035774231;0.639601469039917;0.020374834537506104;0.00041513388243075156;0.639601469039917
329;0.643959105014801;0.6418282985687256;0.6460899114608765;0.643959105014801;0.0021308064460754395;4.540336110636645e-06;0.643959105014801
334;0.6393560767173767;0.6303645968437195;0.6483475565910339;0.6393560767173767;0.008991479873657227;8.084671031838297e-05;0.6393560767173767
339;0.6109336912631989;0.577646017074585;0.6442213654518127;0.6109336912631989;0.03328767418861389;0.0011080692528873115;0.6109336912631989
344;0.6466537714004517;0.6422111392021179;0.6510964035987854;0.6466537714004517;0.00444263219833374;1.973698084967168e-05;0.6466537714004517
349;0.6433962285518646;0.6323944926261902;0.6543979644775391;0.6433962285518646;0.011001735925674438;0.0001210381933782756;0.6433962285518646
354;0.6427634358406067;0.6351937651634216;0.6503331065177917;0.6427634358406067;0.007569670677185059;5.7299914161035304e-05;0.6427634358406067
359;0.6338737607002258;0.6124484539031982;0.6552990674972534;0.6338737607002258;0.021425306797027588;0.00045904377134675656;0.6338737607002258
364;0.62503382563591;0.6092032790184021;0.640864372253418;0.62503382563591;0.015830546617507935;0.0002506062062090919;0.62503382563591
369;0.6347895860671997;0.6257883310317993;0.6437908411026001;0.6347895860671997;0.00900125503540039;8.102259221232089e-05;0.6347895860671997
374;0.6388620436191559;0.6325883269309998;0.645135760307312;0.6388620436191559;0.006273716688156128;3.9359521083248694e-05;0.6388620436191559
379;0.6315450370311737;0.6304094195365906;0.6326806545257568;0.6315450370311737;0.0011356174945831299;1.289627094003265e-06;0.6315450370311737
384;0.619679868221283;0.6045522689819336;0.6348074674606323;0.619679868221283;0.015127599239349365;0.0002288442587463635;0.619679868221283
389;0.6199474930763245;0.5984415411949158;0.6414534449577332;0.6199474930763245;0.02150595188140869;0.00046250596632546603;0.6199474930763245
394;0.6391578018665314;0.6225232481956482;0.6557923555374146;0.6391578018665314;0.01663455367088318;0.00027670837582949304;0.6391578018665314
399;0.6321573555469513;0.630702793598175;0.6336119174957275;0.6321573555469513;0.0014545619487762451;2.115750462827748e-06;0.6321573555469513
404;0.6473729014396667;0.6456759572029114;0.6490698456764221;0.6473729014396667;0.001696944236755371;2.879619742657269e-06;0.6473729014396667
409;0.634976863861084;0.625659167766571;0.6442945599555969;0.634976863861084;0.00931769609451294;8.681946050970168e-05;0.634976863861084
414;0.6116056144237518;0.5675463676452637;0.65566486120224;0.6116056144237518;0.04405924677848816;0.0019412172266877192;0.6116056144237518
419;0.6345928609371185;0.627983570098877;0.6412021517753601;0.6345928609371185;0.006609290838241577;4.368272538446405e-05;0.6345928609371185
424;0.6360907852649689;0.6154627799987793;0.6567187905311584;0.6360907852649689;0.020628005266189575;0.00042551460126194485;0.6360907852649689
429;0.6303204596042633;0.6290782690048218;0.6315626502037048;0.6303204596042633;0.0012421905994415283;1.5430374853409035e-06;0.6303204596042633
434;0.638018786907196;0.6353251934051514;0.6407123804092407;0.638018786907196;0.0026935935020446777;7.255445954257311e-06;0.638018786907196
439;0.6364368498325348;0.6337435841560364;0.6391301155090332;0.6364368498325348;0.002693265676498413;7.253680004204455e-06;0.6364368498325348
444;0.6246764659881592;0.6176177859306335;0.6317351460456848;0.6246764659881592;0.007058680057525635;4.98249641545101e-05;0.6246764659881592
449;0.64947909116745;0.6337562203407288;0.6652019619941711;0.64947909116745;0.01572287082672119;0.0002472086670337603;0.64947909116745
454;0.6383040249347687;0.6347652077674866;0.6418428421020508;0.6383040249347687;0.0035388171672821045;1.2523226943450538e-05;0.6383040249347687
459;0.6306851506233215;0.6213241815567017;0.6400461196899414;0.6306851506233215;0.009360969066619873;8.762774186621414e-05;0.6306851506233215
464;0.6383289396762848;0.6271908283233643;0.6494670510292053;0.6383289396762848;0.011138111352920532;0.00012405752451005725;0.6383289396762848
469;0.6494147777557373;0.6430140137672424;0.6558155417442322;0.6494147777557373;0.006400763988494873;4.0969779636412795e-05;0.6494147777557373
474;0.6309193074703217;0.6042572855949402;0.6575813293457031;0.6309193074703217;0.02666202187538147;0.00071086341048332;0.6309193074703217
479;0.6422022879123688;0.6378810405731201;0.6465235352516174;0.6422022879123688;0.004321247339248657;1.86731785669636e-05;0.6422022879123688
484;0.6414541602134705;0.6373975872993469;0.645510733127594;0.6414541602134705;0.004056572914123535;1.645578380760071e-05;0.6414541602134705
489;0.632151871919632;0.6211615204811096;0.6431422233581543;0.632151871919632;0.010990351438522339;0.00012078782474223004;0.632151871919632
494;0.6257104575634003;0.6130722761154175;0.6383486390113831;0.6257104575634003;0.012638181447982788;0.00015972363031213632;0.6257104575634003
499;0.6195567846298218;0.6117589473724365;0.627354621887207;0.6195567846298218;0.007797837257385254;6.080626589266558e-05;0.6195567846298218
504;0.6311184167861938;0.6293052434921265;0.6329315900802612;0.6311184167861938;0.0018131732940673828;3.287597394319164e-06;0.6311184167861938
509;0.6348044276237488;0.6160036325454712;0.6536052227020264;0.6348044276237488;0.018800795078277588;0.00035346989557538677;0.6348044276237488
514;0.6293684840202332;0.6274932622909546;0.6312437057495117;0.6293684840202332;0.0018752217292785645;3.5164565339584897e-06;0.6293684840202332
519;0.6186433136463165;0.6113875508308411;0.625899076461792;0.6186433136463165;0.007255762815475464;5.264609403443643e-05;0.6186433136463165
524;0.6262079179286957;0.6258584260940552;0.6265574097633362;0.6262079179286957;0.00034949183464050293;1.2214454248038464e-07;0.6262079179286957
529;0.6422043144702911;0.6408688426017761;0.6435397863388062;0.6422043144702911;0.0013354718685150146;1.7834851115949846e-06;0.6422043144702911
534;0.6136875450611115;0.6046823859214783;0.6226927042007446;0.6136875450611115;0.009005159139633179;8.109289113011897e-05;0.6136875450611115
539;0.6318047344684601;0.6292822360992432;0.634327232837677;0.6318047344684601;0.002522498369216919;6.3629980227020155e-06;0.6318047344684601
544;0.6208473742008209;0.6179004907608032;0.6237942576408386;0.6208473742008209;0.0029468834400177;8.684122009050554e-06;0.6208473742008209
549;0.6318016648292542;0.6197120547294617;0.6438912749290466;0.6318016648292542;0.01208961009979248;0.00014615867236500435;0.6318016648292542
554;0.633649080991745;0.6248177886009216;0.6424803733825684;0.633649080991745;0.008831292390823364;7.799172529221465e-05;0.633649080991745
559;0.6358258426189423;0.6182222962379456;0.653429388999939;0.6358258426189423;0.017603546380996704;0.00030988484518790216;0.6358258426189423
564;0.6242757141590118;0.6222912669181824;0.6262601613998413;0.6242757141590118;0.0019844472408294678;3.938030851635688e-06;0.6242757141590118
569;0.6236424148082733;0.6209084391593933;0.6263763904571533;0.6236424148082733;0.002733975648880005;7.474622848668844e-06;0.6236424148082733
574;0.6211965084075928;0.603605329990387;0.6387876868247986;0.6211965084075928;0.01759117841720581;0.0003094495581059675;0.6211965084075928
579;0.6315423250198364;0.6280295848846436;0.6350550651550293;0.6315423250198364;0.003512740135192871;1.233934325739483e-05;0.6315423250198364
584;0.640071451663971;0.6396308541297913;0.6405120491981506;0.640071451663971;0.0004405975341796875;1.941261871252209e-07;0.640071451663971
589;0.6183284223079681;0.6093286275863647;0.6273282170295715;0.6183284223079681;0.008999794721603394;8.09963050310003e-05;0.6183284223079681
594;0.6216280162334442;0.6174693703651428;0.6257866621017456;0.6216280162334442;0.004158645868301392;1.7294335457940235e-05;0.6216280162334442
599;0.6286822855472565;0.6284159421920776;0.6289486289024353;0.6286822855472565;0.000266343355178833;7.093878284791799e-08;0.6286822855472565
604;0.6134548187255859;0.5989921689033508;0.627917468547821;0.6134548187255859;0.014462649822235107;0.00020916823988059718;0.6134548187255859
609;0.619654506444931;0.6131458282470703;0.6261631846427917;0.619654506444931;0.006508678197860718;4.236289188330744e-05;0.619654506444931
614;0.6248776316642761;0.6245428919792175;0.6252123713493347;0.6248776316642761;0.00033473968505859375;1.1205065675312653e-07;0.6248776316642761
619;0.6106283664703369;0.5978208780288696;0.6234358549118042;0.6106283664703369;0.012807488441467285;0.0001640317601783181;0.6106283664703369
624;0.6299622356891632;0.6288625597953796;0.6310619115829468;0.6299622356891632;0.0010996758937835693;1.209287071368692e-06;0.6299622356891632
629;0.6163974404335022;0.6115358471870422;0.6212590336799622;0.6163974404335022;0.004861593246459961;2.3635088894025102e-05;0.6163974404335022
634;0.6214036345481873;0.6141126155853271;0.6286946535110474;0.6214036345481873;0.007291018962860107;5.3158957516785676e-05;0.6214036345481873
639;0.625176191329956;0.6224689483642578;0.6278834342956543;0.625176191329956;0.002707242965698242;7.329164475322614e-06;0.625176191329956
644;0.6169905960559845;0.6133263111114502;0.6206548810005188;0.6169905960559845;0.0036642849445343018;1.3426984154740751e-05;0.6169905960559845
649;0.624630868434906;0.6194360852241516;0.6298256516456604;0.624630868434906;0.0051947832107543945;2.6985772606735736e-05;0.624630868434906
654;0.6049763262271881;0.5993030071258545;0.6106496453285217;0.6049763262271881;0.005673319101333618;3.218654962555689e-05;0.6049763262271881
659;0.6199449300765991;0.6079950928688049;0.6318947672843933;0.6199449300765991;0.01194983720779419;0.00014279860929278243;0.6199449300765991
664;0.6213223934173584;0.6134382486343384;0.6292065382003784;0.6213223934173584;0.00788414478302002;6.215973895962179e-05;0.6213223934173584
669;0.6220836937427521;0.6159994602203369;0.6281679272651672;0.6220836937427521;0.006084233522415161;3.70178975552804e-05;0.6220836937427521
674;0.6217661798000336;0.6202810406684875;0.6232513189315796;0.6217661798000336;0.0014851391315460205;2.205638240049268e-06;0.6217661798000336
679;0.6198249757289886;0.603797435760498;0.6358525156974792;0.6198249757289886;0.0160275399684906;0.0002568820374415637;0.6198249757289886
684;0.617697536945343;0.6087015271186829;0.6266935467720032;0.617697536945343;0.008996009826660156;8.09281928013661e-05;0.617697536945343
689;0.6202074885368347;0.6126952767372131;0.6277197003364563;0.6202074885368347;0.007512211799621582;5.643332612237373e-05;0.6202074885368347
694;0.6046568155288696;0.5865224003791809;0.6227912306785583;0.6046568155288696;0.01813441514968872;0.0003288570128212598;0.6046568155288696
699;0.6163054406642914;0.6080601215362549;0.6245507597923279;0.6163054406642914;0.008245319128036499;6.798528752316457e-05;0.6163054406642914
704;0.609203577041626;0.5985198020935059;0.6198873519897461;0.609203577041626;0.010683774948120117;0.00011414304714207901;0.609203577041626
709;0.6022390723228455;0.595573365688324;0.6089047789573669;0.6022390723228455;0.006665706634521484;4.4431644937503734e-05;0.6022390723228455
714;0.5998962819576263;0.5874800086021423;0.6123125553131104;0.5998962819576263;0.012416273355484009;0.00015416384403810213;0.5998962819576263
719;0.6045688092708588;0.590936541557312;0.6182010769844055;0.6045688092708588;0.013632267713546753;0.00018583872301380921;0.6045688092708588
724;0.610156238079071;0.6055012941360474;0.6148111820220947;0.610156238079071;0.004654943943023682;2.166850311269286e-05;0.610156238079071
729;0.6079195737838745;0.6063448786735535;0.6094942688941956;0.6079195737838745;0.001574695110321045;2.479664690469008e-06;0.6079195737838745
734;0.5941444635391235;0.5906637907028198;0.5976251363754272;0.5941444635391235;0.003480672836303711;1.211508339338252e-05;0.5941444635391235
739;0.6121580898761749;0.6116913557052612;0.6126248240470886;0.6121580898761749;0.0004667341709136963;2.1784078629849546e-07;0.6121580898761749
744;0.5942519009113312;0.5938301086425781;0.5946736931800842;0.5942519009113312;0.00042179226875305176;1.7790871797984664e-07;0.5942519009113312
749;0.6085840463638306;0.6067375540733337;0.6104305386543274;0.6085840463638306;0.0018464922904968262;3.4095337788642155e-06;0.6085840463638306
754;0.6072174608707428;0.6029117703437805;0.6115231513977051;0.6072174608707428;0.00430569052696228;1.853897091397272e-05;0.6072174608707428
759;0.6059202551841736;0.5993584990501404;0.6124820113182068;0.6059202551841736;0.006561756134033203;4.305664356252237e-05;0.6059202551841736
764;0.6038528978824615;0.5970310568809509;0.6106747388839722;0.6038528978824615;0.00682184100151062;4.653751464989142e-05;0.6038528978824615
769;0.5984213650226593;0.5910487771034241;0.6057939529418945;0.5984213650226593;0.0073725879192352295;5.435505262685325e-05;0.5984213650226593
774;0.6087021231651306;0.600871205329895;0.6165330410003662;0.6087021231651306;0.007830917835235596;6.132327414221095e-05;0.6087021231651306
779;0.5997497141361237;0.5952525734901428;0.6042468547821045;0.5997497141361237;0.004497140645980835;2.022427398973292e-05;0.5997497141361237
784;0.6018006205558777;0.5946906805038452;0.6089105606079102;0.6018006205558777;0.007109940052032471;5.055124754349549e-05;0.6018006205558777
789;0.5842278599739075;0.5825161933898926;0.5859395265579224;0.5842278599739075;0.0017116665840148926;2.9298024948332113e-06;0.5842278599739075
794;0.5821149945259094;0.5802579522132874;0.5839720368385315;0.5821149945259094;0.0018570423126220703;3.448606150868727e-06;0.5821149945259094
799;0.6098839342594147;0.6046165227890015;0.6151513457298279;0.6098839342594147;0.005267411470413208;2.7745623598640634e-05;0.6098839342594147
804;0.5911409556865692;0.5819336771965027;0.6003482341766357;0.5911409556865692;0.009207278490066528;8.477397719364177e-05;0.5911409556865692
809;0.5950937569141388;0.5812903046607971;0.6088972091674805;0.5950937569141388;0.013803452253341675;0.00019053529411028336;0.5950937569141388
814;0.5750871002674103;0.5710895657539368;0.5790846347808838;0.5750871002674103;0.003997534513473511;1.5980282186411898e-05;0.5750871002674103
819;0.5951849520206451;0.5943987369537354;0.5959711670875549;0.5951849520206451;0.00078621506690979;6.181341314359656e-07;0.5951849520206451
824;0.5817881226539612;0.5794257521629333;0.584150493144989;0.5817881226539612;0.002362370491027832;5.58079433687908e-06;0.5817881226539612
829;0.5934795141220093;0.5901766419410706;0.596782386302948;0.5934795141220093;0.0033028721809387207;1.0908964643618901e-05;0.5934795141220093
834;0.5912417471408844;0.5867477655410767;0.5957357287406921;0.5912417471408844;0.004493981599807739;2.0195870619410528e-05;0.5912417471408844
839;0.5809686183929443;0.5798825621604919;0.5820546746253967;0.5809686183929443;0.0010860562324523926;1.1795181400486854e-06;0.5809686183929443
844;0.5821732878684998;0.5785050988197327;0.5858414769172668;0.5821732878684998;0.00366818904876709;1.3455610897494807e-05;0.5821732878684998
849;0.5855266749858856;0.584136962890625;0.5869163870811462;0.5855266749858856;0.0013897120952606201;1.931299707713663e-06;0.5855266749858856
854;0.5838927328586578;0.5717158913612366;0.5960695743560791;0.5838927328586578;0.012176841497421265;0.00014827546885332055;0.5838927328586578
859;0.5739448070526123;0.5677441954612732;0.5801454186439514;0.5739448070526123;0.006200611591339111;3.8447584106648947e-05;0.5739448070526123
864;0.579324871301651;0.5777052044868469;0.5809445381164551;0.579324871301651;0.0016196668148040771;2.6233205909775847e-06;0.579324871301651
869;0.583206057548523;0.5742498636245728;0.5921622514724731;0.583206057548523;0.008956193923950195;8.02134096034024e-05;0.583206057548523
874;0.57143235206604;0.556670069694519;0.586194634437561;0.57143235206604;0.014762282371520996;0.00021792498081651956;0.57143235206604
879;0.5844541490077972;0.5793274641036987;0.5895808339118958;0.5844541490077972;0.005126684904098511;2.6282898105911556e-05;0.5844541490077972
884;0.5666911005973816;0.5454195141792297;0.5879626870155334;0.5666911005973816;0.021271586418151855;0.0004524803887449025;0.5666911005973816
889;0.5732468664646149;0.5564180016517639;0.5900757312774658;0.5732468664646149;0.016828864812850952;0.0002832106908892129;0.5732468664646149
894;0.5824519395828247;0.5773581862449646;0.5875456929206848;0.5824519395828247;0.005093753337860107;2.5946323066960986e-05;0.5824519395828247
899;0.5795961320400238;0.5640509724617004;0.5951412916183472;0.5795961320400238;0.015545159578323364;0.00024165198631553864;0.5795961320400238
904;0.556689977645874;0.553274393081665;0.560105562210083;0.556689977645874;0.0034155845642089844;1.1666217915262678e-05;0.556689977645874
909;0.5664424300193787;0.5563897490501404;0.5764951109886169;0.5664424300193787;0.010052680969238281;0.00010105639466928551;0.5664424300193787
914;0.5749101340770721;0.5656718015670776;0.5841484665870667;0.5749101340770721;0.009238332509994507;8.53467875652214e-05;0.5749101340770721
919;0.5768263339996338;0.5654427409172058;0.5882099270820618;0.5768263339996338;0.011383593082427979;0.00012958619146630213;0.5768263339996338
924;0.5625731647014618;0.5621153712272644;0.5630309581756592;0.5625731647014618;0.0004577934741973877;2.0957486501771427e-07;0.5625731647014618
929;0.5719208717346191;0.565742015838623;0.5780997276306152;0.5719208717346191;0.006178855895996094;3.817826018348569e-05;0.5719208717346191
934;0.5577708184719086;0.5431436896324158;0.5723979473114014;0.5577708184719086;0.014627128839492798;0.00021395289808712192;0.5577708184719086
939;0.5751464366912842;0.5541234016418457;0.5961694717407227;0.5751464366912842;0.021023035049438477;0.00044196800268991865;0.5751464366912842
944;0.5545544922351837;0.5298081636428833;0.5793008208274841;0.5545544922351837;0.024746328592300415;0.000612380778798105;0.5545544922351837
949;0.5587287843227386;0.5292029976844788;0.5882545709609985;0.5587287843227386;0.029525786638259888;0.0008717720766080461;0.5587287843227386
954;0.5410988628864288;0.5236386656761169;0.5585590600967407;0.5410988628864288;0.01746019721031189;0.0003048584866229831;0.5410988628864288
959;0.5598810911178589;0.5536965727806091;0.5660656094551086;0.5598810911178589;0.006184518337249756;3.8248267063778485e-05;0.5598810911178589
964;0.5593341588973999;0.5437156558036804;0.5749526619911194;0.5593341588973999;0.015618503093719482;0.00024393763888852504;0.5593341588973999
969;0.5558794140815735;0.538281261920929;0.573477566242218;0.5558794140815735;0.01759815216064453;0.0003096949594691978;0.5558794140815735
974;0.5580662786960602;0.5352723598480225;0.5808601975440979;0.5580662786960602;0.02279391884803772;0.0005195627364509292;0.5580662786960602
979;0.5546280145645142;0.5449167490005493;0.564339280128479;0.5546280145645142;0.009711265563964844;9.430867885384941e-05;0.5546280145645142
984;0.550364226102829;0.543483555316925;0.5572448968887329;0.550364226102829;0.006880670785903931;4.7343630463991815e-05;0.550364226102829
989;0.5456272065639496;0.5407218337059021;0.5505325794219971;0.5456272065639496;0.004905372858047485;2.4062682876468955e-05;0.5456272065639496
994;0.5544880926609039;0.5363941192626953;0.5725820660591125;0.5544880926609039;0.018093973398208618;0.00032739187333508113;0.5544880926609039
999;0.5373296141624451;0.5300817489624023;0.5445774793624878;0.5373296141624451;0.007247865200042725;5.2531549957990364e-05;0.5373296141624451


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T1/targ-T2/lambda-0.1/loss-negative_bhattacharyya_kernel/shuf-False/eval-True/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.4074997454881668;0.3270808160305023;0.4879186749458313;0.4074997454881668;0.08041892945766449;0.006467204215116817;0.4074997454881668
4;0.4861975163221359;0.4471794068813324;0.5252156257629395;0.4861975163221359;0.03901810944080353;0.0015224128643345214;0.4861975163221359
9;0.48708540201187134;0.4429972171783447;0.531173586845398;0.48708540201187134;0.04408818483352661;0.001943768041915206;0.48708540201187134
14;0.5094602555036545;0.483443945646286;0.535476565361023;0.5094602555036545;0.02601630985736847;0.0006768483785946078;0.5094602555036545
19;0.5180156975984573;0.4871598780155182;0.5488715171813965;0.5180156975984573;0.030855819582939148;0.000952081602134891;0.5180156975984573
24;0.5164467394351959;0.5068709850311279;0.5260224938392639;0.5164467394351959;0.009575754404067993;9.169507240702757e-05;0.5164467394351959
29;0.5229650437831879;0.5173701643943787;0.5285599231719971;0.5229650437831879;0.005594879388809204;3.130267537532205e-05;0.5229650437831879
34;0.5301226675510406;0.5139601230621338;0.5462852120399475;0.5301226675510406;0.01616254448890686;0.0002612278443558935;0.5301226675510406
39;0.5199648588895798;0.49151960015296936;0.5484101176261902;0.5199648588895798;0.028445258736610413;0.000809132744592711;0.5199648588895798
44;0.524439126253128;0.524276614189148;0.5246016383171082;0.524439126253128;0.00016251206398010254;2.641017093907294e-08;0.524439126253128
49;0.5283299386501312;0.52495938539505;0.5317004919052124;0.5283299386501312;0.0033705532550811768;1.1360629245338316e-05;0.5283299386501312
54;0.5289819240570068;0.5191556215286255;0.5388082265853882;0.5289819240570068;0.009826302528381348;9.655622137927367e-05;0.5289819240570068
59;0.5259332656860352;0.5130388736724854;0.538827657699585;0.5259332656860352;0.012894392013549805;0.000166265345399097;0.5259332656860352
64;0.5342519879341125;0.5204978585243225;0.5480061173439026;0.5342519879341125;0.013754129409790039;0.0001891760758212513;0.5342519879341125
69;0.5349819660186768;0.5262284278869629;0.5437355041503906;0.5349819660186768;0.008753538131713867;7.66244298233687e-05;0.5349819660186768
74;0.5343246459960938;0.5199394822120667;0.5487098097801208;0.5343246459960938;0.0143851637840271;0.00020693293709328486;0.5343246459960938
79;0.5271488428115845;0.5158881545066833;0.5384095311164856;0.5271488428115845;0.011260688304901123;0.00012680310110013693;0.5271488428115845
84;0.5265739262104034;0.517571210861206;0.5355766415596008;0.5265739262104034;0.009002715349197388;8.104888365867424e-05;0.5265739262104034
89;0.5363344252109528;0.5328953862190247;0.5397734642028809;0.5363344252109528;0.0034390389919281006;1.1826989188001846e-05;0.5363344252109528
94;0.5365241467952728;0.5268632769584656;0.5461850166320801;0.5365241467952728;0.009660869836807251;9.333240600373216e-05;0.5365241467952728
99;0.533715158700943;0.525236189365387;0.542194128036499;0.533715158700943;0.00847896933555603;7.189292099329947e-05;0.533715158700943
104;0.5366206765174866;0.5136186480522156;0.5596227049827576;0.5366206765174866;0.023002028465270996;0.0005290933135171372;0.5366206765174866
109;0.5375262796878815;0.5229170322418213;0.5521355271339417;0.5375262796878815;0.01460924744606018;0.0002134301109402159;0.5375262796878815
114;0.5280515253543854;0.516708493232727;0.5393945574760437;0.5280515253543854;0.011343032121658325;0.00012866437771297257;0.5280515253543854
119;0.532661646604538;0.5206394791603088;0.5446838140487671;0.532661646604538;0.012022167444229126;0.00014453251005708267;0.532661646604538
124;0.5310675203800201;0.5115665197372437;0.5505685210227966;0.5310675203800201;0.01950100064277649;0.00038028902606956905;0.5310675203800201
129;0.5410515069961548;0.5254778265953064;0.5566251873970032;0.5410515069961548;0.015573680400848389;0.00024253952122776923;0.5410515069961548
134;0.5348717570304871;0.5232164859771729;0.5465270280838013;0.5348717570304871;0.011655271053314209;0.0001358453433262241;0.5348717570304871
139;0.5328145921230316;0.51414555311203;0.5514836311340332;0.5328145921230316;0.018669039011001587;0.0003485330175942991;0.5328145921230316
144;0.5383455157279968;0.5196077823638916;0.557083249092102;0.5383455157279968;0.018737733364105225;0.0003511026516243021;0.5383455157279968
149;0.5373515188694;0.5234853625297546;0.5512176752090454;0.5373515188694;0.013866156339645386;0.00019227029163548792;0.5373515188694
154;0.5295155942440033;0.5209728479385376;0.538058340549469;0.5295155942440033;0.008542746305465698;7.297851443954784e-05;0.5295155942440033
159;0.5339388251304626;0.5263396501541138;0.5415380001068115;0.5339388251304626;0.007599174976348877;5.7747460321166955e-05;0.5339388251304626
164;0.5347970128059387;0.5151470899581909;0.5544469356536865;0.5347970128059387;0.019649922847747803;0.0003861194679224411;0.5347970128059387
169;0.5339675545692444;0.5140853524208069;0.5538497567176819;0.5339675545692444;0.0198822021484375;0.00039530196227133274;0.5339675545692444
174;0.5338115394115448;0.5204579830169678;0.5471650958061218;0.5338115394115448;0.013353556394577026;0.000178317468383149;0.5338115394115448
179;0.5280559062957764;0.5188775062561035;0.5372343063354492;0.5280559062957764;0.009178400039672852;8.42430272882666e-05;0.5280559062957764
184;0.5410239398479462;0.5198258757591248;0.5622220039367676;0.5410239398479462;0.02119806408882141;0.0004493579211137799;0.5410239398479462
189;0.5374546051025391;0.5226631164550781;0.55224609375;0.5374546051025391;0.014791488647460938;0.0002187881364079658;0.5374546051025391
194;0.537089467048645;0.5210168957710266;0.5531620383262634;0.537089467048645;0.016072571277618408;0.00025832754747412423;0.537089467048645
199;0.5355022847652435;0.5262750387191772;0.5447295308113098;0.5355022847652435;0.009227246046066284;8.514206959464587e-05;0.5355022847652435
204;0.7461805641651154;0.7387761473655701;0.7535849809646606;0.7461805641651154;0.007404416799545288;5.482538814138849e-05;0.7461805641651154
209;0.7775428891181946;0.7721577882766724;0.7829279899597168;0.7775428891181946;0.005385100841522217;2.8999311073363288e-05;0.7775428891181946
214;0.7957838773727417;0.7890635132789612;0.8025042414665222;0.7957838773727417;0.006720364093780518;4.516329355297444e-05;0.7957838773727417
219;0.8054663240909576;0.7946176528930664;0.8163149952888489;0.8054663240909576;0.010848671197891235;0.00011769366675995485;0.8054663240909576
224;0.8041699826717377;0.7944213151931763;0.8139186501502991;0.8041699826717377;0.009748667478561401;9.503651760756071e-05;0.8041699826717377
229;0.8080491423606873;0.7993817329406738;0.8167165517807007;0.8080491423606873;0.008667409420013428;7.51239860541375e-05;0.8080491423606873
234;0.812960147857666;0.8007301092147827;0.8251901865005493;0.812960147857666;0.0122300386428833;0.0001495738452064188;0.812960147857666
239;0.8124737739562988;0.7987329363822937;0.826214611530304;0.8124737739562988;0.013740837574005127;0.0001888106172351911;0.8124737739562988
244;0.8134439885616302;0.8023588061332703;0.8245291709899902;0.8134439885616302;0.011085182428359985;0.00012288126947002098;0.8134439885616302
249;0.8145954012870789;0.8039926886558533;0.8251981139183044;0.8145954012870789;0.010602712631225586;0.00011241751514035059;0.8145954012870789
254;0.816069632768631;0.8029482960700989;0.8291909694671631;0.816069632768631;0.013121336698532104;0.0001721694767562454;0.816069632768631
259;0.8157861232757568;0.8067242503166199;0.8248479962348938;0.8157861232757568;0.009061872959136963;8.21175415275377e-05;0.8157861232757568
264;0.8211338520050049;0.8128119707107544;0.8294557332992554;0.8211338520050049;0.008321881294250488;6.925370827559618e-05;0.8211338520050049
269;0.8187355101108551;0.8104217052459717;0.8270493149757385;0.8187355101108551;0.008313804864883423;6.911935133135927e-05;0.8187355101108551
274;0.8188942074775696;0.8077433109283447;0.8300451040267944;0.8188942074775696;0.011150896549224854;0.00012434249385151475;0.8188942074775696
279;0.8207112550735474;0.8106154799461365;0.8308070302009583;0.8207112550735474;0.010095775127410889;0.00010192467542324835;0.8207112550735474
284;0.8199477791786194;0.8109779953956604;0.8289175629615784;0.8199477791786194;0.008969783782958984;8.045702111303399e-05;0.8199477791786194
289;0.8235856890678406;0.8136937022209167;0.8334776759147644;0.8235856890678406;0.009891986846923828;9.785140377971402e-05;0.8235856890678406
294;0.8245917558670044;0.8154199719429016;0.8337635397911072;0.8245917558670044;0.009171783924102783;8.412162035043025e-05;0.8245917558670044
299;0.8258192837238312;0.8159978985786438;0.8356406688690186;0.8258192837238312;0.009821385145187378;9.645960617010729e-05;0.8258192837238312
304;0.825905829668045;0.8141206502914429;0.8376910090446472;0.825905829668045;0.011785179376602173;0.00013889045293868918;0.825905829668045
309;0.8227550089359283;0.813789427280426;0.8317205905914307;0.8227550089359283;0.00896558165550232;8.038165442147971e-05;0.8227550089359283
314;0.8244456648826599;0.8152838945388794;0.8336074352264404;0.8244456648826599;0.009161770343780518;8.393803583217618e-05;0.8244456648826599
319;0.8249967992305756;0.8190518617630005;0.8309417366981506;0.8249967992305756;0.005944937467575073;3.5342281493377925e-05;0.8249967992305756
324;0.8234857320785522;0.8120874166488647;0.8348840475082397;0.8234857320785522;0.0113983154296875;0.00012992159463465214;0.8234857320785522
329;0.8284426927566528;0.8185100555419922;0.8383753299713135;0.8284426927566528;0.009932637214660645;9.865728203806157e-05;0.8284426927566528
334;0.8261563777923584;0.8152643442153931;0.8370484113693237;0.8261563777923584;0.010892033576965332;0.0001186363954417402;0.8261563777923584
339;0.8288874626159668;0.8164243102073669;0.8413506150245667;0.8288874626159668;0.012463152408599854;0.00015533016795998833;0.8288874626159668
344;0.8289743661880493;0.8205260634422302;0.8374226689338684;0.8289743661880493;0.008448302745819092;7.13738192850144e-05;0.8289743661880493
349;0.8298628628253937;0.8182777762413025;0.8414479494094849;0.8298628628253937;0.011585086584091187;0.0001342142311608896;0.8298628628253937
354;0.8257638812065125;0.8145143389701843;0.8370134234428406;0.8257638812065125;0.011249542236328125;0.0001265522005269304;0.8257638812065125
359;0.8283119201660156;0.8205026984214783;0.836121141910553;0.8283119201660156;0.0078092217445373535;6.098394425535503e-05;0.8283119201660156
364;0.8253543674945831;0.8197318911552429;0.8309768438339233;0.8253543674945831;0.00562247633934021;3.161224018644049e-05;0.8253543674945831
369;0.8273196518421173;0.8153116703033447;0.8393276333808899;0.8273196518421173;0.012007981538772583;0.00014419162063550317;0.8273196518421173
374;0.8271138072013855;0.8201654553413391;0.8340621590614319;0.8271138072013855;0.006948351860046387;4.827959357101008e-05;0.8271138072013855
379;0.8286690711975098;0.8212374448776245;0.836100697517395;0.8286690711975098;0.007431626319885254;5.522906975841124e-05;0.8286690711975098
384;0.8273621797561646;0.8143607378005981;0.840363621711731;0.8273621797561646;0.013001441955566406;0.00016903749292396242;0.8273621797561646
389;0.8282935321331024;0.8186326622962952;0.8379544019699097;0.8282935321331024;0.009660869836807251;9.333240600373216e-05;0.8282935321331024
394;0.8287937641143799;0.8205509781837463;0.8370365500450134;0.8287937641143799;0.008242785930633545;6.794351989825032e-05;0.8287937641143799
399;0.8302461802959442;0.8235350847244263;0.8369572758674622;0.8302461802959442;0.006711095571517944;4.5038803770047764e-05;0.8302461802959442
404;0.8289980590343475;0.8209668397903442;0.8370292782783508;0.8289980590343475;0.008031219244003296;6.450048254524887e-05;0.8289980590343475
409;0.8305631577968597;0.8225411176681519;0.8385851979255676;0.8305631577968597;0.008022040128707886;6.435312782659963e-05;0.8305631577968597
414;0.8307739198207855;0.8228875398635864;0.8386602997779846;0.8307739198207855;0.007886379957199097;6.219498882931163e-05;0.8307739198207855
419;0.8309649527072906;0.8231440186500549;0.8387858867645264;0.8309649527072906;0.007820934057235718;6.116700952762955e-05;0.8309649527072906
424;0.830339789390564;0.8215756416320801;0.8391039371490479;0.830339789390564;0.008764147758483887;7.681028593253814e-05;0.830339789390564
429;0.8308968842029572;0.8249918222427368;0.8368019461631775;0.8308968842029572;0.005905061960220337;3.486975675404125e-05;0.8308968842029572
434;0.8318233788013458;0.8243899345397949;0.8392568230628967;0.8318233788013458;0.007433444261550903;5.5256093589584054e-05;0.8318233788013458
439;0.8314390182495117;0.8249510526657104;0.837926983833313;0.8314390182495117;0.0064879655838012695;4.209369741658975e-05;0.8314390182495117
444;0.8295654356479645;0.8208299279212952;0.8383009433746338;0.8295654356479645;0.008735507726669312;7.630909524269924e-05;0.8295654356479645
449;0.8334226310253143;0.8242440819740295;0.8426011800765991;0.8334226310253143;0.00917854905128479;8.424576268684092e-05;0.8334226310253143
454;0.8304280638694763;0.8221064805984497;0.8387496471405029;0.8304280638694763;0.008321583271026611;6.924874813662996e-05;0.8304280638694763
459;0.8286300003528595;0.8208502531051636;0.8364097476005554;0.8286300003528595;0.007779747247695923;6.052446723803229e-05;0.8286300003528595
464;0.8291913270950317;0.8250626921653748;0.8333199620246887;0.8291913270950317;0.004128634929656982;1.7045626382383716e-05;0.8291913270950317
469;0.8295768201351166;0.820162832736969;0.8389908075332642;0.8295768201351166;0.009413987398147583;8.86231587324815e-05;0.8295768201351166
474;0.8284265995025635;0.8218207955360413;0.8350324034690857;0.8284265995025635;0.006605803966522217;4.363664604412065e-05;0.8284265995025635
479;0.8329710364341736;0.824371337890625;0.8415707349777222;0.8329710364341736;0.008599698543548584;7.395481503991164e-05;0.8329710364341736
484;0.8325341641902924;0.8240311741828918;0.8410371541976929;0.8325341641902924;0.008502990007400513;7.230083906595297e-05;0.8325341641902924
489;0.8312313258647919;0.8244315385818481;0.8380311131477356;0.8312313258647919;0.006799787282943726;4.6237107093283214e-05;0.8312313258647919
494;0.8298284113407135;0.8236761689186096;0.8359806537628174;0.8298284113407135;0.006152242422103882;3.785008682033464e-05;0.8298284113407135
499;0.8334516882896423;0.8234590888023376;0.843444287776947;0.8334516882896423;0.009992599487304688;9.98520445136819e-05;0.8334516882896423
504;0.8326637446880341;0.8254759311676025;0.8398515582084656;0.8326637446880341;0.0071878135204315186;5.166466320449814e-05;0.8326637446880341
509;0.8323844373226166;0.8264191746711731;0.8383496999740601;0.8323844373226166;0.0059652626514434814;3.5584358500706514e-05;0.8323844373226166
514;0.8341355919837952;0.8257603645324707;0.8425108194351196;0.8341355919837952;0.008375227451324463;7.014443486141886e-05;0.8341355919837952
519;0.8340312242507935;0.8277188539505005;0.8403435945510864;0.8340312242507935;0.006312370300292969;3.9846018808020744e-05;0.8340312242507935
524;0.8332977592945099;0.8258055448532104;0.8407899737358093;0.8332977592945099;0.0074922144412994385;5.613327723441586e-05;0.8332977592945099
529;0.8324722051620483;0.827278196811676;0.8376662135124207;0.8324722051620483;0.0051940083503723145;2.697772274373733e-05;0.8324722051620483
534;0.8298927247524261;0.8210891485214233;0.838696300983429;0.8298927247524261;0.008803576231002808;7.75029544550776e-05;0.8298927247524261
539;0.830478847026825;0.8237000703811646;0.8372576236724854;0.830478847026825;0.0067787766456604;4.595181281175087e-05;0.830478847026825
544;0.833412230014801;0.8273809552192688;0.8394435048103333;0.833412230014801;0.0060312747955322266;3.63762756592223e-05;0.833412230014801
549;0.8345159590244293;0.8297378420829773;0.8392940759658813;0.8345159590244293;0.004778116941452026;2.2830401506190867e-05;0.8345159590244293
554;0.832897961139679;0.8263265490531921;0.8394693732261658;0.832897961139679;0.006571412086486816;4.3183456810425014e-05;0.832897961139679
559;0.8303623199462891;0.8231866359710693;0.8375380039215088;0.8303623199462891;0.0071756839752197266;5.149044051222518e-05;0.8303623199462891
564;0.8335451781749725;0.8235370516777039;0.8435533046722412;0.8335451781749725;0.010008126497268677;0.00010016259598533139;0.8335451781749725
569;0.8313828706741333;0.8248568773269653;0.8379088640213013;0.8313828706741333;0.006525993347167969;4.258858916728059e-05;0.8313828706741333
574;0.8317617774009705;0.8261069655418396;0.8374165892601013;0.8317617774009705;0.005654811859130859;3.1976897162167006e-05;0.8317617774009705
579;0.8316792547702789;0.8245889544487;0.8387695550918579;0.8316792547702789;0.0070903003215789795;5.027235865018298e-05;0.8316792547702789
584;0.8332273364067078;0.8280959129333496;0.8383587598800659;0.8332273364067078;0.005131423473358154;2.6331506862931064e-05;0.8332273364067078
589;0.8327268958091736;0.8258446455001831;0.8396091461181641;0.8327268958091736;0.0068822503089904785;4.736536931559954e-05;0.8327268958091736
594;0.8306302428245544;0.8238445520401001;0.8374159336090088;0.8306302428245544;0.006785690784454346;4.6045599422228634e-05;0.8306302428245544
599;0.8328593671321869;0.8257735371589661;0.8399451971054077;0.8328593671321869;0.007085829973220825;5.020898640939464e-05;0.8328593671321869
604;0.8295366764068604;0.8233522176742554;0.8357211351394653;0.8295366764068604;0.0061844587326049805;3.8247529815294e-05;0.8295366764068604
609;0.8302632868289948;0.822299063205719;0.8382275104522705;0.8302632868289948;0.007964223623275757;6.342885792154362e-05;0.8302632868289948
614;0.8294893503189087;0.8250756859779358;0.8339030146598816;0.8294893503189087;0.0044136643409729;1.9480432914775747e-05;0.8294893503189087
619;0.8318724036216736;0.8247297406196594;0.8390150666236877;0.8318724036216736;0.00714266300201416;5.1017634760341934e-05;0.8318724036216736
624;0.8301392793655396;0.8248093724250793;0.8354691863059998;0.8301392793655396;0.005329906940460205;2.8407907993965864e-05;0.8301392793655396
629;0.8318406939506531;0.8236292600631714;0.8400521278381348;0.8318406939506531;0.00821143388748169;6.742764648848265e-05;0.8318406939506531
634;0.832276463508606;0.8255046010017395;0.8390483260154724;0.832276463508606;0.006771862506866455;4.585812181190363e-05;0.832276463508606
639;0.8313014209270477;0.8230814337730408;0.8395214080810547;0.8313014209270477;0.008219987154006958;6.756818881203941e-05;0.8313014209270477
644;0.8297534286975861;0.8209602236747742;0.838546633720398;0.8297534286975861;0.00879320502281189;7.732045457320424e-05;0.8297534286975861
649;0.8306379318237305;0.8254544734954834;0.8358213901519775;0.8306379318237305;0.00518345832824707;2.6868240240673913e-05;0.8306379318237305
654;0.8305022418498993;0.8230501413345337;0.8379543423652649;0.8305022418498993;0.007452100515365601;5.553380209111225e-05;0.8305022418498993
659;0.8314801454544067;0.8245188593864441;0.8384414315223694;0.8314801454544067;0.0069612860679626465;4.8459503720010844e-05;0.8314801454544067
664;0.8304480612277985;0.8214616775512695;0.8394344449043274;0.8304480612277985;0.00898638367652893;8.075509158178562e-05;0.8304480612277985
669;0.8302056789398193;0.8242126107215881;0.8361987471580505;0.8302056789398193;0.005993068218231201;3.5916866668372904e-05;0.8302056789398193
674;0.8294321000576019;0.823089599609375;0.8357746005058289;0.8294321000576019;0.006342500448226929;4.022731193575879e-05;0.8294321000576019
679;0.8301344811916351;0.8227417469024658;0.8375272154808044;0.8301344811916351;0.0073927342891693115;5.4652520270259686e-05;0.8301344811916351
684;0.8324399292469025;0.8244974613189697;0.8403823971748352;0.8324399292469025;0.00794246792793274;6.308279678624018e-05;0.8324399292469025
689;0.8321639001369476;0.8244890570640564;0.8398387432098389;0.8321639001369476;0.007674843072891235;5.890321619350658e-05;0.8321639001369476
694;0.8312149047851562;0.8253151178359985;0.837114691734314;0.8312149047851562;0.005899786949157715;3.4807486045451697e-05;0.8312149047851562
699;0.8309729099273682;0.8225739002227783;0.839371919631958;0.8309729099273682;0.008399009704589844;7.054336401779437e-05;0.8309729099273682
704;0.8299847543239594;0.821810781955719;0.8381587266921997;0.8299847543239594;0.008173972368240356;6.681382427675686e-05;0.8299847543239594
709;0.8309262990951538;0.8245011568069458;0.8373514413833618;0.8309262990951538;0.006425142288208008;4.1282453423718835e-05;0.8309262990951538
714;0.8310700058937073;0.8248188495635986;0.8373211622238159;0.8310700058937073;0.006251156330108643;3.907695546345735e-05;0.8310700058937073
719;0.8298378586769104;0.8228534460067749;0.8368222713470459;0.8298378586769104;0.006984412670135498;4.878202034674928e-05;0.8298378586769104
724;0.830561637878418;0.8223413228988647;0.8387819528579712;0.830561637878418;0.008220314979553223;6.75735783630671e-05;0.830561637878418
729;0.8323416113853455;0.8258806467056274;0.8388025760650635;0.8323416113853455;0.006460964679718018;4.1744064592563745e-05;0.8323416113853455
734;0.8312740325927734;0.8216922283172607;0.8408558368682861;0.8312740325927734;0.009581804275512695;9.181097317423337e-05;0.8312740325927734
739;0.8308497667312622;0.8230187296867371;0.8386808037757874;0.8308497667312622;0.007831037044525146;6.132514119272514e-05;0.8308497667312622
744;0.8310652077198029;0.8223137855529785;0.8398166298866272;0.8310652077198029;0.00875142216682434;7.658738994198444e-05;0.8310652077198029
749;0.8308982849121094;0.8254700899124146;0.8363264799118042;0.8308982849121094;0.005428194999694824;2.9465300954711893e-05;0.8308982849121094
754;0.8306325674057007;0.8264022469520569;0.8348628878593445;0.8306325674057007;0.004230320453643799;1.7895611140517076e-05;0.8306325674057007
759;0.8322919011116028;0.8269007205963135;0.8376830816268921;0.8322919011116028;0.005391180515289307;2.9064827348435074e-05;0.8322919011116028
764;0.8282673060894012;0.8210282325744629;0.8355063796043396;0.8282673060894012;0.0072390735149383545;5.240418535468194e-05;0.8282673060894012
769;0.8305990099906921;0.8241674304008484;0.8370305895805359;0.8305990099906921;0.00643157958984375;4.13652160204947e-05;0.8305990099906921
774;0.8295998871326447;0.8241374492645264;0.8350623250007629;0.8295998871326447;0.005462437868118286;2.9838227463052647e-05;0.8295998871326447
779;0.830026239156723;0.8250277638435364;0.8350247144699097;0.830026239156723;0.0049984753131866455;2.4984755456536334e-05;0.830026239156723
784;0.8313501477241516;0.8245741128921509;0.8381261825561523;0.8313501477241516;0.006776034832000732;4.5914648044487194e-05;0.8313501477241516
789;0.8329622745513916;0.8274235129356384;0.8385010361671448;0.8329622745513916;0.005538761615753174;3.067788023614071e-05;0.8329622745513916
794;0.8319464027881622;0.8239443898200989;0.8399484157562256;0.8319464027881622;0.008002012968063354;6.40322115410541e-05;0.8319464027881622
799;0.8305393159389496;0.8231958746910095;0.8378827571868896;0.8305393159389496;0.0073434412479400635;5.392612936194752e-05;0.8305393159389496
804;0.8317660093307495;0.823828399181366;0.8397036194801331;0.8317660093307495;0.007937610149383545;6.300565488359666e-05;0.8317660093307495
809;0.8312913179397583;0.8242392539978027;0.8383433818817139;0.8312913179397583;0.007052063941955566;4.973160584142988e-05;0.8312913179397583
814;0.8303112983703613;0.824486494064331;0.8361361026763916;0.8303112983703613;0.0058248043060302734;3.3928345203548815e-05;0.8303112983703613
819;0.8324383199214935;0.8266297578811646;0.8382468819618225;0.8324383199214935;0.0058085620403289795;3.373939297635076e-05;0.8324383199214935
824;0.8320023417472839;0.8259099125862122;0.8380947709083557;0.8320023417472839;0.006092429161071777;3.711769308267776e-05;0.8320023417472839
829;0.8309226930141449;0.8231117725372314;0.8387336134910583;0.8309226930141449;0.007810920476913452;6.101047869666587e-05;0.8309226930141449
834;0.8321090936660767;0.8252968788146973;0.838921308517456;0.8321090936660767;0.0068122148513793945;4.6406271181353986e-05;0.8321090936660767
839;0.8328845798969269;0.8259373307228088;0.8398318290710449;0.8328845798969269;0.006947249174118042;4.8264271087283817e-05;0.8328845798969269
844;0.831010490655899;0.8258260488510132;0.8361949324607849;0.831010490655899;0.005184441804885864;2.6878436828248198e-05;0.831010490655899
849;0.8313896656036377;0.8224049806594849;0.8403743505477905;0.8313896656036377;0.008984684944152832;8.072456354568658e-05;0.8313896656036377
854;0.8314730525016785;0.8256992697715759;0.837246835231781;0.8314730525016785;0.005773782730102539;3.333656701443033e-05;0.8314730525016785
859;0.83301842212677;0.8261405229568481;0.8398963212966919;0.83301842212677;0.006877899169921875;4.730549699161202e-05;0.83301842212677
864;0.8303046226501465;0.8233866691589355;0.8372225761413574;0.8303046226501465;0.0069179534912109375;4.78580805065576e-05;0.8303046226501465
869;0.8299079537391663;0.8243100643157959;0.8355058431625366;0.8299079537391663;0.005597889423370361;3.1336365996281756e-05;0.8299079537391663
874;0.8307416141033173;0.8233523368835449;0.8381308913230896;0.8307416141033173;0.007389277219772339;5.4601417830646426e-05;0.8307416141033173
879;0.8316574692726135;0.82523512840271;0.8380798101425171;0.8316574692726135;0.0064223408699035645;4.124646224923367e-05;0.8316574692726135
884;0.8310190141201019;0.8246451616287231;0.8373928666114807;0.8310190141201019;0.006373852491378784;4.0625995581855534e-05;0.8310190141201019
889;0.8301241993904114;0.8232709765434265;0.8369774222373962;0.8301241993904114;0.006853222846984863;4.6966663390435315e-05;0.8301241993904114
894;0.8304318189620972;0.8234434127807617;0.8374202251434326;0.8304318189620972;0.006988406181335449;4.8837820955327516e-05;0.8304318189620972
899;0.8294024169445038;0.8223368525505066;0.836467981338501;0.8294024169445038;0.007065564393997192;4.992220020572091e-05;0.8294024169445038
904;0.8299820721149445;0.8226414918899536;0.8373226523399353;0.8299820721149445;0.007340580224990845;5.388411803952664e-05;0.8299820721149445
909;0.8324646651744843;0.8268696665763855;0.838059663772583;0.8324646651744843;0.005594998598098755;3.130400931272703e-05;0.8324646651744843
914;0.8316103219985962;0.8258554339408875;0.8373652100563049;0.8316103219985962;0.00575488805770874;3.311873655675868e-05;0.8316103219985962
919;0.8334145545959473;0.8274649381637573;0.8393641710281372;0.8334145545959473;0.005949616432189941;3.539793569018457e-05;0.8334145545959473
924;0.8283845782279968;0.8214787840843201;0.8352903723716736;0.8283845782279968;0.006905794143676758;4.7689992754840205e-05;0.8283845782279968
929;0.8281444907188416;0.8222473859786987;0.8340415954589844;0.8281444907188416;0.005897104740142822;3.477584431621494e-05;0.8281444907188416
934;0.8311747312545776;0.825837254524231;0.8365122079849243;0.8311747312545776;0.00533747673034668;2.8488657846992282e-05;0.8311747312545776
939;0.8308529853820801;0.8232324123382568;0.8384735584259033;0.8308529853820801;0.007620573043823242;5.8073133516245434e-05;0.8308529853820801
944;0.8302741050720215;0.8245680928230286;0.8359801173210144;0.8302741050720215;0.00570601224899292;3.255857578565724e-05;0.8302741050720215
949;0.8299271464347839;0.8238741159439087;0.8359801769256592;0.8299271464347839;0.006053030490875244;3.66391781234654e-05;0.8299271464347839
954;0.8286531269550323;0.8210148811340332;0.8362913727760315;0.8286531269550323;0.0076382458209991455;5.834279922201091e-05;0.8286531269550323
959;0.8284105658531189;0.8204810619354248;0.836340069770813;0.8284105658531189;0.007929503917694092;6.287703238072595e-05;0.8284105658531189
964;0.8296430110931396;0.8230990171432495;0.8361870050430298;0.8296430110931396;0.006543993949890137;4.282385681619871e-05;0.8296430110931396
969;0.8291721343994141;0.8220479488372803;0.8362963199615479;0.8291721343994141;0.007124185562133789;5.075401992371553e-05;0.8291721343994141
974;0.8286184668540955;0.8220337629318237;0.8352031707763672;0.8286184668540955;0.0065847039222717285;4.3358325743980686e-05;0.8286184668540955
979;0.8279315829277039;0.8205690383911133;0.8352941274642944;0.8279315829277039;0.007362544536590576;5.420706205327974e-05;0.8279315829277039
984;0.8303613364696503;0.8229866623878479;0.8377360105514526;0.8303613364696503;0.007374674081802368;5.43858178128076e-05;0.8303613364696503
989;0.8288040161132812;0.821688175201416;0.8359198570251465;0.8288040161132812;0.007115840911865234;5.063519188297505e-05;0.8288040161132812
994;0.828114926815033;0.8202871680259705;0.8359426856040955;0.828114926815033;0.0078277587890625;6.127380765974522e-05;0.828114926815033
999;0.8292404115200043;0.8227455019950867;0.8357353210449219;0.8292404115200043;0.0064949095249176025;4.21838497368654e-05;0.8292404115200043


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T2/targ-T1/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-True/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.3284856577714284;0.15215402841567993;0.48853421211242676;0.3447687327861786;0.13780846828095936;0.01899117392994418;0.3284856577714284
4;0.512966255346934;0.3789103627204895;0.6069373488426208;0.5530510544776917;0.09731108172933702;0.009469446627333709;0.512966255346934
9;0.5754989087581635;0.4329698383808136;0.6656591892242432;0.6278676986694336;0.10195734767232235;0.010395300744374817;0.5754989087581635
14;0.564532627662023;0.44023892283439636;0.6339967846870422;0.6193621754646301;0.08809175800117376;0.007760157827737362;0.564532627662023
19;0.5864765346050262;0.4137984812259674;0.6856377124786377;0.6599934101104736;0.12254982700946114;0.01501846010004885;0.5864765346050262
24;0.5892751117547353;0.4457298815250397;0.6775082349777222;0.6445872187614441;0.10238773744431949;0.010483248778966904;0.5892751117547353
29;0.5851196746031443;0.43526628613471985;0.6611930131912231;0.65889972448349;0.10596648312831644;0.011228895546583772;0.5851196746031443
34;0.5708655218283335;0.4428684413433075;0.6406331062316895;0.6290950179100037;0.09063009555347286;0.008213814220031621;0.5708655218283335
39;0.5937947233517965;0.4484574794769287;0.6739332675933838;0.6589934229850769;0.10294977928448797;0.010598657054724786;0.5937947233517965
44;0.5833063622315725;0.43723800778388977;0.6836700439453125;0.6290110349655151;0.10566890095625359;0.01116591662930253;0.5833063622315725
49;0.5899304946263632;0.44068849086761475;0.6705524325370789;0.6585505604743958;0.10564371884687687;0.011160595331797966;0.5899304946263632
54;0.6662241419156393;0.6523736119270325;0.6814301609992981;0.6648686528205872;0.011900946013163518;0.00014163251600823263;0.6662241419156393
59;0.6679869890213013;0.6530882716178894;0.6796410083770752;0.6712316870689392;0.011080252897712915;0.00012277200427727544;0.6679869890213013
64;0.6629104614257812;0.6553271412849426;0.6703206300735474;0.6630836129188538;0.0061222905622633815;3.748244172877927e-05;0.6629104614257812
69;0.6676621635754904;0.6485408544540405;0.6830655932426453;0.6713800430297852;0.014337744309638294;0.00020557091188856528;0.6676621635754904
74;0.6609093944231669;0.6496847867965698;0.6668604016304016;0.6661829948425293;0.007941812650663575;6.307238817823998e-05;0.6609093944231669
79;0.6632450222969055;0.6554039716720581;0.6736166477203369;0.6607144474983215;0.007647581265485553;5.848549921220562e-05;0.6632450222969055
84;0.6680794358253479;0.6517170667648315;0.6827481389045715;0.6697731018066406;0.012724863794361494;0.00016192215858505202;0.6680794358253479
89;0.6643983920415243;0.6535606980323792;0.6769594550132751;0.6626750230789185;0.009629917185476795;9.273530499914134e-05;0.6643983920415243
94;0.6674002607663473;0.6633283495903015;0.6752414703369141;0.6636309623718262;0.005545948627664881;3.0757546180697976e-05;0.6674002607663473
99;0.6627527276674906;0.6520671248435974;0.6707314252853394;0.6654596328735352;0.00785639992154105;6.172301972719021e-05;0.6627527276674906
104;0.6677342255910238;0.6558409333229065;0.6748025417327881;0.6725592017173767;0.008459548622211077;7.156396289155332e-05;0.6677342255910238
109;0.6614253520965576;0.6511563658714294;0.6705014705657959;0.6626182198524475;0.007942521388966315;6.308364601418741e-05;0.6614253520965576
114;0.6690794229507446;0.6554319858551025;0.6782643795013428;0.6735419034957886;0.009840895940424315;9.684323291025976e-05;0.6690794229507446
119;0.6678115328152975;0.6480183005332947;0.6798670887947083;0.6755492091178894;0.014106500968297292;0.00019899336956857242;0.6678115328152975
124;0.6670282483100891;0.6496455073356628;0.6758832931518555;0.675555944442749;0.012292180499063537;0.0001510977014215579;0.6670282483100891
129;0.6687719424565634;0.6517062187194824;0.6784688234329224;0.6761407852172852;0.012104658483028797;0.00014652275699076099;0.6687719424565634
134;0.6662174065907797;0.6434967517852783;0.6820664405822754;0.6730890274047852;0.016478665053798216;0.00027154640195527056;0.6662174065907797
139;0.6642047762870789;0.6567720174789429;0.6727671027183533;0.6630752086639404;0.006578633607643919;4.327842014362204e-05;0.6642047762870789
144;0.6668651302655538;0.6589264273643494;0.6737353205680847;0.6679336428642273;0.006092734408569646;3.7121412573368514e-05;0.6668651302655538
149;0.6625773111979166;0.6512040495872498;0.6698002219200134;0.6667276620864868;0.008139347464883269;6.624897715410169e-05;0.6625773111979166
154;0.664328416188558;0.6549856066703796;0.6704163551330566;0.6675832867622375;0.006706844084871126;4.498175757877081e-05;0.664328416188558
159;0.6667990287144979;0.6567023992538452;0.6720415949821472;0.6716530919075012;0.007141156699444982;5.0996119006027944e-05;0.6667990287144979
164;0.6632850567499796;0.6525331139564514;0.6693533658981323;0.6679686903953552;0.007623758344302178;5.812169129231709e-05;0.6632850567499796
169;0.6664300560951233;0.6571229696273804;0.6744312047958374;0.6677359938621521;0.007126142306099298;5.0781904166778226e-05;0.6664300560951233
174;0.6678738792737325;0.6522378325462341;0.6807142496109009;0.6706695556640625;0.011792326235587765;0.00013905895804653152;0.6678738792737325
179;0.6650798122088114;0.6581998467445374;0.6711382269859314;0.6659013628959656;0.0053139207098837115;2.8237753310931006e-05;0.6650798122088114
184;0.6687868237495422;0.6519220471382141;0.6773041486740112;0.6771342754364014;0.011925399555618367;0.00014221515456114275;0.6687868237495422
189;0.6660816470781962;0.651717483997345;0.6764089465141296;0.670118510723114;0.010476617818430713;0.0001097595209134599;0.6660816470781962
194;0.6716334621111552;0.65952467918396;0.6855950951576233;0.6697806119918823;0.010723539136974233;0.00011499429162221808;0.6716334621111552
199;0.6669299205144247;0.6518248319625854;0.6838829517364502;0.6650819778442383;0.013152741918020645;0.00017299461996205738;0.6669299205144247
204;0.6866432428359985;0.6760388016700745;0.7037559151649475;0.6801350116729736;0.012215492888826188;0.00014921826651696316;0.6866432428359985
209;0.6974430878957113;0.6869848966598511;0.706664502620697;0.6986798644065857;0.008081622559730972;6.53126231979526e-05;0.6974430878957113
214;0.7050390044848124;0.694367527961731;0.7104482650756836;0.7103012204170227;0.007546112196352913;5.694380927994618e-05;0.7050390044848124
219;0.7238999207814535;0.7104408740997314;0.7319058775901794;0.7293530106544495;0.00957387889288575;9.16591570556433e-05;0.7238999207814535
224;0.7307805220286051;0.7288645505905151;0.7323748469352722;0.7311021685600281;0.0014510082644804915;2.105424983590688e-06;0.7307805220286051
229;0.7308801809946696;0.7199953198432922;0.7463051676750183;0.7263400554656982;0.011210458750537623;0.00012567438539750557;0.7308801809946696
234;0.7408351302146912;0.738086462020874;0.7453128695487976;0.7391060590744019;0.0031934836460145613;1.0198337797362456e-05;0.7408351302146912
239;0.7464465498924255;0.7341263294219971;0.7608177065849304;0.7443956136703491;0.010992790311646957;0.0001208414388358392;0.7464465498924255
244;0.7432346940040588;0.7366037368774414;0.7491248250007629;0.7439755201339722;0.0051384841775286;2.6404019642711773e-05;0.7432346940040588
249;0.7557714184125265;0.7515468001365662;0.7597217559814453;0.7560456991195679;0.0033430423465382847;1.11759321307482e-05;0.7557714184125265
254;0.7553520600001017;0.7344432473182678;0.7730863094329834;0.758526623249054;0.015934866410205435;0.00025391996751109345;0.7553520600001017
259;0.7509916623433431;0.7338834404945374;0.7631924152374268;0.7558991312980652;0.012458369041893166;0.00015521095918400205;0.7509916623433431
264;0.757207969824473;0.7531506419181824;0.7602934241294861;0.7581798434257507;0.002995912565721782;8.975492101449669e-06;0.757207969824473
269;0.7611537377039591;0.7569499015808105;0.7655574679374695;0.7609538435935974;0.0035168658288870103;1.2368345258393118e-05;0.7611537377039591
274;0.753574271996816;0.7486976385116577;0.7617191672325134;0.7503060102462769;0.005796619917937547;3.36008024730303e-05;0.753574271996816
279;0.7566439906756083;0.7510184049606323;0.7616904377937317;0.7572231292724609;0.0043760425297644625;1.9149748222307353e-05;0.7566439906756083
284;0.7616811792055765;0.7492453455924988;0.777482271194458;0.758315920829773;0.011770718324570864;0.00013854980987638833;0.7616811792055765
289;0.7610529065132141;0.7453247308731079;0.7733947038650513;0.7644392848014832;0.011707021094925682;0.00013705434291703492;0.7610529065132141
294;0.7534910241762797;0.7429541945457458;0.7678710222244263;0.749647855758667;0.010528992766226201;0.00011085968867124367;0.7534910241762797
299;0.756668746471405;0.7402834296226501;0.766668975353241;0.763053834438324;0.011679790726842231;0.0001364175114228298;0.756668746471405
304;0.7574229836463928;0.7449690699577332;0.7697170972824097;0.7575827836990356;0.01010397169956291;0.00010209024410556822;0.7574229836463928
309;0.7576424479484558;0.7516529560089111;0.761483907699585;0.7597904801368713;0.004291265120213584;1.84149563319617e-05;0.7576424479484558
314;0.7637914617856344;0.7562006711959839;0.7724713683128357;0.7627023458480835;0.006686978705471945;4.471568420743526e-05;0.7637914617856344
319;0.7622350056966146;0.7527684569358826;0.7673241496086121;0.7666124105453491;0.006700164286693833;4.489220146868749e-05;0.7622350056966146
324;0.7603428959846497;0.7583220601081848;0.7627333998680115;0.7599732279777527;0.0018197931101546075;3.3116469637661794e-06;0.7603428959846497
329;0.750279704729716;0.7276908159255981;0.7627804279327393;0.7603678703308105;0.016003094109145605;0.00025609902106617076;0.750279704729716
334;0.7656250794728597;0.7533857226371765;0.7762331962585449;0.7672563195228577;0.009398491751173672;8.833164719687955e-05;0.7656250794728597
339;0.7514466444651285;0.7456439733505249;0.7586944699287415;0.7500014901161194;0.005424955824941842;2.9430145702570422e-05;0.7514466444651285
344;0.7660010655721029;0.7646333575248718;0.7681739926338196;0.7651958465576172;0.0015535566698483263;2.4135383264302213e-06;0.7660010655721029
349;0.7631945610046387;0.7567125558853149;0.7688741683959961;0.763996958732605;0.004997271675649504;2.4972724200248802e-05;0.7631945610046387
354;0.7677100896835327;0.7635268568992615;0.7736191153526306;0.765984296798706;0.004297068068919316;1.8464793988925976e-05;0.7677100896835327
359;0.761771043141683;0.7488967776298523;0.7701438069343567;0.7662725448608398;0.009239650132708725;8.537113457486436e-05;0.761771043141683
364;0.7690994342168173;0.762363076210022;0.7760409116744995;0.7688943147659302;0.005585836328917335;3.120156749345268e-05;0.7690994342168173
369;0.7648389140764872;0.7591519951820374;0.7679402828216553;0.767424464225769;0.004026768935511755;1.621486806000247e-05;0.7648389140764872
374;0.7603419025739034;0.7507025003433228;0.7670580148696899;0.7632651925086975;0.006989751158551279;4.8856621258468946e-05;0.7603419025739034
379;0.7670604189236959;0.7513710856437683;0.7767304182052612;0.7730797529220581;0.011193695348393764;0.00012529881555265216;0.7670604189236959
384;0.7647791902224222;0.7528977394104004;0.7786065936088562;0.7628332376480103;0.010585409600507054;0.0001120508964105069;0.7647791902224222
389;0.7669080495834351;0.7492232918739319;0.7794960737228394;0.7720047831535339;0.012873560761791717;0.00016572856668754335;0.7669080495834351
394;0.7684349417686462;0.7573316097259521;0.7766941785812378;0.7712790369987488;0.008156548552230428;6.652928428489228e-05;0.7684349417686462
399;0.7573079665501913;0.7513412237167358;0.7684153914451599;0.752167284488678;0.007861372227449129;6.180117329850848e-05;0.7573079665501913
404;0.7631029089291891;0.7587553262710571;0.7693964838981628;0.7611569166183472;0.004556952451410138;2.076581564441287e-05;0.7631029089291891
409;0.7609631816546122;0.7595255970954895;0.7617380023002625;0.7616259455680847;0.0010175546508755324;1.0354174675184267e-06;0.7609631816546122
414;0.7625828981399536;0.7597672939300537;0.7655283808708191;0.762453019618988;0.0023537462348945646;5.540121338280339e-06;0.7625828981399536
419;0.7667689919471741;0.7606883645057678;0.7708004117012024;0.768818199634552;0.004375142948535559;1.914187582012043e-05;0.7667689919471741
424;0.7558084925015768;0.7416768670082092;0.7653342485427856;0.7604143619537354;0.010192430208276308;0.00010388563355058344;0.7558084925015768
429;0.7669621706008911;0.7616603374481201;0.7721375823020935;0.7670885920524597;0.00427825133437253;1.8303434480060332e-05;0.7669621706008911
434;0.7611826459566752;0.7570438385009766;0.7637091279029846;0.7627949714660645;0.0029502786155774833;8.704143909533792e-06;0.7611826459566752
439;0.7580273747444153;0.7507378458976746;0.7697502970695496;0.7535939812660217;0.008370964030163219;7.007303879428643e-05;0.7580273747444153
444;0.7596941987673441;0.7554410099983215;0.7642157077789307;0.7594258785247803;0.003587276320523586;1.2868551399789238e-05;0.7596941987673441
449;0.760127325852712;0.7543209791183472;0.7681688070297241;0.7578921914100647;0.005870119473418398;3.445830263220589e-05;0.760127325852712
454;0.7557191650072733;0.7481263875961304;0.7656167149543762;0.7534143924713135;0.00732401848288843;5.364124673769134e-05;0.7557191650072733
459;0.7689968546231588;0.7677505612373352;0.7700455188751221;0.769194483757019;0.0009472770083144767;8.973337304812252e-07;0.7689968546231588
464;0.7599427898724874;0.7591232061386108;0.7613466382026672;0.7593585252761841;0.0009973085028343767;9.94624249825746e-07;0.7599427898724874
469;0.7574927012125651;0.7488534450531006;0.7673431038856506;0.7562815546989441;0.007596798792654542;5.77113518960775e-05;0.7574927012125651
474;0.7694101532300314;0.7651877403259277;0.7729376554489136;0.7701050639152527;0.003201819456569162;1.0251647832464843e-05;0.7694101532300314
479;0.7548203468322754;0.7521013021469116;0.7588724493980408;0.7534872889518738;0.002920603962481515;8.529927505662727e-06;0.7548203468322754
484;0.7625063260396322;0.7589904069900513;0.767078161239624;0.7614504098892212;0.0033851796001487205;1.1459440925263052e-05;0.7625063260396322
489;0.7640189925829569;0.7547830939292908;0.7744168639183044;0.7628570199012756;0.008057454783412429;6.492257758673583e-05;0.7640189925829569
494;0.7622388005256653;0.752486526966095;0.7680899500846863;0.7661399245262146;0.006941699100613809;4.818718640346257e-05;0.7622388005256653
499;0.7685996492703756;0.7548211812973022;0.7778230309486389;0.7731547355651855;0.00992749986017119;9.8555253473699e-05;0.7685996492703756
504;0.7636361320813497;0.7605101466178894;0.7655859589576721;0.7648122906684875;0.0022328575852102184;4.9856529958308074e-06;0.7636361320813497
509;0.7679507931073507;0.7653813362121582;0.7712299227714539;0.7672411203384399;0.0024398384870852287;5.952811843062337e-06;0.7679507931073507
514;0.7715874910354614;0.766186535358429;0.7749763131141663;0.7735996246337891;0.0038601864775295314;1.490103964130185e-05;0.7715874910354614
519;0.764097531636556;0.752868115901947;0.7751549482345581;0.7642695307731628;0.009099374030951244;8.279860775514989e-05;0.764097531636556
524;0.7607522408167521;0.756772518157959;0.7650555968284607;0.7604286074638367;0.0033892872383211154;1.1487267983846372e-05;0.7607522408167521
529;0.7613131999969482;0.7534573674201965;0.7678931355476379;0.7625890970230103;0.005962034623244468;3.55458568487658e-05;0.7613131999969482
534;0.7692784269650778;0.7643285393714905;0.7731253504753113;0.7703813910484314;0.0036749937619858534;1.3505579150634934e-05;0.7692784269650778
539;0.7713292241096497;0.769303560256958;0.7726525068283081;0.7720316052436829;0.001454616840161862;2.11591015168248e-06;0.7713292241096497
544;0.7711691856384277;0.7603120803833008;0.7787643671035767;0.7744311094284058;0.007878317561955972;6.20678876070239e-05;0.7711691856384277
549;0.7640819946924845;0.7505232095718384;0.7725849747657776;0.7691377997398376;0.009690244041500632;9.390082958383849e-05;0.7640819946924845
554;0.7662679155667623;0.7553353309631348;0.7724224925041199;0.7710459232330322;0.007750904907434179;6.007652688408724e-05;0.7662679155667623
559;0.7654609282811483;0.7619400024414062;0.7713712453842163;0.7630715370178223;0.004204678253130287;1.7679319212346756e-05;0.7654609282811483
564;0.7665728529294332;0.7647205591201782;0.7696571350097656;0.7653408646583557;0.002195570040402304;4.820527802312174e-06;0.7665728529294332
569;0.7544759114583334;0.746712327003479;0.7608552575111389;0.7558601498603821;0.005856205130822303;3.4295138534269474e-05;0.7544759114583334
574;0.7628636558850607;0.7555716037750244;0.7730700969696045;0.759949266910553;0.0074350325415669894;5.527970889416009e-05;0.7628636558850607
579;0.7645226319630941;0.7544423937797546;0.7767446041107178;0.7623808979988098;0.009229930107787249;8.519160979463752e-05;0.7645226319630941
584;0.7600366870562235;0.7501319646835327;0.7726694345474243;0.7573086619377136;0.0094009211517408;8.837731850124756e-05;0.7600366870562235
589;0.7636492649714152;0.760175347328186;0.765728235244751;0.7650442123413086;0.0024722526404155655;6.112033118041735e-06;0.7636492649714152
594;0.7689921458562216;0.7599517703056335;0.7769566178321838;0.7700680494308472;0.006983761461501249;4.877292415115006e-05;0.7689921458562216
599;0.7633602619171143;0.7596277594566345;0.7657435536384583;0.76470947265625;0.002672827695226744;7.144007888371107e-06;0.7633602619171143
604;0.765857458114624;0.7637077569961548;0.7693154215812683;0.764549195766449;0.002469161572075763;6.0967588690156544e-06;0.765857458114624
609;0.7657288114229838;0.7623764276504517;0.7683386206626892;0.7664713859558105;0.002490046730672031;6.200332720930469e-06;0.7657288114229838
614;0.7659768462181091;0.7609840631484985;0.772959291934967;0.7639871835708618;0.005087277871282073;2.5880396139636257e-05;0.7659768462181091
619;0.7719462116559347;0.7648288607597351;0.7755734324455261;0.7754363417625427;0.005033038267194383;2.5331474199043034e-05;0.7719462116559347
624;0.7692564725875854;0.754859983921051;0.7769261002540588;0.7759833335876465;0.010187128044451167;0.00010377757779404344;0.7692564725875854
629;0.7639335989952087;0.7610949277877808;0.7657179236412048;0.7649879455566406;0.0020292457825337425;4.117838445930981e-06;0.7639335989952087
634;0.7592718601226807;0.7535842657089233;0.7621837854385376;0.762047529220581;0.004022121256317832;1.617745940052373e-05;0.7592718601226807
639;0.7610348065694174;0.7593538761138916;0.7629526853561401;0.7607978582382202;0.0014787303955908005;2.1866435828441254e-06;0.7610348065694174
644;0.7637089689572653;0.7604362964630127;0.765913724899292;0.764776885509491;0.0023602104271340674;5.570593260352376e-06;0.7637089689572653
649;0.7658313512802124;0.7523168921470642;0.775785505771637;0.769391655921936;0.009906253352345329;9.813385548085307e-05;0.7658313512802124
654;0.7639324267705282;0.7609215974807739;0.7656791806221008;0.7651965022087097;0.0021380776991992783;4.571376247813279e-06;0.7639324267705282
659;0.7637686928113302;0.7461006045341492;0.7741860747337341;0.7710193991661072;0.012559935404965175;0.00015775197737689773;0.7637686928113302
664;0.7652092377344767;0.7615112662315369;0.7691287398338318;0.7649877071380615;0.00311376330445717;9.695521916184034e-06;0.7652092377344767
669;0.7606883645057678;0.7567951679229736;0.7674574255943298;0.7578125;0.004804434212561693;2.3082588102833295e-05;0.7606883645057678
674;0.7617016832033793;0.75283282995224;0.7677881121635437;0.7644841074943542;0.006414646272720465;4.114768680412655e-05;0.7617016832033793
679;0.7652217149734497;0.7547327876091003;0.7730125188827515;0.7679198384284973;0.007702685527062764;5.933136432882217e-05;0.7652217149734497
684;0.7699145674705505;0.7604165077209473;0.7767392992973328;0.7725878953933716;0.006926682363572109;4.79789285658209e-05;0.7699145674705505
689;0.75843346118927;0.7547252774238586;0.765427827835083;0.7551472783088684;0.004948763803131928;2.4490263179188787e-05;0.75843346118927
694;0.7602651119232178;0.7526047825813293;0.7668210864067078;0.7613694667816162;0.005856080791440548;3.4293682235878954e-05;0.7602651119232178
699;0.7679604887962341;0.7611255645751953;0.7726685404777527;0.7700873613357544;0.004946565358662451;2.4468508847519388e-05;0.7679604887962341
704;0.7635745207468668;0.7616127133369446;0.7653622627258301;0.7637485861778259;0.00153568751934633;2.358336157076085e-06;0.7635745207468668
709;0.7642722924550375;0.7596774697303772;0.7713715434074402;0.7617678642272949;0.00509195184266829;2.5927973568053e-05;0.7642722924550375
714;0.7664476235707601;0.7587854862213135;0.7707095742225647;0.7698478102684021;0.005429359744298406;2.9477947233008054e-05;0.7664476235707601
719;0.760104258855184;0.7567237019538879;0.7639435529708862;0.7596455216407776;0.002965287175617653;8.792928033882516e-06;0.760104258855184
724;0.7640814781188965;0.762405276298523;0.7661488652229309;0.7636902928352356;0.0015531438983241105;2.4122559689014147e-06;0.7640814781188965
729;0.7618845701217651;0.7515767812728882;0.7725650072097778;0.7615119218826294;0.008572458108270543;7.348703801805338e-05;0.7618845701217651
734;0.7620022495587667;0.7542994022369385;0.7661432027816772;0.7655641436576843;0.005451863290950281;2.9722813343211223e-05;0.7620022495587667
739;0.7622102300326029;0.7566015720367432;0.7677241563796997;0.762304961681366;0.0045412700999099016;2.0623134120335686e-05;0.7622102300326029
744;0.7617034713427225;0.7588052749633789;0.7664958238601685;0.7598093152046204;0.0034134055516556543;1.165133746007364e-05;0.7617034713427225
749;0.7659841775894165;0.7627446055412292;0.768777072429657;0.7664308547973633;0.0024829155692543655;6.1648697240457295e-06;0.7659841775894165
754;0.7660964727401733;0.7599666118621826;0.7711479663848877;0.7671748399734497;0.00462801823375531;2.1418552771971616e-05;0.7660964727401733
759;0.7707794904708862;0.7687997221946716;0.7725076675415039;0.7710310816764832;0.0015241802769191631;2.323125516549377e-06;0.7707794904708862
764;0.759454627831777;0.7507926821708679;0.7654268145561218;0.7621443867683411;0.0062697985092507414;3.931037334660282e-05;0.759454627831777
769;0.7718785007794698;0.7674866318702698;0.7757299542427063;0.7724189162254333;0.0033869482403933197;1.1471418383103404e-05;0.7718785007794698
774;0.7710999647776285;0.7693522572517395;0.7732487320899963;0.7706989049911499;0.001615810582038192;2.610843837026601e-06;0.7710999647776285
779;0.7669832905133566;0.760348379611969;0.7736661434173584;0.7669353485107422;0.005437059991131606;2.9561621347164015e-05;0.7669832905133566
784;0.7601630091667175;0.7487572431564331;0.771399199962616;0.7603325843811035;0.009244317851821667;8.545741254550876e-05;0.7601630091667175
789;0.766661802927653;0.762880802154541;0.7703633904457092;0.7667412161827087;0.0030552699534401014;9.33467448839388e-06;0.766661802927653
794;0.7611938913663229;0.7590621709823608;0.7638746500015259;0.7606448531150818;0.0020026766802574156;4.010713885646864e-06;0.7611938913663229
799;0.768375833829244;0.7642093300819397;0.774528443813324;0.7663897275924683;0.0044406824203891936;1.9719660358753623e-05;0.768375833829244
804;0.7676904400189718;0.7641760110855103;0.7711260914802551;0.7677692174911499;0.0028379051888022784;8.053705860630897e-06;0.7676904400189718
809;0.7671733498573303;0.7629294991493225;0.772179365158081;0.7664111852645874;0.003814505336634526;1.455045096321328e-05;0.7671733498573303
814;0.7593288421630859;0.7543574571609497;0.7659534811973572;0.7576755881309509;0.004876260864932813;2.3777920022875303e-05;0.7593288421630859
819;0.7634032567342123;0.755736768245697;0.7707537412643433;0.7637192606925964;0.00613472430985958;3.76348423579821e-05;0.7634032567342123
824;0.7684151728947958;0.7643473744392395;0.7717369198799133;0.7691612243652344;0.0030625468760878943;9.379193368235721e-06;0.7684151728947958
829;0.7617656191190084;0.7578778266906738;0.7639437317848206;0.7634752988815308;0.0027557279522941232;7.5940365470551615e-06;0.7617656191190084
834;0.7656504909197489;0.7600780129432678;0.7730605006217957;0.7638129591941833;0.005457022308464986;2.9779092475084526e-05;0.7656504909197489
839;0.7684136827786764;0.7663350701332092;0.7713546752929688;0.7675513029098511;0.002138049464439871;4.571255512391619e-06;0.7684136827786764
844;0.7617933750152588;0.7561315894126892;0.767114520072937;0.7621340155601501;0.004490227793595831;2.016214563838048e-05;0.7617933750152588
849;0.761491040388743;0.7569704651832581;0.7671257257461548;0.7603769302368164;0.004220052159871247;1.7808840232033974e-05;0.761491040388743
854;0.7622376283009847;0.7577199339866638;0.7672174572944641;0.7617754936218262;0.0038910935559568318;1.5140609061208781e-05;0.7622376283009847
859;0.7683296600977579;0.7606900930404663;0.7792506814002991;0.7650482058525085;0.007924637385543854;6.279987769235934e-05;0.7683296600977579
864;0.7687243620554606;0.7679205536842346;0.7699840664863586;0.7682684659957886;0.000901998589818115;8.136014560338682e-07;0.7687243620554606
869;0.7630594770113627;0.7562642097473145;0.7677486538887024;0.7651655673980713;0.004919337817694888;2.41998845646031e-05;0.7630594770113627
874;0.7628738880157471;0.7541990876197815;0.7702128291130066;0.7642097473144531;0.0066054709245399685;4.363224613494291e-05;0.7628738880157471
879;0.7646110455195109;0.7631953358650208;0.7670685052871704;0.7635692954063416;0.001744380084134007;3.0428618779233657e-06;0.7646110455195109
884;0.758049468199412;0.7534499764442444;0.7605881690979004;0.7601102590560913;0.003258178714804416;1.0615728537604557e-05;0.758049468199412
889;0.763301690419515;0.760913610458374;0.7660578489303589;0.762933611869812;0.0021161929225578446;4.478272485483912e-06;0.763301690419515
894;0.7561190923055013;0.7499712109565735;0.7609187960624695;0.7574672698974609;0.0045698717726216;2.0883728018203685e-05;0.7561190923055013
899;0.7648804982503256;0.7595768570899963;0.7708370089530945;0.7642276287078857;0.004620060170935172;2.134495598306153e-05;0.7648804982503256
904;0.758875846862793;0.7468445301055908;0.7738943696022034;0.7558886408805847;0.011243249941875663;0.00012641066925548708;0.758875846862793
909;0.7631679773330688;0.7513737082481384;0.7728472948074341;0.765282928943634;0.008893199467989195;7.90889967774433e-05;0.7631679773330688
914;0.7583267490069071;0.7477945685386658;0.7664793133735657;0.76070636510849;0.007811395606399405;6.1017901319675926e-05;0.7583267490069071
919;0.7686830560366312;0.7657573819160461;0.7724210023880005;0.7678707838058472;0.002780383556422806;7.73053272082633e-06;0.7686830560366312
924;0.7636205752690634;0.7617334723472595;0.7659097909927368;0.7632184624671936;0.0017285216007156634;2.9877869241406392e-06;0.7636205752690634
929;0.7660615046819051;0.7647467851638794;0.7675476670265198;0.7658900618553162;0.001149863552545422;1.3221861894723788e-06;0.7660615046819051
934;0.7632051904996237;0.7603030204772949;0.7651968598365784;0.7641156911849976;0.002099075120486444;4.40611636144518e-06;0.7632051904996237
939;0.764914075533549;0.7570148706436157;0.7690652012825012;0.76866215467453;0.005588004417912147;3.122579337460568e-05;0.764914075533549
944;0.762971301873525;0.7616918087005615;0.7653461694717407;0.7618759274482727;0.0016809663907221004;2.8256480067372854e-06;0.762971301873525
949;0.7676137685775757;0.7609790563583374;0.7729862332344055;0.7688760161399841;0.004982504444881828;2.4825350543267177e-05;0.7676137685775757
954;0.7613440553347269;0.7581093907356262;0.7646375894546509;0.7612851858139038;0.0026654510367703573;7.104629229420171e-06;0.7613440553347269
959;0.7679410179456075;0.7594224214553833;0.7730296850204468;0.7713709473609924;0.006061502414317652;3.674181151877873e-05;0.7679410179456075
964;0.767378032207489;0.763379693031311;0.7726088762283325;0.7661455273628235;0.003867277833751533;1.4955837843425948e-05;0.767378032207489
969;0.7646809816360474;0.7574651837348938;0.7736687064170837;0.7629090547561646;0.006732673093643138;4.532888698586627e-05;0.7646809816360474
974;0.7629339694976807;0.7603369355201721;0.7653934359550476;0.7630715370178223;0.0020665982965447404;4.270828519281622e-06;0.7629339694976807
979;0.7606666882832845;0.7557629942893982;0.769842803478241;0.7563942670822144;0.006493609365526008;4.216696259204708e-05;0.7606666882832845
984;0.7654599746068319;0.7639316916465759;0.7674043774604797;0.7650438547134399;0.0014479303654480007;2.0965023431863806e-06;0.7654599746068319
989;0.7626524567604065;0.7483580708503723;0.7718917727470398;0.7677075266838074;0.010250986300129264;0.00010508272012543785;0.7626524567604065
994;0.7604249517122904;0.7535461187362671;0.7664027810096741;0.7613259553909302;0.005287236009157863;2.7954864616535564e-05;0.7604249517122904
999;0.7654609680175781;0.7621896862983704;0.7697398066520691;0.7644534111022949;0.0031635905278638923;1.0008305027990142e-05;0.7654609680175781


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T2/targ-T1/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-True/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.17391854524612427;0.0;0.5217556357383728;0.0;0.2459579654352677;0.06049532076105635;0.17391854524612427
4;0.43484675884246826;0.0;0.6849772930145264;0.6195629835128784;0.30864060623832823;0.09525902381916278;0.43484675884246826
9;0.4576358199119568;0.0;0.7249349355697632;0.6479725241661072;0.325119168861853;0.10570247396142207;0.4576358199119568
14;0.4741539756457011;0.0;0.725195586681366;0.6972663402557373;0.3354713153827452;0.11254100344462929;0.4741539756457011
19;0.47693514823913574;0.0;0.7223119139671326;0.7084935307502747;0.3372912575683878;0.11376539243206452;0.47693514823913574
24;0.4699778954188029;0.0;0.7381057739257812;0.6718279123306274;0.3334242596363998;0.11117173691408135;0.4699778954188029
29;0.47086312373479206;0.0;0.7199220061302185;0.6926673650741577;0.3331363733115297;0.11097984322315885;0.47086312373479206
34;0.4645924965540568;0.0;0.7015232443809509;0.6922542452812195;0.32853829759184966;0.10793741298455077;0.4645924965540568
39;0.4716351230939229;0.0;0.7169308066368103;0.6979745626449585;0.3335861725735791;0.11127973453228968;0.4716351230939229
44;0.4731219410896301;0.0;0.7188650965690613;0.7005007266998291;0.33463172879598857;0.11197839391699205;0.4731219410896301
49;0.47245943546295166;0.0;0.7164487838745117;0.7009295225143433;0.3341393426768435;0.11164910032451303;0.47245943546295166
54;0.7153433760007223;0.6996407508850098;0.7242443561553955;0.7221450209617615;0.011136460500154764;0.0001240207524715073;0.7153433760007223
59;0.718468189239502;0.7007158994674683;0.7307713627815247;0.7239173054695129;0.012860854547081343;0.00016540157968118288;0.718468189239502
64;0.7146966258684794;0.7025695443153381;0.7232687473297119;0.7182515859603882;0.008816369521099682;7.772837153257544e-05;0.7146966258684794
69;0.7094680865605673;0.6915455460548401;0.7209793329238892;0.7158793807029724;0.012843038887492858;0.0001649436478656538;0.7094680865605673
74;0.7099506060282389;0.6944203972816467;0.7216423153877258;0.7137891054153442;0.011439952345533763;0.00013087250966808343;0.7099506060282389
79;0.7126187682151794;0.7030916810035706;0.7197183966636658;0.715046226978302;0.007001492005061456;4.902089029693949e-05;0.7126187682151794
84;0.7132928768793741;0.697829008102417;0.7212985754013062;0.7207510471343994;0.010936890934324957;0.00011961558330931945;0.7132928768793741
89;0.7116543650627136;0.6929898858070374;0.7221716046333313;0.7198016047477722;0.013233198511787564;0.00017511754285237657;0.7116543650627136
94;0.7086490790049235;0.6963872909545898;0.7155203819274902;0.7140395641326904;0.008691443684407016;7.554119331921861e-05;0.7086490790049235
99;0.7125932772954305;0.7080926299095154;0.7163894176483154;0.7132977843284607;0.0034235867464174137;1.1720946210244973e-05;0.7125932772954305
104;0.7127489050229391;0.6938998699188232;0.7257232069969177;0.7186236381530762;0.013639784033218263;0.00018604370847283587;0.7127489050229391
109;0.7121045788129171;0.7042344808578491;0.7210544347763062;0.711024820804596;0.0069090337227022194;4.7734746981436484e-05;0.7121045788129171
114;0.7112284501393636;0.6956828236579895;0.7194527387619019;0.7185497879981995;0.01099859709369692;0.00012096913802947836;0.7112284501393636
119;0.7109131217002869;0.6947789788246155;0.7207466959953308;0.7172136902809143;0.011499375550987056;0.00013223563806263883;0.7109131217002869
124;0.7099311550458273;0.6960477232933044;0.7196162343025208;0.7141295075416565;0.010069369412805498;0.00010139220037154295;0.7099311550458273
129;0.7090814908345541;0.6943102478981018;0.7199274301528931;0.7130067944526672;0.010820228372191827;0.000117077342026385;0.7090814908345541
134;0.7144654194513956;0.696989119052887;0.7250484824180603;0.7213586568832397;0.012449083228188336;0.00015497967322236012;0.7144654194513956
139;0.708197275797526;0.7007349133491516;0.7119845151901245;0.711872398853302;0.005276885603044485;2.784552166761816e-05;0.708197275797526
144;0.7137926618258158;0.6981954574584961;0.7228193879127502;0.7203631401062012;0.0110743811378258;0.00012264191758583188;0.7137926618258158
149;0.7084460059801737;0.6944172382354736;0.7224401235580444;0.7084806561470032;0.011440321263730154;0.0001308809506173563;0.7084460059801737
154;0.7095755537350973;0.6942102313041687;0.7195412516593933;0.7149751782417297;0.011023674725144076;0.00012152140444578032;0.7095755537350973
159;0.7086612780888876;0.6911745071411133;0.7200672030448914;0.714742124080658;0.01255466673203691;0.0001576196567525143;0.7086612780888876
164;0.7149521311124166;0.7054360508918762;0.722773551940918;0.7166467905044556;0.00717872497953271;5.153409233176691e-05;0.7149521311124166
169;0.7084263364473978;0.6928427815437317;0.7201042771339417;0.7123319506645203;0.011466986010965005;0.00013149176817566714;0.7084263364473978
174;0.7127126256624857;0.6982635259628296;0.7219975590705872;0.7178767919540405;0.010354629946877419;0.00010721836133677067;0.7127126256624857
179;0.7110111117362976;0.705885112285614;0.7172812223434448;0.709867000579834;0.004722257501542141;2.2299715910871026e-05;0.7110111117362976
184;0.7116160194079081;0.6989325881004333;0.7208142280578613;0.7151012420654297;0.009266845005574207;8.587441635733561e-05;0.7116160194079081
189;0.7108336091041565;0.7007420063018799;0.7168009877204895;0.7149578332901001;0.007175404281421077;5.148642660183592e-05;0.7108336091041565
194;0.7118663589159647;0.7036843299865723;0.720736563205719;0.711178183555603;0.006978531528194145;4.869990228999971e-05;0.7118663589159647
199;0.7107043663660685;0.6985015869140625;0.723362922668457;0.710248589515686;0.010154713298962618;0.00010311820218412826;0.7107043663660685
204;0.7195850412050883;0.7089419960975647;0.7282223701477051;0.7215907573699951;0.00799793218604901;6.39669192526387e-05;0.7195850412050883
209;0.7209578355153402;0.7183083295822144;0.7241118550300598;0.7204533219337463;0.0023959865569262466;5.7407515809712896e-06;0.7209578355153402
214;0.7310039401054382;0.726926863193512;0.7333253622055054;0.7327595949172974;0.002892166461947773;8.364626843615497e-06;0.7310039401054382
219;0.7451264063517252;0.7353867888450623;0.7530957460403442;0.7468966841697693;0.007337220359276684;5.383480260058428e-05;0.7451264063517252
224;0.7517681320508321;0.7423646450042725;0.7598428130149841;0.7530969381332397;0.0071970310293504045;5.179725563743255e-05;0.7517681320508321
229;0.7532065510749817;0.7381864190101624;0.766033411026001;0.7553998231887817;0.011473783828258944;0.00013164771533761646;0.7532065510749817
234;0.7630632519721985;0.7563046813011169;0.7670697569847107;0.7658153176307678;0.004806392455898905;2.310140844012191e-05;0.7630632519721985
239;0.7646105090777079;0.7611332535743713;0.7702467441558838;0.7624515295028687;0.004021593568745182;1.6173214832172613e-05;0.7646105090777079
244;0.7644661863644918;0.7632133364677429;0.7660912275314331;0.7640939950942993;0.0012040096898343654;1.4496393332150446e-06;0.7644661863644918
249;0.7647161881128947;0.7598761320114136;0.7717582583427429;0.7625141739845276;0.005094629931248772;2.5955254136375872e-05;0.7647161881128947
254;0.773158073425293;0.7676764726638794;0.7774477005004883;0.7743500471115112;0.004077157858950902;1.6623216206805107e-05;0.773158073425293
259;0.7705321113268534;0.7663189768791199;0.7737314701080322;0.7715458869934082;0.00310988422011086;9.671379862494532e-06;0.7705321113268534
264;0.7691957553227743;0.7582641243934631;0.7762166857719421;0.7731064558029175;0.007833424057462925;6.136253246403891e-05;0.7691957553227743
269;0.7690621217091879;0.7600000500679016;0.776512622833252;0.7706736922264099;0.006836867434809212;4.67427563211547e-05;0.7690621217091879
274;0.7715182503064474;0.7705036997795105;0.7732585072517395;0.770792543888092;0.0012361845618660005;1.5281522709958356e-06;0.7715182503064474
279;0.7714871168136597;0.7613394856452942;0.7777155637741089;0.7754063010215759;0.007237125919495295;5.237599157463061e-05;0.7714871168136597
284;0.7725401918093363;0.7714503407478333;0.7733800411224365;0.7727901935577393;0.0008073873665882181;6.518743597262578e-07;0.7725401918093363
289;0.7770959337552389;0.7737273573875427;0.7792100310325623;0.7783504128456116;0.0024076566637271624;5.796810610389811e-06;0.7770959337552389
294;0.7752952575683594;0.7747511267662048;0.7757391333580017;0.7753955125808716;0.0004095343347501617;1.6771837133925752e-07;0.7752952575683594
299;0.7726073066393534;0.7656741738319397;0.776278018951416;0.7758697271347046;0.004905298050463797;2.4061948963883926e-05;0.7726073066393534
304;0.7723311384518942;0.7672346830368042;0.7797001600265503;0.7700585722923279;0.005336693536743301;2.8480297905117717e-05;0.7723311384518942
309;0.7746711174647013;0.7721283435821533;0.7773087024688721;0.7745763063430786;0.0021159350037889477;4.4771809402593335e-06;0.7746711174647013
314;0.7776800195376078;0.7755019664764404;0.7793915271759033;0.7781465649604797;0.0016218136108286524;2.6302793882690717e-06;0.7776800195376078
319;0.7763737638791403;0.7746778726577759;0.7782965898513794;0.7761468291282654;0.0014860244654079319;2.2082687117909295e-06;0.7763737638791403
324;0.7733355164527893;0.7696011662483215;0.7778207063674927;0.7725846767425537;0.003397354867689077;1.1542020097010663e-05;0.7733355164527893
329;0.7685534556706747;0.7656552791595459;0.7728198170661926;0.7671852707862854;0.0030807572946001307;9.491065508231915e-06;0.7685534556706747
334;0.7744349638621012;0.7706233263015747;0.7784792184829712;0.7742023468017578;0.0032113697507453855;1.031289567600248e-05;0.7744349638621012
339;0.7769503593444824;0.7750223875045776;0.7788413166999817;0.7769873738288879;0.0015592909935649634;2.4313884026128108e-06;0.7769503593444824
344;0.7777710556983948;0.7745974063873291;0.7799600958824158;0.7787556648254395;0.002297346441001443;5.277800669981995e-06;0.7777710556983948
349;0.778591513633728;0.7764825224876404;0.7812201976776123;0.7780718207359314;0.0019687478393527313;3.875968054956047e-06;0.778591513633728
354;0.7745892008145651;0.7691383361816406;0.7777429819107056;0.7768862843513489;0.0038701788599410105;1.4978284407934301e-05;0.7745892008145651
359;0.7761741280555725;0.7742044925689697;0.7792038917541504;0.7751139998435974;0.002174304781237045;4.727601281710274e-06;0.7761741280555725
364;0.7778001626332601;0.774712085723877;0.7811217308044434;0.77756667137146;0.002621930095903912;6.874517427806698e-06;0.7778001626332601
369;0.7785504460334778;0.7766605615615845;0.7799943089485168;0.778996467590332;0.0013970610418192475;1.951779554569081e-06;0.7785504460334778
374;0.7777011195818583;0.7771615386009216;0.7787091732025146;0.7772326469421387;0.0007133924472249543;5.089287837576093e-07;0.7777011195818583
379;0.7803827921549479;0.777762770652771;0.7827371954917908;0.780648410320282;0.0020394673123278716;4.159426918053871e-06;0.7803827921549479
384;0.7792627811431885;0.7733542919158936;0.7829999923706055;0.7814340591430664;0.004226560495254807;1.7863813620048557e-05;0.7792627811431885
389;0.7779041330019633;0.7748046517372131;0.7796974778175354;0.7792102694511414;0.0022006712734942246;4.842954053982693e-06;0.7779041330019633
394;0.7758842309316;0.7721210718154907;0.7793824076652527;0.7761492133140564;0.0029703435635201974;8.822940885345865e-06;0.7758842309316
399;0.7764308651288351;0.7700419425964355;0.7820073366165161;0.7772433161735535;0.004918517462202948;2.4191814025995322e-05;0.7764308651288351
404;0.7764625350634257;0.7757186889648438;0.7770857810974121;0.7765831351280212;0.0005645904157988706;3.1876233761194164e-07;0.7764625350634257
409;0.7791182398796082;0.7783492803573608;0.7803342342376709;0.7786712050437927;0.0008698239611415196;7.565937233759238e-07;0.7791182398796082
414;0.7776678204536438;0.7765828371047974;0.778883695602417;0.777536928653717;0.0009438703844572318;8.908913026554425e-07;0.7776678204536438
419;0.7769620219866434;0.7740537524223328;0.7803900241851807;0.776442289352417;0.0026127477836530525;6.8264509809839374e-06;0.7769620219866434
424;0.777173638343811;0.7712588906288147;0.7806695103645325;0.7795925140380859;0.004205406097777449;1.7685440447223755e-05;0.777173638343811
429;0.7746087710062662;0.7715963125228882;0.778872013092041;0.7733579874038696;0.0030991718687428914;9.604866272007306e-06;0.7746087710062662
434;0.775274395942688;0.7738956809043884;0.7761446237564087;0.7757828831672668;0.0009860207675578953;9.72236954055461e-07;0.775274395942688
439;0.7746167977650961;0.7629503607749939;0.7814559936523438;0.7794440388679504;0.008290207257024328;6.872753636441883e-05;0.7746167977650961
444;0.7758946418762207;0.7744889259338379;0.7774527072906494;0.7757422924041748;0.0012147448988629635;1.4756051693135912e-06;0.7758946418762207
449;0.7779918710390726;0.7716619968414307;0.784138023853302;0.7781755924224854;0.00509497318673207;2.5958751773518747e-05;0.7779918710390726
454;0.7741114298502604;0.7685373425483704;0.7770853638648987;0.7767115831375122;0.003944427710484785;1.555850996324024e-05;0.7741114298502604
459;0.7751087745030721;0.7696011066436768;0.7791126370429993;0.7766125798225403;0.004026029927315051;1.6208916975636435e-05;0.7751087745030721
464;0.7716579039891561;0.768709123134613;0.7732368111610413;0.773027777671814;0.0020868485244493053;4.354936763996243e-06;0.7716579039891561
469;0.7721503575642904;0.7702696919441223;0.7738925814628601;0.7722887992858887;0.0014822745357398917;2.1971377993029114e-06;0.7721503575642904
474;0.7718950311342875;0.7658612132072449;0.7790015339851379;0.7708223462104797;0.005417871491388811;2.935333149720362e-05;0.7718950311342875
479;0.7716869314511617;0.7650046944618225;0.7778448462486267;0.7722112536430359;0.005255064845632994;2.761570653180772e-05;0.7716869314511617
484;0.7735443909962972;0.7716943025588989;0.7754641175270081;0.7734747529029846;0.001539808066280788;2.37100888098338e-06;0.7735443909962972
489;0.7732713023821512;0.7661706805229187;0.7802994251251221;0.7733438014984131;0.005768263638217123;3.3272865399977844e-05;0.7732713023821512
494;0.775979479153951;0.7736257314682007;0.7796748876571655;0.7746378183364868;0.002645513555873028;6.9987419743079545e-06;0.775979479153951
499;0.7761106491088867;0.77481609582901;0.7784720063209534;0.7750438451766968;0.0016723184213494997;2.796648902384883e-06;0.7761106491088867
504;0.7763018608093262;0.7722437381744385;0.7801911234855652;0.7764707207679749;0.003246702797722049;1.054107905673618e-05;0.7763018608093262
509;0.7732458710670471;0.770573616027832;0.7764982581138611;0.7726657390594482;0.00245326460341687;6.018507214378133e-06;0.7732458710670471
514;0.7702451546986898;0.7583892345428467;0.7775191068649292;0.7748271226882935;0.00845512967604516;7.148921783873954e-05;0.7702451546986898
519;0.7732450366020203;0.7714448571205139;0.7762991189956665;0.7719911336898804;0.002171047208598446;4.713445981963105e-06;0.7732450366020203
524;0.7752289573351542;0.7723243236541748;0.7799444794654846;0.7734180688858032;0.0033641424245667044;1.1317454252769543e-05;0.7752289573351542
529;0.7774420976638794;0.771926999092102;0.7813096642494202;0.779089629650116;0.004003696008926611;1.6029581731894876e-05;0.7774420976638794
534;0.7756311297416687;0.7734781503677368;0.7778917551040649;0.7755234837532043;0.0018034536194496131;3.2524449575059102e-06;0.7756311297416687
539;0.7744156916936239;0.7719187140464783;0.7768623232841492;0.7744660377502441;0.0020185339758942494;4.074479411839447e-06;0.7744156916936239
544;0.7764264543851217;0.7745280265808105;0.7774279117584229;0.7773234248161316;0.0013430687439376758;1.8038336509423264e-06;0.7764264543851217
549;0.7758555014928182;0.7700318694114685;0.7798148393630981;0.7777197957038879;0.004205815017939901;1.7688879965128814e-05;0.7758555014928182
554;0.7733029325803121;0.7725701332092285;0.7737743258476257;0.773564338684082;0.0005252109677127514;2.7584656060576486e-07;0.7733029325803121
559;0.7753737966219584;0.7732565999031067;0.7779380679130554;0.7749267220497131;0.001937170176125398;3.7526282912697047e-06;0.7753737966219584
564;0.7730828126271566;0.7697977423667908;0.7773638367652893;0.7720868587493896;0.0031681108152679847;1.0036926137817974e-05;0.7730828126271566
569;0.7746301690737406;0.765497624874115;0.782517671585083;0.7758752107620239;0.007003955744913288;4.9055396076703855e-05;0.7746301690737406
574;0.7741989692052206;0.7705246806144714;0.7767640948295593;0.7753081321716309;0.0026652397392357675;7.103502867601542e-06;0.7741989692052206
579;0.7708834409713745;0.763232946395874;0.7758172750473022;0.7736001014709473;0.005484919635038328;3.008434340282899e-05;0.7708834409713745
584;0.7729121843973795;0.7658823728561401;0.7795149683952332;0.7733392119407654;0.00557366902947734;3.106578645015487e-05;0.7729121843973795
589;0.7781147559483846;0.7745800018310547;0.7811846733093262;0.778579592704773;0.002716305854347093;7.378317494360291e-06;0.7781147559483846
594;0.772799531618754;0.7710383534431458;0.7746557593345642;0.7727044820785522;0.001478328370635039;2.185454771424449e-06;0.772799531618754
599;0.7775178750356039;0.7732337117195129;0.7812923789024353;0.7780275344848633;0.003309616670345378;1.0953562504628027e-05;0.7775178750356039
604;0.7718331019083658;0.7646399140357971;0.7785207033157349;0.7723386883735657;0.005678074263565864;3.2240527342569036e-05;0.7718331019083658
609;0.7740283608436584;0.7720051407814026;0.7755299806594849;0.7745499610900879;0.0014855244089403152;2.206782769557473e-06;0.7740283608436584
614;0.7729436953862509;0.7705980539321899;0.7749454379081726;0.7732875943183899;0.0017913936316552564;3.2090911435350085e-06;0.7729436953862509
619;0.7781601150830587;0.7752241492271423;0.7811530232429504;0.7781031727790833;0.0024207875568800132;5.8602123955451025e-06;0.7781601150830587
624;0.7734709978103638;0.768394947052002;0.77762770652771;0.7743903398513794;0.0038249055958156737;1.4629902816902055e-05;0.7734709978103638
629;0.7752874294916788;0.771724283695221;0.7811792492866516;0.7729587554931641;0.004196517248648271;1.761075701820245e-05;0.7752874294916788
634;0.7741954723993937;0.7667568325996399;0.779629647731781;0.7761999368667603;0.00544308434053534;2.962716713818104e-05;0.7741954723993937
639;0.7724602421124777;0.768344521522522;0.7779182195663452;0.7711179852485657;0.004022036273258882;1.6176775783410198e-05;0.7724602421124777
644;0.7741001844406128;0.7707332968711853;0.7774538993835449;0.7741133570671082;0.0027436902972517623;7.527836447233464e-06;0.7741001844406128
649;0.7770142753918966;0.7755416035652161;0.7787430882453918;0.7767581343650818;0.0013194903583235848;1.741054805708902e-06;0.7770142753918966
654;0.7676309744517008;0.7626399397850037;0.7728134393692017;0.7674395442008972;0.004155519029203714;1.7268338402074176e-05;0.7676309744517008
659;0.774077037970225;0.7700582146644592;0.7785764932632446;0.7735964059829712;0.0034941401328519544;1.2209015268006673e-05;0.774077037970225
664;0.7736552556355795;0.7732875347137451;0.7743149995803833;0.7733632326126099;0.00046753188661464003;2.185860650014446e-07;0.7736552556355795
669;0.7686791022618612;0.7641605138778687;0.7730594873428345;0.7688173055648804;0.003634304820940359;1.3208171531510338e-05;0.7686791022618612
674;0.7718053857485453;0.7670459747314453;0.7765039205551147;0.7718662619590759;0.003861430152644047;1.4910642823748629e-05;0.7718053857485453
679;0.7757524450620016;0.7710550427436829;0.7805559635162354;0.7756463289260864;0.003879460388362108;1.505021290487068e-05;0.7757524450620016
684;0.7779307961463928;0.776864767074585;0.7788748741149902;0.7780527472496033;0.0008251410514380339;6.80857754768264e-07;0.7779307961463928
689;0.7762675285339355;0.7735961079597473;0.7784620523452759;0.7767444252967834;0.0020149320224390277;4.05995105505023e-06;0.7762675285339355
694;0.7718608975410461;0.764799177646637;0.7774813771247864;0.7733021378517151;0.005276831506735594;2.7844950750477437e-05;0.7718608975410461
699;0.775792121887207;0.7731272578239441;0.7781593203544617;0.7760897874832153;0.002065085459578687;4.264577955363317e-06;0.775792121887207
704;0.7768884301185608;0.7687903046607971;0.7823393940925598;0.7795355916023254;0.005839523613464896;3.410003603221412e-05;0.7768884301185608
709;0.7738824884096781;0.7702629566192627;0.7761826515197754;0.7752018570899963;0.0025905272583964366;6.710831476494958e-06;0.7738824884096781
714;0.7741938233375549;0.7693650126457214;0.7784413695335388;0.7747750878334045;0.0037281331252481662;1.3898976599572658e-05;0.7741938233375549
719;0.7743983268737793;0.7708179950714111;0.7796251177787781;0.7727518677711487;0.003779283289913668;1.4282982185420678e-05;0.7743983268737793
724;0.7686006426811218;0.7616616487503052;0.7754805088043213;0.768659770488739;0.005641680918032956;3.1828563580897175e-05;0.7686006426811218
729;0.7733287612597147;0.7664830088615417;0.7806509137153625;0.77285236120224;0.005793824283827348;3.3568399831867486e-05;0.7733287612597147
734;0.7721583247184753;0.7707650065422058;0.7747967839241028;0.7709131836891174;0.0018666528603424291;3.4843929010245724e-06;0.7721583247184753
739;0.7713164488474528;0.7641444206237793;0.7753986716270447;0.7744062542915344;0.005087547848936806;2.5883143115221523e-05;0.7713164488474528
744;0.7751862009366354;0.7723227739334106;0.778704047203064;0.7745317816734314;0.0026459227205315075;7.000907043024855e-06;0.7751862009366354
749;0.7751382191975912;0.7725372910499573;0.7784053087234497;0.7744720578193665;0.0024414798914433773;5.960824060322365e-06;0.7751382191975912
754;0.7701902985572815;0.7651689648628235;0.7771224975585938;0.7682794332504272;0.005063614693274398;2.5640193761944374e-05;0.7701902985572815
759;0.7746156255404154;0.7719464898109436;0.776421308517456;0.7754790782928467;0.001926164341517315;3.7101090705328315e-06;0.7746156255404154
764;0.7740936279296875;0.7726476192474365;0.7754856944084167;0.7741475701332092;0.0011592670028467175;1.3438999838892112e-06;0.7740936279296875
769;0.7717640995979309;0.761296808719635;0.7806869149208069;0.7733085751533508;0.007990957730633137;6.385540545276551e-05;0.7717640995979309
774;0.7730572621027628;0.7713273167610168;0.7753623127937317;0.77248215675354;0.0016967336990100829;2.8789052453564386e-06;0.7730572621027628
779;0.7753151456514994;0.7738873958587646;0.7764613628387451;0.7755966782569885;0.0010695082856068492;1.1438479729817016e-06;0.7753151456514994
784;0.7751169999440511;0.7699314951896667;0.7789065837860107;0.7765129208564758;0.0037946892910456233;1.4399666815576336e-05;0.7751169999440511
789;0.77406112353007;0.7722460031509399;0.7757208347320557;0.7742165327072144;0.0014228440154693265;2.024485092356877e-06;0.77406112353007
794;0.7761780818303426;0.7724604606628418;0.7799264192581177;0.7761473655700684;0.0030480422189855323;9.290561368718247e-06;0.7761780818303426
799;0.7759566307067871;0.7721248269081116;0.7817131280899048;0.774031937122345;0.004144250147991297;1.7174809289125886e-05;0.7759566307067871
804;0.7730109890302023;0.7675257921218872;0.7764933705329895;0.77501380443573;0.003925371982481954;1.5408545200854303e-05;0.7730109890302023
809;0.771370510260264;0.7662845849990845;0.7755311131477356;0.7722958326339722;0.0038311649074759643;1.4677824548275314e-05;0.771370510260264
814;0.7752806146939596;0.7740157246589661;0.7761576175689697;0.7756685018539429;0.0009164309925433308;8.398457640939545e-07;0.7752806146939596
819;0.7707892656326294;0.7692221999168396;0.7732203006744385;0.7699252963066101;0.0017428013205191318;3.0373564428032296e-06;0.7707892656326294
824;0.7735050121943156;0.7716660499572754;0.7745370864868164;0.774311900138855;0.001303588330921481;1.6993425365146525e-06;0.7735050121943156
829;0.7728773156801859;0.7720856666564941;0.773357093334198;0.7731891870498657;0.000563961737835537;3.180528417424789e-07;0.7728773156801859
834;0.7758002479871114;0.7723519206047058;0.780015230178833;0.7750335931777954;0.003175153340623925;1.008159873647527e-05;0.7758002479871114
839;0.7752720514933268;0.7726519107818604;0.77965247631073;0.7735117673873901;0.003117256222086919;9.71728635413961e-06;0.7752720514933268
844;0.7744431694348654;0.7694076895713806;0.7777889966964722;0.7761328220367432;0.0036242490456692813;1.3135181145034696e-05;0.7744431694348654
849;0.776884933312734;0.7753295302391052;0.7776635885238647;0.7776616811752319;0.001099836336486785;1.2096399670566725e-06;0.776884933312734
854;0.7742559512456259;0.7700926661491394;0.7819197773933411;0.770755410194397;0.005425893526058424;2.9440320556122715e-05;0.7742559512456259
859;0.7734293341636658;0.7699830532073975;0.7776494026184082;0.7726555466651917;0.003177240799029069;1.0094859095014877e-05;0.7734293341636658
864;0.7721197009086609;0.7689549922943115;0.7740328311920166;0.7733712792396545;0.002254025762455748;5.080632137814216e-06;0.7721197009086609
869;0.7739329934120178;0.7729219794273376;0.7749632596969604;0.7739137411117554;0.0008334603662190071;6.946561820579215e-07;0.7739329934120178
874;0.7726788520812988;0.7703244090080261;0.7751775979995728;0.7725345492362976;0.0019839318419448346;3.935985553482624e-06;0.7726788520812988
879;0.7729718883832296;0.7716928124427795;0.7751379609107971;0.7720848917961121;0.0015399857576916208;2.371556133893035e-06;0.7729718883832296
884;0.768047034740448;0.7586473226547241;0.7737730741500854;0.7717207074165344;0.0066992035732179565;4.487932851541624e-05;0.768047034740448
889;0.7724634607632955;0.7718071341514587;0.7732782959938049;0.7723049521446228;0.0006109680996795185;3.73282018826002e-07;0.7724634607632955
894;0.774120052655538;0.7680571675300598;0.779678225517273;0.774624764919281;0.004757681370683417;2.2635532024948035e-05;0.774120052655538
899;0.7720030148824056;0.7689034938812256;0.7745266556739807;0.7725788950920105;0.0023314824538243476;5.435810432490801e-06;0.7720030148824056
904;0.7771856983502706;0.7728176116943359;0.7846342921257019;0.7741051912307739;0.005293116737122472;2.8017084792806046e-05;0.7771856983502706
909;0.7799258629480997;0.7781583070755005;0.783155620098114;0.7784636616706848;0.0022871829533658698;5.231205862167422e-06;0.7799258629480997
914;0.7660923798878988;0.7635886669158936;0.7683681845664978;0.7663202881813049;0.001957873657102159;3.833269257174582e-06;0.7660923798878988
919;0.7716900904973348;0.7664379477500916;0.7781385779380798;0.770493745803833;0.004851090404453284;2.3533078112178723e-05;0.7716900904973348
924;0.774881382783254;0.7729920744895935;0.7771981358528137;0.7744539380073547;0.001743515572079612;3.039846550084096e-06;0.774881382783254
929;0.7741343379020691;0.7739272117614746;0.7742565870285034;0.7742192149162292;0.00014725283762321247;2.1683398188088177e-08;0.7741343379020691
934;0.7737592061360677;0.7677170634269714;0.7795554399490356;0.774005115032196;0.004836124002989485;2.3388095372291038e-05;0.7737592061360677
939;0.7750355203946432;0.7685264945030212;0.7817079424858093;0.7748721241950989;0.005382543789526544;2.897177764617077e-05;0.7750355203946432
944;0.7690308690071106;0.7648900151252747;0.7726317644119263;0.7695708274841309;0.0031835343956073117;1.013489124801481e-05;0.7690308690071106
949;0.7759649157524109;0.7719371318817139;0.7795559763908386;0.7764016389846802;0.003125672546269886;9.769828866505273e-06;0.7759649157524109
954;0.7742446660995483;0.7709160447120667;0.7807849645614624;0.771032989025116;0.004624935817304224;2.139003131418349e-05;0.7742446660995483
959;0.7767468492190043;0.7747613191604614;0.7801885604858398;0.7752906680107117;0.002443233497439038;5.9693899230081924e-06;0.7767468492190043
964;0.7716740568478903;0.7680383920669556;0.7738860249519348;0.7730977535247803;0.0025908668768340223;6.712591173475681e-06;0.7716740568478903
969;0.7744366327921549;0.7714699506759644;0.7770673036575317;0.7747726440429688;0.00229742867434739;5.278178513713606e-06;0.7744366327921549
974;0.7743189930915833;0.7731424570083618;0.7750442624092102;0.7747702598571777;0.0008394233004357234;7.046314773144028e-07;0.7743189930915833
979;0.7731085817019144;0.769900918006897;0.7751038074493408;0.7743210196495056;0.0022905630996391383;5.246679313428457e-06;0.7731085817019144
984;0.7723416686058044;0.7668625116348267;0.7761797308921814;0.7739827632904053;0.00397681090785689;1.581502499684954e-05;0.7723416686058044
989;0.7734145522117615;0.7698413729667664;0.7757923007011414;0.7746099829673767;0.0025723110547445464;6.616784162361e-06;0.7734145522117615
994;0.7760875225067139;0.7710071802139282;0.7850422859191895;0.7722131013870239;0.006351084017656024;4.0336268199325787e-05;0.7760875225067139
999;0.7753922939300537;0.7732977271080017;0.7773774266242981;0.7755017280578613;0.0016673269839404634;2.779979271376002e-06;0.7753922939300537


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T2/targ-T1/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-True/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.32528748114903766;0.0;0.5735192894935608;0.40234315395355225;0.24039450408140503;0.057789517592544665;0.32528748114903766
4;0.520634114742279;0.4389358162879944;0.6056933403015137;0.5172731876373291;0.06811994239101819;0.0046403265513556375;0.520634114742279
9;0.5999348163604736;0.5849458575248718;0.6246484518051147;0.5902101397514343;0.017606835784399037;0.0003100006663387944;0.5999348163604736
14;0.5199455618858337;0.4068295359611511;0.6249476075172424;0.5280595421791077;0.08923097665417457;0.007962167194657846;0.5199455618858337
19;0.5944240291913351;0.5770509839057922;0.6080228090286255;0.5981982946395874;0.012922778277528532;0.0001669981984101633;0.5944240291913351
24;0.597801923751831;0.5778534412384033;0.6145543456077576;0.6009979844093323;0.01515256189949281;0.00022960013211796118;0.597801923751831
29;0.584274431069692;0.5410100221633911;0.6139779090881348;0.59783536195755;0.031294326061598786;0.0009793348436496609;0.584274431069692
34;0.5455794930458069;0.5135692358016968;0.5990417003631592;0.5241275429725647;0.03804843554393328;0.0014476834473408455;0.5455794930458069
39;0.5877547462781271;0.5789440274238586;0.6040685772895813;0.5802516341209412;0.011547965781073852;0.00013335551368085261;0.5877547462781271
44;0.570606529712677;0.4953455328941345;0.609999418258667;0.6064746379852295;0.05323701250436266;0.0028341795003896664;0.570606529712677
49;0.5916484991709391;0.5899569392204285;0.5934380292892456;0.5915505290031433;0.0014228365172283576;2.024463754758522e-06;0.5916484991709391
54;0.5630784630775452;0.5475411415100098;0.5761080384254456;0.5655862092971802;0.011796425819454918;0.00013915566211390265;0.5630784630775452
59;0.5663211345672607;0.5533542037010193;0.5764569044113159;0.569152295589447;0.009641759852417858;9.296353305169684e-05;0.5663211345672607
64;0.5647120674451193;0.5433710217475891;0.5768110752105713;0.5739541053771973;0.015135405352027051;0.00022908049517016908;0.5647120674451193
69;0.5757307211558024;0.5681526064872742;0.5827803611755371;0.576259195804596;0.00598343635356878;3.580151059720846e-05;0.5757307211558024
74;0.5589577754338583;0.5532158017158508;0.5699027180671692;0.5537548065185547;0.007742370803106123;5.994430565279016e-05;0.5589577754338583
79;0.5646437207857767;0.5435991287231445;0.5752531886100769;0.5750788450241089;0.014880943971702983;0.00022144249348896334;0.5646437207857767
84;0.5703616142272949;0.5566192269325256;0.580837607383728;0.5736280083656311;0.010153307701434485;0.00010308965728000885;0.5703616142272949
89;0.5719182888666788;0.5535377860069275;0.5858639478683472;0.576353132724762;0.013564563273639614;0.00018399737680457266;0.5719182888666788
94;0.582830568154653;0.5655643939971924;0.6008633971214294;0.5820639133453369;0.014420950617965745;0.00020796381672580661;0.582830568154653
99;0.5621441006660461;0.5509894490242004;0.5726627111434937;0.5627801418304443;0.008859495245027762;7.849065599666953e-05;0.5621441006660461
104;0.5755950808525085;0.5612452030181885;0.5946159958839417;0.5709240436553955;0.014018235635411016;0.0001965109303299073;0.5755950808525085
109;0.5656325419743856;0.5597141981124878;0.5711081624031067;0.5660752654075623;0.004662088844619433;2.1735072395124967e-05;0.5656325419743856
114;0.581976850827535;0.5751084685325623;0.5898662805557251;0.5809558033943176;0.006067957224822439;3.682010488227484e-05;0.581976850827535
119;0.5776016116142273;0.5736075043678284;0.5853880643844604;0.5738092660903931;0.005506469649753021;3.032120800365116e-05;0.5776016116142273
124;0.5765149593353271;0.5747849345207214;0.5788336992263794;0.5759262442588806;0.0017045161564447902;2.90537532758132e-06;0.5765149593353271
129;0.5770087838172913;0.5734577775001526;0.5823777318000793;0.5751908421516418;0.003861785433619497;1.4913386735315726e-05;0.5770087838172913
134;0.5630837877591451;0.5542352795600891;0.579208254814148;0.5558078289031982;0.011419779805671456;0.00013041137081002159;0.5630837877591451
139;0.5781545440355936;0.5640286207199097;0.5895499587059021;0.5808850526809692;0.010596428053693945;0.00011228428749711205;0.5781545440355936
144;0.5734257499376932;0.5494269132614136;0.5924866199493408;0.5783637166023254;0.01792246674053445;0.0003212148140655636;0.5734257499376932
149;0.5636335611343384;0.5401890277862549;0.5797443985939026;0.5709672570228577;0.016960624231271492;0.00028766277431439374;0.5636335611343384
154;0.5697153409322103;0.5604903697967529;0.5858035683631897;0.5628520846366882;0.011416879919647674;0.0001303451470996543;0.5697153409322103
159;0.575825830300649;0.5688754320144653;0.5877419710159302;0.5708600878715515;0.00846484974773338;7.165368125170187e-05;0.575825830300649
164;0.5587220788002014;0.5564457178115845;0.5621095895767212;0.5576109290122986;0.0024421099117150884;5.963900820897076e-06;0.5587220788002014
169;0.5741165280342102;0.5596665143966675;0.5947288870811462;0.5679541826248169;0.01496269517332631;0.00022388224684988245;0.5741165280342102
174;0.5709567864735922;0.554735004901886;0.5808441042900085;0.5772912502288818;0.01156187242664511;0.0001336768940100165;0.5709567864735922
179;0.5735061367352804;0.5652561187744141;0.5813633799552917;0.5738989114761353;0.006581624403597364;4.331777979002836e-05;0.5735061367352804
184;0.5789661804835001;0.5749273896217346;0.5833969116210938;0.5785742402076721;0.0034687570885711784;1.2032275739512797e-05;0.5789661804835001
189;0.5714561541875204;0.562129557132721;0.5765045285224915;0.5757343769073486;0.006602390619794287;4.359156189634758e-05;0.5714561541875204
194;0.5828382770220438;0.5696677565574646;0.5965927839279175;0.5822542905807495;0.010999850145876865;0.0001209967032317473;0.5828382770220438
199;0.5757045944531759;0.5569024085998535;0.5967920422554016;0.5734193325042725;0.01636485125555761;0.00026780835661652545;0.5757045944531759
204;0.5784774422645569;0.562523365020752;0.6026596426963806;0.5702493190765381;0.01738786367578838;0.00030233780320780096;0.5784774422645569
209;0.5734110474586487;0.5368754863739014;0.5948442220687866;0.5885134339332581;0.0259635017853552;0.0006741034249581427;0.5734110474586487
214;0.5726558367411295;0.5568592548370361;0.5851778388023376;0.5759304165840149;0.011790609379516995;0.00013901846954035414;0.5726558367411295
219;0.5966602563858032;0.5749456882476807;0.6086374521255493;0.6063976287841797;0.015381721928293368;0.00023659736947934107;0.5966602563858032
224;0.601363480091095;0.5939152836799622;0.6071119904518127;0.60306316614151;0.0055199617696763915;3.0469977938688924e-05;0.601363480091095
229;0.6051833828290304;0.5867529511451721;0.627441942691803;0.601355254650116;0.01683031852117082;0.00028325962152406546;0.6051833828290304
234;0.6144232153892517;0.6019797325134277;0.6218340396881104;0.619455873966217;0.00885227344098266;7.836274507392697e-05;0.6144232153892517
239;0.6240931948026022;0.597527265548706;0.6531020402908325;0.6216502785682678;0.022753970740737466;0.0005177431844703367;0.6240931948026022
244;0.6154938737551371;0.6005008220672607;0.6378566026687622;0.6081241965293884;0.01611619667489133;0.00025973179526377836;0.6154938737551371
249;0.6507906913757324;0.644687294960022;0.6585841774940491;0.6491006016731262;0.005797881132694282;3.3615425628852336e-05;0.6507906913757324
254;0.6426196495691935;0.5871306657791138;0.6804110407829285;0.6603172421455383;0.040084998669176274;0.0016068071183078637;0.6426196495691935
259;0.6267762382825216;0.5853031277656555;0.6535543203353882;0.641471266746521;0.02973790194309834;0.0008843428119773319;0.6267762382825216
264;0.6462567845980326;0.6444178819656372;0.6478437781333923;0.6465086936950684;0.0014099136576251356;1.987856521957888e-06;0.6462567845980326
269;0.6574126879374186;0.6542450785636902;0.6604340076446533;0.6575589776039124;0.0025287363500623434;6.394507528126623e-06;0.6574126879374186
274;0.6318378249804179;0.6174327731132507;0.6603013873100281;0.6177793145179749;0.020127275160918664;0.00040510720540333343;0.6318378249804179
279;0.6440947651863098;0.6183226108551025;0.6579795479774475;0.6559821367263794;0.01824189988424356;0.00033276691138676523;0.6440947651863098
284;0.65458877881368;0.6153456568717957;0.7001425623893738;0.6482781171798706;0.034904604605807084;0.001218331422687729;0.65458877881368
289;0.6493649085362753;0.609965980052948;0.6883867979049683;0.6497419476509094;0.032016274892783386;0.001025041858010272;0.6493649085362753
294;0.6250141461690267;0.5905567407608032;0.6663137078285217;0.6181719899177551;0.03130378934942709;0.000979927227633305;0.6250141461690267
299;0.6395980715751648;0.6047647595405579;0.6654425859451294;0.6485868692398071;0.025574056084083068;0.0006540323445918261;0.6395980715751648
304;0.6400093237559;0.6039586663246155;0.6679574847221375;0.6481118202209473;0.026748208984208342;0.000715466683862884;0.6400093237559
309;0.6393099427223206;0.6208192706108093;0.6526042222976685;0.6445063352584839;0.013486355079027413;0.0001818817733176085;0.6393099427223206
314;0.6523280739784241;0.6378718018531799;0.6719038486480713;0.647208571434021;0.014357391406264833;0.0002061346879926873;0.6523280739784241
319;0.6513958772023519;0.6252570152282715;0.6650535464286804;0.6638770699501038;0.01848920591770923;0.00034185073546745396;0.6513958772023519
324;0.6479170322418213;0.6373324394226074;0.6603268384933472;0.6460918188095093;0.009475728651357226;8.978943347415225e-05;0.6479170322418213
329;0.621632715066274;0.5604954361915588;0.6543927788734436;0.6500099301338196;0.04326759751378335;0.001872084994614751;0.621632715066274
334;0.6621315081914266;0.6339688897132874;0.6853782534599304;0.667047381401062;0.021273693101552648;0.0004525700181790487;0.6621315081914266
339;0.6177291870117188;0.6083157658576965;0.6308203339576721;0.6140514612197876;0.00954840812533993;9.117209772805761e-05;0.6177291870117188
344;0.6549971699714661;0.6519334316253662;0.6568378210067749;0.6562202572822571;0.0021810113446873035;4.756810485654721e-06;0.6549971699714661
349;0.6468892097473145;0.6323031783103943;0.6547173857688904;0.6536470651626587;0.010323133612075633;0.00010656708757276571;0.6468892097473145
354;0.66618812084198;0.6459794640541077;0.6837640404701233;0.668820858001709;0.015537417898921612;0.00024141135496572966;0.66618812084198
359;0.6463155150413513;0.6061873435974121;0.6683160066604614;0.6644431948661804;0.0284189171195774;0.0008076348502494094;0.6463155150413513
364;0.6639266014099121;0.648786187171936;0.6774214506149292;0.6655721664428711;0.011748063423976968;0.00013801699421378544;0.6639266014099121
369;0.6508048971494039;0.6338640451431274;0.6634965538978577;0.6550540924072266;0.012464967950998185;0.0001553754260194119;0.6508048971494039
374;0.6382419466972351;0.6127628087997437;0.6582291722297668;0.6437338590621948;0.01896344513278175;0.0003596122513040238;0.6382419466972351
379;0.6571334997812907;0.6179348826408386;0.6779691576957703;0.6754964590072632;0.027735984436514274;0.000769284832662562;0.6571334997812907
384;0.6500987013181051;0.6257739663124084;0.6848623156547546;0.6396598219871521;0.02522678349513249;0.0006363906055102891;0.6500987013181051
389;0.6578456362088522;0.6045595407485962;0.7012203931808472;0.667756974697113;0.04007913897282069;0.0016063373808026743;0.6578456362088522
394;0.6654591759045919;0.6367576718330383;0.691493034362793;0.6681268215179443;0.022425093498946606;0.0005028848184364973;0.6654591759045919
399;0.6310358643531799;0.6096241474151611;0.6577035188674927;0.625779926776886;0.019977072686244473;0.0003990834331114949;0.6310358643531799
404;0.6488588651021322;0.640150785446167;0.6655245423316956;0.6409012675285339;0.011788395536260207;0.00013896626931931956;0.6488588651021322
409;0.6418991684913635;0.6311907172203064;0.6496249437332153;0.6448818445205688;0.007815686960794753;6.108496266913714e-05;0.6418991684913635
414;0.6434985597928365;0.6349719762802124;0.6561882495880127;0.6393354535102844;0.009148083723115215;8.368743580512552e-05;0.6434985597928365
419;0.6592952807744344;0.6417220830917358;0.6721129417419434;0.664050817489624;0.012854633910549161;0.0001652416129742404;0.6592952807744344
424;0.6254844268163046;0.5839952826499939;0.6580854654312134;0.6343725323677063;0.030893231312142066;0.000954391740905515;0.6254844268163046
429;0.6626818577448527;0.6430712938308716;0.6779472827911377;0.6670269966125488;0.014565800706307993;0.00021216255021588244;0.6626818577448527
434;0.6411140561103821;0.6236059069633484;0.6503410935401917;0.6493951678276062;0.012386152450203278;0.00015341677251967667;0.6411140561103821
439;0.6338298320770264;0.603534996509552;0.6592779755592346;0.6386765241622925;0.023013586515511147;0.0005296251643069164;0.6338298320770264
444;0.6372401316960653;0.6255876421928406;0.6517424583435059;0.6343902945518494;0.010866148682343401;0.00011807318718679325;0.6372401316960653
449;0.6349484523137411;0.6187978386878967;0.6500468850135803;0.6360006332397461;0.012779046328318517;0.00016330402506131098;0.6349484523137411
454;0.6296153664588928;0.6055868268013;0.6625152230262756;0.6207440495491028;0.024072609219780595;0.0005794905146482657;0.6296153664588928
459;0.663441022237142;0.656410276889801;0.6711869239807129;0.6627258658409119;0.006053699217042976;3.6647274210426734e-05;0.663441022237142
464;0.6438687245051066;0.6376583576202393;0.6511061191558838;0.6428416967391968;0.005537849287936755;3.066777473590163e-05;0.6438687245051066
469;0.6369432806968689;0.6175612211227417;0.6592992544174194;0.6339693665504456;0.017168750291146787;0.00029476598655975295;0.6369432806968689
474;0.6715473532676697;0.666323721408844;0.6768217086791992;0.6714966297149658;0.004285935435913943;1.836924256082284e-05;0.6715473532676697
479;0.6297117670377096;0.6148597002029419;0.6405725479125977;0.6337030529975891;0.010870001749314063;0.00011815693803009078;0.6297117670377096
484;0.6500905752182007;0.6396902203559875;0.6553651094436646;0.65521639585495;0.007354412048914918;5.4087376585224924e-05;0.6500905752182007
489;0.652399996916453;0.6276800036430359;0.6767495274543762;0.652770459651947;0.020034261882197646;0.0004013716491644775;0.652399996916453
494;0.6438886721928915;0.6177878975868225;0.6592573523521423;0.6546207666397095;0.018552848982385312;0.0003442082053631958;0.6438886721928915
499;0.663192868232727;0.6229490041732788;0.6878359913825989;0.6787936091423035;0.028695151913071947;0.0008234117433142766;0.663192868232727
504;0.6478176116943359;0.6393815279006958;0.6564626097679138;0.6476086974143982;0.006974887015616452;4.864904888061498e-05;0.6478176116943359
509;0.6646332542101542;0.6514647006988525;0.6804707646369934;0.6619642972946167;0.011991119896507462;0.00014378695637241713;0.6646332542101542
514;0.6754746437072754;0.6524722576141357;0.6933953762054443;0.6805562973022461;0.017088842583277072;0.00029202854083602386;0.6754746437072754
519;0.6524812976519266;0.6180315017700195;0.6880110502243042;0.6514013409614563;0.028579235239434043;0.0008167726868709086;0.6524812976519266
524;0.6400376955668131;0.6327770352363586;0.6544091701507568;0.632926881313324;0.010162351261704481;0.00010327338316626664;0.6400376955668131
529;0.6399203340212504;0.614039957523346;0.6564407348632812;0.649280309677124;0.018532194292934352;0.0003434422253110686;0.6399203340212504
534;0.6643699010213217;0.6523951292037964;0.6750026345252991;0.6657119393348694;0.009278132870418692;8.608374956114378e-05;0.6643699010213217
539;0.6743708848953247;0.6671909689903259;0.6779864430427551;0.6779352426528931;0.005077010253559427;2.577603311474756e-05;0.6743708848953247
544;0.6713135043780009;0.6472164988517761;0.6923815011978149;0.6743425130844116;0.018562516523665945;0.00034456701969137125;0.6713135043780009
549;0.648651639620463;0.6027275919914246;0.6747719049453735;0.6684554219245911;0.032575431462106584;0.0010611587349424036;0.648651639620463
554;0.6591753164927164;0.6309326887130737;0.6801617741584778;0.6664314866065979;0.02074230326312088;0.00043024314465927514;0.6591753164927164
559;0.6562730272610983;0.6465447545051575;0.67466139793396;0.6476129293441772;0.013009852199355172;0.0001692562542490666;0.6562730272610983
564;0.6604194839795431;0.656955897808075;0.6657987236976624;0.6585038304328918;0.003855834437272717;1.486745920765821e-05;0.6604194839795431
569;0.6233985821406046;0.6098009943962097;0.640055775642395;0.6203389763832092;0.012539506572074435;0.00015723922507109795;0.6233985821406046
574;0.6478783090909322;0.6263941526412964;0.6723933219909668;0.6448474526405334;0.018900978163966492;0.0003572469755547382;0.6478783090909322
579;0.658064047495524;0.6406944990158081;0.6872655153274536;0.6462321281433105;0.020771946253586863;0.00043147375116190127;0.658064047495524
584;0.638886829217275;0.6043581366539001;0.6779282093048096;0.6343741416931152;0.030203886714384436;0.0009122747726553686;0.638886829217275
589;0.6436870694160461;0.6334089040756226;0.6521896123886108;0.645462691783905;0.007769314739379846;6.036225151954492e-05;0.6436870694160461
594;0.6676959196726481;0.6447702050209045;0.6914700865745544;0.6668474674224854;0.019074584096764945;0.00036383975846455817;0.6676959196726481
599;0.6447588404019674;0.6342113018035889;0.6511098742485046;0.6489553451538086;0.0075099235135113575;5.639895117879077e-05;0.6447588404019674
604;0.6587183872858683;0.6530502438545227;0.6677175760269165;0.6553873419761658;0.006434519169049754;4.1403036936868735e-05;0.6587183872858683
609;0.6551119685173035;0.6410757899284363;0.6659196019172668;0.6583405137062073;0.010396197271492618;0.00010808091770779053;0.6551119685173035
614;0.6574113766352335;0.6438655853271484;0.6785672903060913;0.6498012542724609;0.015154483470658137;0.0002296583692624507;0.6574113766352335
619;0.6687217156092325;0.6473102569580078;0.6795905232429504;0.6792643666267395;0.015140773113558978;0.00022924301047627042;0.6687217156092325
624;0.6676787535349528;0.6197487711906433;0.6923912167549133;0.6908962726593018;0.033897110202362045;0.001149014080071077;0.6676787535349528
629;0.6481625835100809;0.6312780380249023;0.6587795615196228;0.6544301509857178;0.012070494333398572;0.00014569683345260704;0.6481625835100809
634;0.6374065279960632;0.6277543902397156;0.6448569893836975;0.6396082043647766;0.007153565940347331;5.117350566289739e-05;0.6374065279960632
639;0.6465096275011698;0.6378093361854553;0.6603921055793762;0.641327440738678;0.009920909336875729;9.842444207050803e-05;0.6465096275011698
644;0.649401585261027;0.6405416131019592;0.6542307138442993;0.6534324288368225;0.006273417183262661;3.9355763155255216e-05;0.649401585261027
649;0.6530450781186422;0.6164715886116028;0.681243896484375;0.6614197492599487;0.027098146361391243;0.0007343095362233814;0.6530450781186422
654;0.6567016243934631;0.6438471674919128;0.6689607501029968;0.6572969555854797;0.010261215727585626;0.0001052925482080506;0.6567016243934631
659;0.6502147912979126;0.5936279296875;0.6833751797676086;0.6736412644386292;0.04020979944486937;0.0016168279713966172;0.6502147912979126
664;0.6538212299346924;0.6383684873580933;0.6650695204734802;0.6580256819725037;0.01129880097063222;0.00012766290337395958;0.6538212299346924
669;0.6494437058766683;0.6403788924217224;0.6650919914245605;0.6428602337837219;0.01111128237963475;0.00012346059611998168;0.6494437058766683
674;0.6450546582539877;0.61604243516922;0.668848991394043;0.6502725481987;0.021871638815106283;0.00047836858445846373;0.6450546582539877
679;0.6520773967107137;0.616655170917511;0.6790208220481873;0.6605561971664429;0.026157040519579178;0.000684190768742907;0.6520773967107137
684;0.6615960200627645;0.6338759660720825;0.6814204454421997;0.6694916486740112;0.020196948499198723;0.0004079167286792855;0.6615960200627645
689;0.6316046913464864;0.61714106798172;0.6547787189483643;0.622894287109375;0.016553983388742647;0.0002740343660347675;0.6316046913464864
694;0.6411932309468588;0.6163939237594604;0.6678133606910706;0.6393724083900452;0.021031344380527336;0.0004423174464523387;0.6411932309468588
699;0.661018947760264;0.6405274868011475;0.6765066385269165;0.6660227179527283;0.01510856549181561;0.00022826875122048147;0.661018947760264
704;0.6446347832679749;0.6320302486419678;0.657640278339386;0.6442338228225708;0.010459094359607008;0.00010939265482316311;0.6446347832679749
709;0.6512688000996908;0.6381446123123169;0.6772069334983826;0.6384548544883728;0.018341467329673122;0.00033640942380546655;0.6512688000996908
714;0.6582446297009786;0.63742995262146;0.6708415746688843;0.6664623618125916;0.014826383302605274;0.00021982164183577247;0.6582446297009786
719;0.6418318748474121;0.6337130665779114;0.6541533470153809;0.6376292109489441;0.008858068035157336;7.846536931547614e-05;0.6418318748474121
724;0.6572992404301962;0.6470012068748474;0.6666457653045654;0.6582507491111755;0.008048030630828708;6.477079703475713e-05;0.6572992404301962
729;0.643546998500824;0.6143446564674377;0.6813662648200989;0.6349300742149353;0.02803167892053474;0.0007857750231039518;0.643546998500824
734;0.6490482290585836;0.6228964924812317;0.6647347211837769;0.6595134735107422;0.018614516760209775;0.00034650023421613067;0.6490482290585836
739;0.647798498471578;0.6267331838607788;0.667830228805542;0.6488320827484131;0.016793709102735702;0.00028202866542730796;0.647798498471578
744;0.642716646194458;0.6337956786155701;0.6535898447036743;0.6407644152641296;0.008197993940994026;6.720710465657476e-05;0.642716646194458
749;0.6544205149014791;0.6474446654319763;0.6596665382385254;0.6561503410339355;0.005137299391785719;2.639184504084192e-05;0.6544205149014791
754;0.6602682669957479;0.6363958120346069;0.6777129769325256;0.6666960120201111;0.017469286540938465;0.0003051759722494138;0.6602682669957479
759;0.6683884859085083;0.6574138402938843;0.6762511730194092;0.6715004444122314;0.007998937027284894;6.39829935664693e-05;0.6683884859085083
764;0.6344916025797526;0.6141559481620789;0.6528310775756836;0.6364877820014954;0.015852023172718586;0.000251286638668407;0.6344916025797526
769;0.674455483754476;0.6687111854553223;0.6817449927330017;0.6729102730751038;0.005432052409581282;2.9507193380437806e-05;0.674455483754476
774;0.6727209687232971;0.6678058505058289;0.6791774034500122;0.6711796522140503;0.004768633384024461;2.273986435123258e-05;0.6727209687232971
779;0.6560269991556803;0.636969268321991;0.6768234968185425;0.6542882323265076;0.0163168086101114;0.00026623824321900556;0.6560269991556803
784;0.636978268623352;0.6005781888961792;0.6704401969909668;0.6399164199829102;0.0285966151122564;0.0008177663958785312;0.636978268623352
789;0.6585121552149454;0.6489500403404236;0.670498251914978;0.6560881733894348;0.008962444660293865;8.032541428883001e-05;0.6585121552149454
794;0.638937771320343;0.6293311715126038;0.6552163362503052;0.6322658061981201;0.011572864160572764;0.00013393118487906955;0.638937771320343
799;0.6609735687573751;0.6403278708457947;0.6800044178962708;0.6625884175300598;0.016238080733903284;0.000263675265920761;0.6609735687573751
804;0.6635973850886027;0.6537742614746094;0.6725703477859497;0.664447546005249;0.007696981890931169;5.924353022932236e-05;0.6635973850886027
809;0.6636421879132589;0.6522641777992249;0.6781834363937378;0.660478949546814;0.010815314735581207;0.00011697103282967999;0.6636421879132589
814;0.6377582947413126;0.6199772357940674;0.6609501242637634;0.6323475241661072;0.017159093333675296;0.00029443448403377996;0.6377582947413126
819;0.6518384416898092;0.6268086433410645;0.6716617941856384;0.6570448875427246;0.018677644283760415;0.0003488543959906881;0.6518384416898092
824;0.6648043990135193;0.6579779982566833;0.6690871119499207;0.6673480868339539;0.004878924919705743;2.3803908372125686e-05;0.6648043990135193
829;0.6469554305076599;0.6365265846252441;0.65559321641922;0.6487464904785156;0.007886276428334804;6.219335590410917e-05;0.6469554305076599
834;0.6536739667256674;0.6324538588523865;0.6791459321975708;0.6494221091270447;0.019297601717955214;0.000372397432064828;0.6536739667256674
839;0.6606498559316;0.6582591533660889;0.6647106409072876;0.6589797735214233;0.002886440058404881;8.331536210764372e-06;0.6606498559316
844;0.6425651510556539;0.6271799802780151;0.6571875214576721;0.6433279514312744;0.012262395911131112;0.000150366353481325;0.6425651510556539
849;0.639649490515391;0.6257390975952148;0.6572808623313904;0.6359285116195679;0.013142932032729801;0.0001727366624169551;0.639649490515391
854;0.6430664658546448;0.6214687824249268;0.6645786166191101;0.6431519985198975;0.017599620032643013;0.0003097466252934093;0.6430664658546448
859;0.6637200713157654;0.6452564001083374;0.7003035545349121;0.6456002593040466;0.025868809960011833;0.0006691953287472074;0.6637200713157654
864;0.66790239016215;0.6664620637893677;0.6695103049278259;0.6677348017692566;0.0012500687745404992;1.5626719410811854e-06;0.66790239016215
869;0.6474937399228414;0.6292046308517456;0.6648555397987366;0.648421049118042;0.01456918560854353;0.0002122611692961919;0.6474937399228414
874;0.6495391925175985;0.6208893060684204;0.6703638434410095;0.6573644280433655;0.020942113795463655;0.0004385721302221492;0.6495391925175985
879;0.652880052725474;0.6459817290306091;0.6603900194168091;0.6522684097290039;0.005898038562641748;3.478685888640914e-05;0.652880052725474
884;0.6408364574114481;0.6383107900619507;0.6438302993774414;0.6403682827949524;0.0022775185874975767;5.187090916396956e-06;0.6408364574114481
889;0.6502570907274882;0.6378066539764404;0.6596591472625732;0.6533054709434509;0.009177956641174717;8.42348881072831e-05;0.6502570907274882
894;0.6275786558787028;0.6143704056739807;0.6439232230186462;0.6244423389434814;0.012267018550851659;0.00015047974412693872;0.6275786558787028
899;0.6549934347470602;0.6407763957977295;0.6740370392799377;0.6501668691635132;0.014000938128374362;0.000196026268474567;0.6549934347470602
904;0.6294405659039816;0.5853635668754578;0.6823951005935669;0.6205630302429199;0.04010725298897281;0.0016085917423214683;0.6294405659039816
909;0.640860378742218;0.6071773171424866;0.6682903170585632;0.6471135020256042;0.025338059025683302;0.0006420172351890111;0.640860378742218
914;0.6436888376871744;0.6097724437713623;0.6713972091674805;0.6498968601226807;0.02553830566621393;0.0006522050563009745;0.6436888376871744
919;0.6688945094744364;0.6648772954940796;0.6761705279350281;0.6656357049942017;0.005154229960050389;2.656608648108103e-05;0.6688945094744364
924;0.6487597028414408;0.6411957144737244;0.6590836644172668;0.6459997296333313;0.007559002464072545;5.71385182518548e-05;0.6487597028414408
929;0.657235324382782;0.6531330943107605;0.6624063849449158;0.6561664938926697;0.003860507631458438;1.490351917254884e-05;0.657235324382782
934;0.6482950448989868;0.6360597610473633;0.664447009563446;0.6443783640861511;0.011915375529700753;0.00014197617401379148;0.6482950448989868
939;0.6494220495223999;0.6164685487747192;0.6679900884628296;0.6638075113296509;0.023364123444778746;0.0005458822643428599;0.6494220495223999
944;0.655027707417806;0.6468672156333923;0.6635646224021912;0.6546512842178345;0.006821882390259051;4.653807934652655e-05;0.655027707417806
949;0.6589122613271078;0.6342863440513611;0.6738511323928833;0.6685993075370789;0.017544652885954547;0.0003078148448886332;0.6589122613271078
954;0.6404070258140564;0.6309795379638672;0.6467960476875305;0.6434454917907715;0.006805130494875443;4.6309801052283696e-05;0.6404070258140564
959;0.6567077239354452;0.6305029988288879;0.6698316931724548;0.6697884798049927;0.01852954722025436;0.00034334412018763614;0.6567077239354452
964;0.6628819704055786;0.6548328995704651;0.677514910697937;0.6562981009483337;0.010364326958988427;0.00010741927331281431;0.6628819704055786
969;0.6522013545036316;0.6297429800033569;0.6831626892089844;0.6436983942985535;0.022622136387328025;0.0005117610547268706;0.6522013545036316
974;0.6458494861920675;0.6387360095977783;0.6534968614578247;0.6453155875205994;0.006037906521971848;3.6456315168070174e-05;0.6458494861920675
979;0.6409661571184794;0.6235899329185486;0.6707861423492432;0.6285223960876465;0.021181846592477137;0.00044867062506723536;0.6409661571184794
984;0.6594547430674235;0.6574051976203918;0.6608543395996094;0.6601046919822693;0.001481209031418155;2.193980194754709e-06;0.6594547430674235
989;0.6467975775400797;0.6035597920417786;0.6763565540313721;0.6604763865470886;0.031253527810793366;0.0009767830006200346;0.6467975775400797
994;0.6403226455052694;0.6089723706245422;0.661043107509613;0.6509524583816528;0.022547506902519755;0.000508390067519176;0.6403226455052694
999;0.6536562840143839;0.6433536410331726;0.6671088337898254;0.6505063772201538;0.009950501841136312;9.901248689045713e-05;0.6536562840143839


==> csv-data/settings-v3/data-iseg/model-DDM/unsup-True/src-T2/targ-T1/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-True/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.4862509568532308;0.4564620852470398;0.5415038466453552;0.46078693866729736;0.0391095679858707;0.0015295583080414427;0.4862509568532308
4;0.5834178924560547;0.5310377478599548;0.6185616254806519;0.6006543040275574;0.037752948682518925;0.0014252851342249073;0.5834178924560547
9;0.6689260800679525;0.6454204320907593;0.6870967149734497;0.6742610931396484;0.017427467057987974;0.00030371660805725596;0.6689260800679525
14;0.6994983355204264;0.6766645312309265;0.7260613441467285;0.6957691311836243;0.02033783838561191;0.00041362767019926925;0.6994983355204264
19;0.6880703767140707;0.6333725452423096;0.7364029288291931;0.6944356560707092;0.042302108469760916;0.0017894683809874185;0.6880703767140707
24;0.7000455260276794;0.6840803623199463;0.7226352691650391;0.693420946598053;0.016422220717126294;0.000269689333282012;0.7000455260276794
29;0.7002214988072714;0.6918209195137024;0.7157672047615051;0.6930763721466064;0.011004416402517422;0.00012109718035999447;0.7002214988072714
34;0.7024244864781698;0.6814614534378052;0.7295635938644409;0.6962484121322632;0.020117354020025763;0.00040470793276704673;0.7024244864781698
39;0.7219943205515543;0.698754072189331;0.7413038611412048;0.7259250283241272;0.01759183489874916;0.0003094726551048489;0.7219943205515543
44;0.7061906258265177;0.691186785697937;0.7256704568862915;0.7017146348953247;0.014429293486255176;0.00020820451051248607;0.7061906258265177
49;0.7056835691134135;0.6847651600837708;0.7305150032043457;0.701770544052124;0.018881134503996564;0.00035649724015800963;0.7056835691134135
54;0.720250646273295;0.6813721656799316;0.7565593123435974;0.7228204607963562;0.03074876383280146;0.0009454864772453992;0.720250646273295
59;0.7191716631253561;0.6820919513702393;0.7458534836769104;0.7295695543289185;0.027048972335802425;0.000731646904423005;0.7191716631253561
64;0.7093226909637451;0.6894577145576477;0.727628231048584;0.7108821272850037;0.015622013603165992;0.00024404730901750327;0.7093226909637451
69;0.7177876432736715;0.6712966561317444;0.7519581913948059;0.7301080822944641;0.03406284124964066;0.001160277153998221;0.7177876432736715
74;0.7138198415438334;0.6847313046455383;0.7315440773963928;0.7251841425895691;0.02073193071647964;0.00042981295123291195;0.7138198415438334
79;0.7124725977579752;0.6880414485931396;0.7305505871772766;0.7188257575035095;0.017926306458304012;0.00032135246323703213;0.7124725977579752
84;0.7205838163693746;0.6836941838264465;0.7461082935333252;0.731948971748352;0.026717726203362897;0.0007138368934778643;0.7205838163693746
89;0.7096225420633951;0.6818282604217529;0.7323536276817322;0.7146857380867004;0.020935299530804526;0.00043828676644450424;0.7096225420633951
94;0.7107211550076803;0.69273442029953;0.7296208739280701;0.7098081707954407;0.015072663344643899;0.0002271851803009718;0.7107211550076803
99;0.7135208249092102;0.6853286623954773;0.7289999723434448;0.7262338399887085;0.019966829033032513;0.0003986742616343501;0.7135208249092102
104;0.7148586710294088;0.6790069341659546;0.7378087639808655;0.7277603149414062;0.025680772432819875;0.0006595020727462813;0.7148586710294088
109;0.7065388957659403;0.6895204186439514;0.7293713688850403;0.7007248997688293;0.016780474186193356;0.00028158431391350156;0.7065388957659403
114;0.7140329281489054;0.680746853351593;0.7402318716049194;0.7211200594902039;0.024796336048379605;0.0006148582814241699;0.7140329281489054
119;0.7149198651313782;0.6754665970802307;0.7358264923095703;0.7334665060043335;0.027914305218853838;0.0007792084358513307;0.7149198651313782
124;0.7146386106808981;0.6769626140594482;0.7337045669555664;0.7332486510276794;0.02664160287842991;0.0007097750039319647;0.7146386106808981
129;0.7202254931131998;0.6856174468994141;0.7420212626457214;0.7330377697944641;0.024744877355441987;0.0006123089553358656;0.7202254931131998
134;0.7211029728253683;0.6792657971382141;0.7456323504447937;0.7384107708930969;0.029729892419512967;0.0008838665032758147;0.7211029728253683
139;0.7062625090281168;0.6800312399864197;0.7254317998886108;0.7133244872093201;0.01919559605277479;0.0003684709078213031;0.7062625090281168
144;0.7133769591649374;0.6860970854759216;0.7315546870231628;0.7224791049957275;0.01964238917325937;0.00038582345243377684;0.7133769591649374
149;0.7156524260838827;0.679450511932373;0.7467716336250305;0.7207351326942444;0.027717729420651326;0.0007682725242364401;0.7156524260838827
154;0.7136943737665812;0.6849431395530701;0.7288557291030884;0.7272842526435852;0.020340312783006784;0.00041372832411054914;0.7136943737665812
159;0.7159099380175272;0.6911906003952026;0.7325072884559631;0.724031925201416;0.017818383483338907;0.00031749478995932477;0.7159099380175272
164;0.7161809404691061;0.6900536417961121;0.7308136224746704;0.7276755571365356;0.01851915522690808;0.0003429591103183169;0.7161809404691061
169;0.7167473634084066;0.683797299861908;0.7352352142333984;0.7312095761299133;0.02335710393468877;0.0005455543042158537;0.7167473634084066
174;0.7199522852897644;0.681158721446991;0.7434219717979431;0.7352761626243591;0.027632034531085054;0.0007635293323270768;0.7199522852897644
179;0.7107221881548563;0.6873511075973511;0.7225809693336487;0.7222344875335693;0.016526454897698575;0.00027312371148566526;0.7107221881548563
184;0.7157782316207886;0.6782592535018921;0.7418837547302246;0.727191686630249;0.027199503740304467;0.0007398130037188366;0.7157782316207886
189;0.7159551580746969;0.6786760687828064;0.7377644777297974;0.7314249277114868;0.02648704522885634;0.0007015635649554814;0.7159551580746969
194;0.7201957503954569;0.6926354765892029;0.7394559979438782;0.7284957766532898;0.019995134939803687;0.00039980542126095823;0.7201957503954569
199;0.7143807808558146;0.6835536360740662;0.7314938306808472;0.7280948758125305;0.02184220478943421;0.00047708191006358273;0.7143807808558146
204;0.7618672251701355;0.7489250898361206;0.7803856730461121;0.7562909126281738;0.013435364283671366;0.0001805090134349522;0.7618672251701355
209;0.7979603807131449;0.783414363861084;0.8057708144187927;0.8046959638595581;0.010294943115481589;0.00010598585375100178;0.7979603807131449
214;0.8114572763442993;0.7993165254592896;0.8220889568328857;0.8129663467407227;0.009357844401438756;8.756925184153867e-05;0.8114572763442993
219;0.8299130996068319;0.8209902048110962;0.8347646594047546;0.8339844346046448;0.006317474513152744;3.99104842243345e-05;0.8299130996068319
224;0.8392099539438883;0.837117075920105;0.8409643769264221;0.8395484089851379;0.0015887825778485582;2.52423007967511e-06;0.8392099539438883
229;0.8342505892117819;0.8204442858695984;0.8454400897026062;0.8368673920631409;0.010370898231323799;0.0001075555301244751;0.8342505892117819
234;0.8450189232826233;0.8415576219558716;0.8482891917228699;0.8452099561691284;0.0027514696745298646;7.570585369857478e-06;0.8450189232826233
239;0.8506359855333964;0.8437184691429138;0.8591043949127197;0.8490850925445557;0.006376290967096828;4.06570864970806e-05;0.8506359855333964
244;0.8497439622879028;0.8452163338661194;0.8577110767364502;0.8463044762611389;0.005651088269537047;3.1934798630099216e-05;0.8497439622879028
249;0.8518073757489523;0.847038745880127;0.8583064079284668;0.8500769734382629;0.0047599559610377795;2.2657180751019092e-05;0.8518073757489523
254;0.8502784570058187;0.8418489694595337;0.861400306224823;0.8475860953330994;0.008205701304986443;6.733353390665622e-05;0.8502784570058187
259;0.8556666374206543;0.8500282168388367;0.8622915148735046;0.8546801805496216;0.005054828882074286;2.5551295027052372e-05;0.8556666374206543
264;0.8561713695526123;0.8533440232276917;0.8602457046508789;0.8549243807792664;0.002952347920715549;8.716358244953426e-06;0.8561713695526123
269;0.856986383597056;0.85462886095047;0.8597257137298584;0.8566045761108398;0.0020982230229550517;4.402539854058635e-06;0.856986383597056
274;0.8573667208353678;0.8540635108947754;0.8602266907691956;0.8578099608421326;0.0025355529073310015;6.429028545874695e-06;0.8573667208353678
279;0.8543500304222107;0.8523502945899963;0.8570169806480408;0.853682816028595;0.001962714273036632;3.852247317581714e-06;0.8543500304222107
284;0.8579146067301432;0.853879451751709;0.8608539700508118;0.8590103983879089;0.002950880760502033;8.707697262701055e-06;0.8579146067301432
289;0.8566978772481283;0.8522809743881226;0.864365816116333;0.8534468412399292;0.005442902181981549;2.9625184162619513e-05;0.8566978772481283
294;0.860163668791453;0.856020450592041;0.8629103302955627;0.8615602254867554;0.002981094713316512;8.886925689763657e-06;0.860163668791453
299;0.8578008611996969;0.8504113554954529;0.8647049069404602;0.8582863211631775;0.0058454059887444775;3.41687711732498e-05;0.8578008611996969
304;0.8599284887313843;0.8574018478393555;0.861493706703186;0.8608899116516113;0.0018035294589647684;3.2527185093537505e-06;0.8599284887313843
309;0.8589462637901306;0.8568310141563416;0.860288679599762;0.8597190976142883;0.0015136747051414522;2.2912111129850623e-06;0.8589462637901306
314;0.8613663117090861;0.8552281856536865;0.8661187887191772;0.8627519607543945;0.004552752005845264;2.072755082672807e-05;0.8613663117090861
319;0.8589354157447815;0.8569016456604004;0.8622409701347351;0.857663631439209;0.0023579896734977216;5.560115300321892e-06;0.8589354157447815
324;0.8597760796546936;0.858272135257721;0.8612431287765503;0.8598129749298096;0.0012131835717719191;1.471814378817271e-06;0.8597760796546936
329;0.8606529037157694;0.8569217324256897;0.8655114769935608;0.8595255017280579;0.003596220642724783;1.293280291115985e-05;0.8606529037157694
334;0.8603086868921915;0.8555648326873779;0.8648420572280884;0.8605191707611084;0.003790334320258632;1.4366634259330465e-05;0.8603086868921915
339;0.8596603274345398;0.8516287207603455;0.8664216995239258;0.8609305620193481;0.006105635489734983;3.727878473351135e-05;0.8596603274345398
344;0.8652349710464478;0.863210916519165;0.8683416247367859;0.8641523718833923;0.0022301057395673345;4.973371609651167e-06;0.8652349710464478
349;0.8641029198964437;0.8597626090049744;0.8717551827430725;0.8607909679412842;0.005427229221305839;2.9454817020595983e-05;0.8641029198964437
354;0.8623529076576233;0.8593502640724182;0.8677148222923279;0.8599936366081238;0.0038005331614848897;1.444405231154633e-05;0.8623529076576233
359;0.8628234465916952;0.8601699471473694;0.8670013546943665;0.8612990379333496;0.0029899719716101323;8.939932391014181e-06;0.8628234465916952
364;0.8655715386072794;0.8635440468788147;0.869579553604126;0.8635910153388977;0.0028341594486161834;8.032459780180388e-06;0.8655715386072794
369;0.86516139904658;0.8635976314544678;0.8682228922843933;0.8636636734008789;0.002164970518437288;4.687097345702619e-06;0.86516139904658
374;0.8650827010472616;0.8621121048927307;0.8673525452613831;0.8657834529876709;0.002196033359771032;4.822562517227248e-06;0.8650827010472616
379;0.863664984703064;0.8584156036376953;0.8694849610328674;0.8630943894386292;0.004537021967646436;2.0584568334906333e-05;0.863664984703064
384;0.8649761080741882;0.8595649600028992;0.8695234060287476;0.865839958190918;0.004111150656492201;1.6901559720376252e-05;0.8649761080741882
389;0.8649743398030599;0.862463116645813;0.8690471053123474;0.8634127974510193;0.0029058604667322233;8.444025052117215e-06;0.8649743398030599
394;0.8639614383379618;0.8590879440307617;0.8664684295654297;0.8663279414176941;0.0034465581190174332;1.1878762867764988e-05;0.8639614383379618
399;0.8644571503003439;0.8606800436973572;0.8702992796897888;0.8623921275138855;0.004189722711665391;1.7553776400644794e-05;0.8644571503003439
404;0.8639872471491495;0.8603964447975159;0.866081714630127;0.8654835820198059;0.002550795536201205;6.506557867503994e-06;0.8639872471491495
409;0.8618720968564352;0.8549185991287231;0.8687148094177246;0.8619828820228577;0.0056328240163889326;3.172870639960794e-05;0.8618720968564352
414;0.8665823539098104;0.8638140559196472;0.8691399097442627;0.8667930960655212;0.0021793713057421055;4.7496592882920495e-06;0.8665823539098104
419;0.8640496730804443;0.8599530458450317;0.8683500289916992;0.863845944404602;0.003431079569792843;1.1772307014249842e-05;0.8640496730804443
424;0.8647674520810446;0.8614428639411926;0.8666583895683289;0.8662011027336121;0.0023582398149232975;5.561295024689469e-06;0.8647674520810446
429;0.8635958631833395;0.8608807921409607;0.8668692111968994;0.8630375862121582;0.002476428285494517;6.132697053197313e-06;0.8635958631833395
434;0.8671595056851705;0.8632069230079651;0.8713809251785278;0.8668906688690186;0.0033424325270058576;1.1171855197586763e-05;0.8671595056851705
439;0.8656354745229086;0.8591550588607788;0.8692344427108765;0.8685169219970703;0.004591698985427751;2.1083699572778238e-05;0.8656354745229086
444;0.8659478227297465;0.8651623129844666;0.866434633731842;0.8662465214729309;0.0005607231791389216;3.1441048362365916e-07;0.8659478227297465
449;0.867441713809967;0.8659895658493042;0.8703215718269348;0.8660140037536621;0.0020363915719089193;4.1468906341416796e-06;0.867441713809967
454;0.8634307583173116;0.8620808720588684;0.8657975792884827;0.8624138236045837;0.0016791059754384973;2.8193968767532674e-06;0.8634307583173116
459;0.8684407273928324;0.8657448887825012;0.8702287077903748;0.8693485856056213;0.001939813242683978;3.76287541649213e-06;0.8684407273928324
464;0.8643018205960592;0.8615002632141113;0.8671805262565613;0.8642246723175049;0.0023195992398858632;5.380540633679074e-06;0.8643018205960592
469;0.863384485244751;0.8587294220924377;0.8688375353813171;0.862586498260498;0.004165019086429487;1.7347383990321912e-05;0.863384485244751
474;0.8647881150245667;0.8584171533584595;0.8683148622512817;0.8676323294639587;0.004513559361501599;2.0372218109798723e-05;0.8647881150245667
479;0.8630623618761698;0.857596218585968;0.8677573800086975;0.863833487033844;0.00418395951791203;1.750551724752667e-05;0.8630623618761698
484;0.8638840317726135;0.8574404716491699;0.8704053163528442;0.8638063073158264;0.005293161019402624;2.8017553577323422e-05;0.8638840317726135
489;0.8663856784502665;0.8633254766464233;0.8696299195289612;0.866201639175415;0.0025770658840124634;6.6412685705409385e-06;0.8663856784502665
494;0.8668482899665833;0.8653376698493958;0.8691612482070923;0.8660459518432617;0.0016608728051765774;2.758498474975113e-06;0.8668482899665833
499;0.8664954702059428;0.8630425930023193;0.8708170056343079;0.8656268119812012;0.003232779843691198;1.0450865517776087e-05;0.8664954702059428
504;0.8667889634768168;0.8638246655464172;0.8699052333831787;0.8666369915008545;0.00248470627579639;6.173765276981965e-06;0.8667889634768168
509;0.8659732937812805;0.8626454472541809;0.868181049823761;0.8670933842658997;0.0023946713027589886;5.7344506482574315e-06;0.8659732937812805
514;0.869042694568634;0.8668535351753235;0.8712602853775024;0.8690142631530762;0.0017991605626224753;3.236978730096022e-06;0.869042694568634
519;0.8665662209192911;0.864273726940155;0.8699623346328735;0.865462601184845;0.002449972348021963;6.002364506072252e-06;0.8665662209192911
524;0.8669900894165039;0.8639726638793945;0.8685643076896667;0.8684332966804504;0.0021343123209648924;4.555289083422546e-06;0.8669900894165039
529;0.8665772080421448;0.8659290671348572;0.8672425746917725;0.8665599822998047;0.0005363755339733312;2.876987134451762e-07;0.8665772080421448
534;0.867834230264028;0.8664816617965698;0.8699086904525757;0.8671123385429382;0.00148929000869647;2.217984730003132e-06;0.867834230264028
539;0.8652010758717855;0.8631086945533752;0.866253674030304;0.8662408590316772;0.001479546268798101;2.189057161514382e-06;0.8652010758717855
544;0.8657675981521606;0.8591918349266052;0.8715229034423828;0.8665880560874939;0.005067456699564309;2.56791174019592e-05;0.8657675981521606
549;0.8677387833595276;0.8652631640434265;0.8690271377563477;0.8689260482788086;0.001751013614892213;3.066048679537895e-06;0.8677387833595276
554;0.8663254976272583;0.8612990379333496;0.8731418251991272;0.8645356297492981;0.00499770766258767;2.4977081880687518e-05;0.8663254976272583
559;0.8647359410921732;0.8602690100669861;0.8694131970405579;0.8645256161689758;0.0037360599818434797;1.3958144187932301e-05;0.8647359410921732
564;0.8662162820498148;0.8654318451881409;0.867408037185669;0.8658089637756348;0.0008566464985178308;7.338432234228599e-07;0.8662162820498148
569;0.8653990030288696;0.8647238612174988;0.866634726524353;0.8648384213447571;0.0008750392081336093;7.65693615771094e-07;0.8653990030288696
574;0.8665136893590292;0.8635565042495728;0.8715088963508606;0.864475667476654;0.003552021483412515;1.2616856618624046e-05;0.8665136893590292
579;0.8646204074223837;0.8593997955322266;0.8693681359291077;0.8650932908058167;0.004083272101943753;1.6673111058512153e-05;0.8646204074223837
584;0.8683109879493713;0.8665227890014648;0.8716694116592407;0.8667407631874084;0.002376430873907911;5.647423698462717e-06;0.8683109879493713
589;0.8691460291544596;0.8684853315353394;0.8704151511192322;0.8685376048088074;0.0008976584520780919;8.057906965872361e-07;0.8691460291544596
594;0.8664809862772623;0.8623805642127991;0.8723183870315552;0.8647440075874329;0.004238938689573036;1.796860121395917e-05;0.8664809862772623
599;0.8678040504455566;0.86482834815979;0.8714382648468018;0.8671455383300781;0.0027383667038319254;7.4986522046553245e-06;0.8678040504455566
604;0.867020865281423;0.8620766401290894;0.8710960149765015;0.867889940738678;0.003733072887254757;1.3935833181556567e-05;0.867020865281423
609;0.8680460651715597;0.8614894151687622;0.8721252679824829;0.8705235123634338;0.004682139803563937;2.192243314011774e-05;0.8680460651715597
614;0.8675753871599833;0.8653650283813477;0.8688726425170898;0.8684884905815125;0.0015708082049528437;2.467438416747175e-06;0.8675753871599833
619;0.8689567446708679;0.8659766912460327;0.8718205094337463;0.8690730333328247;0.00238714544207622;5.698463361625272e-06;0.8689567446708679
624;0.8666196862856547;0.8626633882522583;0.8699922561645508;0.867203414440155;0.0030203344337699704;9.122420091816568e-06;0.8666196862856547
629;0.8683507839838663;0.8632255792617798;0.8709992170333862;0.8708275556564331;0.0036247445417627584;1.3138772993038909e-05;0.8683507839838663
634;0.8662135402361552;0.865494430065155;0.8669046759605408;0.8662415146827698;0.0005760701916784259;3.318568657404183e-07;0.8662135402361552
639;0.8641345302263895;0.8601213693618774;0.8691343069076538;0.8631479144096375;0.003745069547944819;1.4025545918943611e-05;0.8641345302263895
644;0.8676251371701559;0.866056501865387;0.8700340390205383;0.8667848706245422;0.0017291108227275804;2.98982423727365e-06;0.8676251371701559
649;0.8674347400665283;0.8637208938598633;0.8712136745452881;0.8673696517944336;0.003059261126736537;9.359078641561306e-06;0.8674347400665283
654;0.8674646814664205;0.8654367923736572;0.8714780211448669;0.8654792308807373;0.002837912588231627;8.053747858443532e-06;0.8674646814664205
659;0.8670142491658529;0.8658205270767212;0.8691248297691345;0.8660973906517029;0.0014966799306018377;2.240050814666322e-06;0.8670142491658529
664;0.8681512475013733;0.8636499643325806;0.8728021383285522;0.8680016398429871;0.003737856698851265;1.3971572701147275e-05;0.8681512475013733
669;0.8639423648516337;0.8611894249916077;0.8664168119430542;0.8642208576202393;0.002143138236583999;4.593041501108372e-06;0.8639423648516337
674;0.8682449658711752;0.8659520149230957;0.8713135123252869;0.8674693703651428;0.0022564832357983926;5.091716593439185e-06;0.8682449658711752
679;0.8678353428840637;0.8643704652786255;0.872148334980011;0.8669872283935547;0.003231438061162159;1.0442191943127455e-05;0.8678353428840637
684;0.8702169060707092;0.8693208694458008;0.8719327449798584;0.8693971037864685;0.0012136804330319469;1.4730201935246139e-06;0.8702169060707092
689;0.8674281438191732;0.8628194332122803;0.8715564012527466;0.8679085969924927;0.003582994936627458;1.2837852715898002e-05;0.8674281438191732
694;0.8677412072817484;0.8672546148300171;0.8681183457374573;0.867850661277771;0.0003610105289792701;1.303286020338924e-07;0.8677412072817484
699;0.8670703371365865;0.8660799860954285;0.8683716058731079;0.8667594194412231;0.000961035088270435;9.235884408869627e-07;0.8670703371365865
704;0.86920032898585;0.8674762845039368;0.8704684376716614;0.8696562647819519;0.0012633693659961842;1.5961021549376003e-06;0.86920032898585
709;0.8676655888557434;0.8653756380081177;0.8709763288497925;0.8666447997093201;0.002397699221767509;5.748961558064518e-06;0.8676655888557434
714;0.8669043779373169;0.8641513586044312;0.8693368434906006;0.867224931716919;0.002129065431965518;4.532919613590518e-06;0.8669043779373169
719;0.8640825549761454;0.8568329215049744;0.8704892992973328;0.8649254441261292;0.005606960566490853;3.143800679418342e-05;0.8640825549761454
724;0.8663445115089417;0.8627634644508362;0.8715547919273376;0.8647152781486511;0.003769408504127677;1.420844047099005e-05;0.8663445115089417
729;0.8687779307365417;0.8675333261489868;0.8698456883430481;0.8689547777175903;0.0009522642735993239;9.06807246773648e-07;0.8687779307365417
734;0.864800234635671;0.8629298806190491;0.8662658333778381;0.8652049899101257;0.0013916453873903595;1.9366768842448637e-06;0.864800234635671
739;0.8675157427787781;0.8636765480041504;0.8711978793144226;0.8676728010177612;0.0030725783567491175;9.440737758363108e-06;0.8675157427787781
744;0.8672075271606445;0.8641317486763;0.8702973127365112;0.8671935200691223;0.002517100473971541;6.335794796067755e-06;0.8672075271606445
749;0.8683938582738241;0.8663171529769897;0.8706049919128418;0.8682594299316406;0.0017530818424209124;3.0732959462259005e-06;0.8683938582738241
754;0.8678308725357056;0.8663815259933472;0.870561957359314;0.8665491342544556;0.0019323804607454217;3.7340942450706884e-06;0.8678308725357056
759;0.8693343798319498;0.8651715517044067;0.8735061883926392;0.8693253993988037;0.003402607105083013;1.15777351115614e-05;0.8693343798319498
764;0.8697786927223206;0.8655745387077332;0.8744596838951111;0.8693018555641174;0.0036429824326393817;1.3271321004519146e-05;0.8697786927223206
769;0.8694159388542175;0.8678587079048157;0.8721362948417664;0.8682528138160706;0.0019302991808812229;3.7260549277107202e-06;0.8694159388542175
774;0.8675217231114706;0.8655548095703125;0.8692415356636047;0.8677688241004944;0.0015152076856156014;2.295854330548587e-06;0.8675217231114706
779;0.8696077466011047;0.8676145076751709;0.8726304173469543;0.868578314781189;0.002173267104731799;4.723089908509337e-06;0.8696077466011047
784;0.8683937589327494;0.8667868971824646;0.8711498975753784;0.8672444820404053;0.0019578170051699102;3.833047425732477e-06;0.8683937589327494
789;0.8674121697743734;0.8648711442947388;0.869918942451477;0.8674464225769043;0.0020608972962690326;4.24729766576901e-06;0.8674121697743734
794;0.8684658408164978;0.8639472126960754;0.8735213279724121;0.8679289817810059;0.003927007686024038;1.542138936609187e-05;0.8684658408164978
799;0.8681973417599996;0.862548828125;0.8714560866355896;0.8705871105194092;0.004009826229502158;1.6078706390803494e-05;0.8681973417599996
804;0.8664629658063253;0.8637400269508362;0.8713341951370239;0.8643146753311157;0.003452459180008127;1.191947438962239e-05;0.8664629658063253
809;0.866507351398468;0.8632235527038574;0.8720700144767761;0.8642284870147705;0.003954734599977749;1.5639925756261164e-05;0.866507351398468
814;0.8649476567904154;0.862894594669342;0.8674266934394836;0.8645216822624207;0.0018745791597858338;3.514047026303362e-06;0.8649476567904154
819;0.8675821224848429;0.8648908138275146;0.8704763650894165;0.8673791885375977;0.00228480230582309;5.22032157669451e-06;0.8675821224848429
824;0.8669360876083374;0.8633980751037598;0.8735507130622864;0.8638594746589661;0.004681037976731827;2.1912116539605602e-05;0.8669360876083374
829;0.8654641310373942;0.863048791885376;0.8695937991142273;0.8637498021125793;0.0029341066389699903;8.608981768847772e-06;0.8654641310373942
834;0.8674772580464681;0.8669830560684204;0.867764949798584;0.8676837682723999;0.0003510216578105311;1.2321620425205361e-07;0.8674772580464681
839;0.8693191011746725;0.8665136098861694;0.871742844581604;0.8697008490562439;0.0021518244133443896;4.630348305864926e-06;0.8693191011746725
844;0.8683718045552572;0.8652850985527039;0.8718070983886719;0.8680232167243958;0.0026739802507323805;7.150170381306805e-06;0.8683718045552572
849;0.8679387172063192;0.866434633731842;0.8698427677154541;0.8675387501716614;0.0014198179540989438;2.0158830227817107e-06;0.8679387172063192
854;0.8693904280662537;0.866981029510498;0.8714190721511841;0.8697711825370789;0.0018317179723649052;3.3551907302846e-06;0.8693904280662537
859;0.8678395946820577;0.8647930026054382;0.87223881483078;0.8664869666099548;0.003186663035197674;1.0154821299895251e-05;0.8678395946820577
864;0.8661509950955709;0.8619940876960754;0.8714869618415833;0.864971935749054;0.003964114074423974;1.5714200395046242e-05;0.8661509950955709
869;0.8677516976992289;0.8654683828353882;0.8721123933792114;0.8656743168830872;0.003084623404141254;9.51490154537598e-06;0.8677516976992289
874;0.8664036591847738;0.8627303242683411;0.8699502944946289;0.8665303587913513;0.0029489017288759;8.696021406567272e-06;0.8664036591847738
879;0.8679811159769694;0.8656774163246155;0.8715193271636963;0.8667466044425964;0.0025396843123135578;6.44999640621159e-06;0.8679811159769694
884;0.8652649521827698;0.8633918762207031;0.8676232099533081;0.8647797703742981;0.0017611733455519716;3.101731553082724e-06;0.8652649521827698
889;0.8671844402949015;0.8636881709098816;0.8726291060447693;0.8652360439300537;0.003901475495884556;1.5221511044987641e-05;0.8671844402949015
894;0.8666585485140482;0.8642084002494812;0.8682811856269836;0.8674860596656799;0.0017626639332471575;3.1069841415703395e-06;0.8666585485140482
899;0.8676450053850809;0.8653752207756042;0.8695704936981201;0.8679893016815186;0.0017299294163643762;2.9926557856027916e-06;0.8676450053850809
904;0.8700013160705566;0.8664703965187073;0.8729977607727051;0.8705357909202576;0.0026914517210128064;7.243912366542797e-06;0.8700013160705566
909;0.8687176704406738;0.8637881278991699;0.8720932006835938;0.8702716827392578;0.0035641524618303527;1.2703182771171365e-05;0.8687176704406738
914;0.8651989897092184;0.8638540506362915;0.8672909140586853;0.8644520044326782;0.0014992215310115433;2.247665199048596e-06;0.8651989897092184
919;0.8654645085334778;0.8629538416862488;0.8682413101196289;0.8651983737945557;0.002166787388884549;4.6949675886291215e-06;0.8654645085334778
924;0.8672206401824951;0.8656536936759949;0.8692017197608948;0.8668065071105957;0.0014777803007017351;2.183834617142111e-06;0.8672206401824951
929;0.8668148318926493;0.8659800291061401;0.8672844767570496;0.8671799898147583;0.000591833957316849;3.502674330333219e-07;0.8668148318926493
934;0.8675613005956014;0.8634265065193176;0.8708441257476807;0.8684132695198059;0.0030875726215591976;9.533104693401936e-06;0.8675613005956014
939;0.8702846765518188;0.8673067688941956;0.8728681206703186;0.8706791400909424;0.0022874818042584355;5.232573004813427e-06;0.8702846765518188
944;0.8648552894592285;0.8629029989242554;0.8661288022994995;0.8655340671539307;0.001401667155700191;1.964670815368663e-06;0.8648552894592285
949;0.8679641286532084;0.8660915493965149;0.8690948486328125;0.8687059879302979;0.0013335961322527383;1.778478643959463e-06;0.8679641286532084
954;0.8693804542223612;0.8660264611244202;0.8724325299263;0.8696823716163635;0.0026239658227201986;6.885196638803689e-06;0.8693804542223612
959;0.870368500550588;0.8675757646560669;0.8740099668502808;0.8695197701454163;0.002694438339061141;7.25999796300256e-06;0.870368500550588
964;0.867578128973643;0.8664257526397705;0.869040846824646;0.8672677874565125;0.0010899276097929807;1.1879421945890399e-06;0.867578128973643
969;0.8674049576123556;0.8655852675437927;0.8702561259269714;0.8663734793663025;0.0020415990527016207;4.168126691992155e-06;0.8674049576123556
974;0.8686333894729614;0.8672304153442383;0.8707565665245056;0.8679131865501404;0.0015269697058892294;2.33163648270344e-06;0.8686333894729614
979;0.8679253061612447;0.8655566573143005;0.8693779110908508;0.8688413500785828;0.001689151157646744;2.8532316333793356e-06;0.8679253061612447
984;0.8645834724108378;0.8604070544242859;0.8674147129058838;0.8659286499023438;0.003014846177548523;9.08929747427894e-06;0.8645834724108378
989;0.8677452405293783;0.8668538331985474;0.8694774508476257;0.8669044375419617;0.0012250318743813344;1.5007030932502455e-06;0.8677452405293783
994;0.8648646672566732;0.8608123064041138;0.8671579957008362;0.8666236996650696;0.0028737419767005273;8.258392948650655e-06;0.8648646672566732
999;0.867334246635437;0.8658379316329956;0.8688127398490906;0.8673520684242249;0.001214525749076084;1.475072795168823e-06;0.867334246635437


==> csv-data/settings-v3/data-mrbrains13/model-AdaptSegNet/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-None/shuf-False/eval-False/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.28027411301930744;0.16268494725227356;0.3545058071613312;0.3236315846443176;0.08409801160292178;0.007072475555565166;0.28027411301930744
4;0.3251909017562866;0.28128179907798767;0.39412447810173035;0.30016642808914185;0.04934933815194195;0.0024353571760347137;0.3251909017562866
9;0.3863160212834676;0.3543176054954529;0.4334067106246948;0.3712237477302551;0.03400592280069085;0.0011564027855265459;0.3863160212834676
14;0.36681511004765827;0.33925631642341614;0.39698976278305054;0.3641992509365082;0.02364204935148722;0.0005589464975381572;0.36681511004765827
19;0.3667532404263814;0.3205234110355377;0.4206477403640747;0.35908856987953186;0.041233325614249944;0.0017001871412107605;0.3667532404263814
24;0.382446030775706;0.33415257930755615;0.44340741634368896;0.3697780966758728;0.045493679192581404;0.0020696748464775145;0.382446030775706
29;0.39184747139612836;0.36488956212997437;0.4427443742752075;0.3679084777832031;0.03601064199133493;0.0012967663366280943;0.39184747139612836
34;0.368195245663325;0.3444083333015442;0.4047718942165375;0.3554055094718933;0.026250369971606614;0.0006890819236462262;0.368195245663325
39;0.3659721513589223;0.34970545768737793;0.3896495997905731;0.3585613965988159;0.01712839915998948;0.0002933820577839283;0.3659721513589223
44;0.3742695947488149;0.3435395658016205;0.4101075828075409;0.3691616356372833;0.027415247056324164;0.0007515957711592907;0.3742695947488149
49;0.3926825225353241;0.347511351108551;0.4223827123641968;0.4081535041332245;0.03246478746550158;0.0010539624251801882;0.3926825225353241
54;0.4063430428504944;0.3456157445907593;0.4428374171257019;0.430575966835022;0.043231465055387795;0.0018689595708352158;0.4063430428504944
59;0.39609859387079877;0.3560524880886078;0.43350622057914734;0.3987370729446411;0.03167534633376925;0.001003327565364229;0.39609859387079877
64;0.3822618822256724;0.3582274913787842;0.40572360157966614;0.3828345537185669;0.01939443366076396;0.00037614405702177415;0.3822618822256724
69;0.37869391838709515;0.3612367808818817;0.3889992833137512;0.38584569096565247;0.012411017244943933;0.00015403334905429567;0.37869391838709515
74;0.3743567367394765;0.3468587398529053;0.4043905436992645;0.37182092666625977;0.023555606027717477;0.00055486657533304;0.3743567367394765
79;0.3736348847548167;0.33590295910835266;0.4140496850013733;0.3709520101547241;0.031959620920150596;0.0010214173693597276;0.3736348847548167
84;0.37344828248023987;0.34812918305397034;0.3896883726119995;0.38252729177474976;0.0181404312059627;0.00032907524433826535;0.37344828248023987
89;0.3761099676291148;0.3503430187702179;0.4021226167678833;0.37586426734924316;0.021139646302159452;0.00044688464578040375;0.3761099676291148
94;0.38207894563674927;0.3615950047969818;0.3951302766799927;0.3895115554332733;0.014664841887030438;0.00021505758757160245;0.38207894563674927
99;0.3681258757909139;0.32898375391960144;0.3912211060523987;0.3841727674007416;0.027826834145941677;0.0007743326985857458;0.3681258757909139
104;0.37998995184898376;0.3428258001804352;0.4040084481239319;0.39313560724258423;0.026651270065295052;0.000710290196093292;0.37998995184898376
109;0.37321582436561584;0.3597651720046997;0.38597822189331055;0.3739040791988373;0.010712493240831464;0.0001147575114348598;0.37321582436561584
114;0.3748377760251363;0.3479008674621582;0.39385977387428284;0.3827526867389679;0.019579574873756448;0.0003833597522370348;0.3748377760251363
119;0.38145697116851807;0.3500296175479889;0.41462957859039307;0.37971171736717224;0.02640168144636964;0.0006970487831955788;0.38145697116851807
124;0.3814305861790975;0.35409408807754517;0.3981402814388275;0.3920573890209198;0.019488688879862087;0.00037980899425606017;0.3814305861790975
129;0.38276228308677673;0.34732651710510254;0.4181419014930725;0.38281843066215515;0.028910286876434956;0.0008358046872777672;0.38276228308677673
134;0.38575385014216107;0.3423486351966858;0.4252646267414093;0.38964828848838806;0.03396213971454672;0.001153426933990392;0.38575385014216107
139;0.3770834803581238;0.3377646803855896;0.41571593284606934;0.3777698278427124;0.031827166013659494;0.001012968496461042;0.3770834803581238
144;0.38364938894907635;0.3466554582118988;0.4204447567462921;0.3838479518890381;0.03012468218344441;0.000907496476653533;0.38364938894907635
149;0.37815795342127484;0.3418903052806854;0.42570021748542786;0.3668833374977112;0.03513178114005954;0.0012342420460730431;0.37815795342127484
154;0.3805143932501475;0.35237741470336914;0.4149438142776489;0.37422195076942444;0.02592726638376435;0.000672223142134677;0.3805143932501475
159;0.3763643205165863;0.3448442220687866;0.4245625138282776;0.3596862256526947;0.03461570593896704;0.001198247097653038;0.3763643205165863
164;0.3739430606365204;0.342728853225708;0.4200071692466736;0.35909315943717957;0.03325030532172293;0.0011055828039877962;0.3739430606365204
169;0.38080301880836487;0.3469849228858948;0.4134165048599243;0.3820076286792755;0.027133952711180544;0.0007362513897325821;0.38080301880836487
174;0.37763965129852295;0.33957386016845703;0.42016008496284485;0.37318500876426697;0.03304963728226482;0.001092278524489269;0.37763965129852295
179;0.378894567489624;0.34100523591041565;0.4234985411167145;0.37217992544174194;0.03401079401541303;0.0011567341095588546;0.378894567489624
184;0.3783183495203654;0.3423904478549957;0.41169798374176025;0.3808666169643402;0.02835200031624229;0.000803835921932203;0.3783183495203654
189;0.3810727695624034;0.34349873661994934;0.4159749746322632;0.38374459743499756;0.02964855552681524;0.0008790368448266466;0.3810727695624034
194;0.38609427213668823;0.347328782081604;0.41544073820114136;0.39551329612731934;0.028593101164552596;0.0008175654342063391;0.38609427213668823
199;0.3844558199246724;0.341871440410614;0.4317415654659271;0.3797544538974762;0.03683962519041746;0.0013571579841704406;0.3844558199246724
204;0.4444389541943868;0.3498442769050598;0.5106969475746155;0.4727756381034851;0.06865673628812274;0.004713747437736831;0.4444389541943868
209;0.45052165786425274;0.3329717814922333;0.5527601838111877;0.46583300828933716;0.09037906666686134;0.008168375691572966;0.45052165786425274
214;0.4615722994009654;0.3569021224975586;0.547300398349762;0.48051437735557556;0.078875334546789;0.006221318399867886;0.4615722994009654
219;0.46326160430908203;0.3439531922340393;0.5612307190895081;0.48460090160369873;0.08997742356049938;0.008095936750585508;0.46326160430908203
224;0.45352964599927265;0.3531767427921295;0.5434880256652832;0.4639241695404053;0.07804114592931838;0.0060904204579611656;0.45352964599927265
229;0.4616205890973409;0.3607582747936249;0.5633310079574585;0.46077248454093933;0.08270214635010135;0.0068396450109135835;0.4616205890973409
234;0.4322681725025177;0.3431442379951477;0.4881666898727417;0.4654935896396637;0.063696280085524;0.004057216096733522;0.4322681725025177
239;0.45151065786679584;0.34811845421791077;0.5380887985229492;0.4683247208595276;0.07846110486343484;0.006156144976390918;0.45151065786679584
244;0.44313859939575195;0.3372725546360016;0.5156553387641907;0.4764879047870636;0.07654731236689831;0.005859491030595502;0.44313859939575195
249;0.47127774357795715;0.3628206253051758;0.5784028768539429;0.4726097285747528;0.08801612516553521;0.00774683828915516;0.47127774357795715
254;0.4720358153184255;0.3534717559814453;0.5887287855148315;0.47390690445899963;0.09605239270713015;0.009226062144764747;0.4720358153184255
259;0.4692806005477905;0.3357347548007965;0.6091720461845398;0.4629350006580353;0.11172044891391542;0.012481458705526785;0.4692806005477905
264;0.46291065216064453;0.3502752184867859;0.5811223983764648;0.45733433961868286;0.09432541743676048;0.008897284374619119;0.46291065216064453
269;0.46486955881118774;0.3553660809993744;0.5809538960456848;0.45828869938850403;0.09221332643169654;0.008503297571598623;0.46486955881118774
274;0.47150252262751263;0.36506468057632446;0.5915401577949524;0.457902729511261;0.09295698368942827;0.008641000816636633;0.47150252262751263
279;0.46457549929618835;0.33647018671035767;0.5863037109375;0.4709526002407074;0.10209374130109043;0.010423132012853978;0.46457549929618835
284;0.45452698071797687;0.34544098377227783;0.5634379386901855;0.4547020196914673;0.08899697023813695;0.007920460711567835;0.45452698071797687
289;0.4750448763370514;0.3430165946483612;0.6144824624061584;0.4676355719566345;0.1109492457024824;0.012309735121949808;0.4750448763370514
294;0.47453662753105164;0.34102508425712585;0.616326630115509;0.46625816822052;0.11254372470117546;0.012666089969613973;0.47453662753105164
299;0.4788622458775838;0.35321858525276184;0.6174658536911011;0.46590229868888855;0.10826703066225118;0.011721749928420837;0.4788622458775838
304;0.48354344566663104;0.3557106852531433;0.626017153263092;0.46890249848365784;0.11083671071389754;0.012284776441876212;0.48354344566663104
309;0.4876689811547597;0.3614718019962311;0.637061595916748;0.46447354555130005;0.11369829902836112;0.012927303201942623;0.4876689811547597
314;0.48300642768541974;0.3584866225719452;0.6207704544067383;0.4697622060775757;0.10748568638035412;0.011553172776655844;0.48300642768541974
319;0.4822692970434825;0.35328757762908936;0.6251975893974304;0.4683227241039276;0.11144398831560658;0.012419762531689056;0.4822692970434825
324;0.4836937387784322;0.3365371823310852;0.6428124308586121;0.47173160314559937;0.12532212223392777;0.015705634321215533;0.4836937387784322
329;0.4800301392873128;0.35229215025901794;0.6230474710464478;0.4647507965564728;0.11106215878023999;0.01233480311292724;0.4800301392873128
334;0.49254992604255676;0.3575686812400818;0.6448788642883301;0.4752022325992584;0.11793357500914509;0.013908328114437651;0.49254992604255676
339;0.4866769512494405;0.34556490182876587;0.6370925307273865;0.4773734211921692;0.11919733318173936;0.014208004237638584;0.4866769512494405
344;0.48878859480222064;0.35862189531326294;0.6406062841415405;0.4671376049518585;0.1161331790283313;0.013486915271226448;0.48878859480222064
349;0.47535698612531024;0.34989869594573975;0.6195254325866699;0.4566468298435211;0.11086687734689175;0.01229146449265074;0.47535698612531024
354;0.4852105875809987;0.3494845926761627;0.6266835331916809;0.4794636368751526;0.11323893246153763;0.012823055825028679;0.4852105875809987
359;0.48971543709437054;0.3590325713157654;0.6303080916404724;0.4798056483268738;0.11096922971984151;0.012314169944614957;0.48971543709437054
364;0.4792904357115428;0.3553043603897095;0.6483204960823059;0.4342464506626129;0.12379104541086346;0.015324222923914457;0.4792904357115428
369;0.48296087980270386;0.35505759716033936;0.6243051290512085;0.4695199131965637;0.11032996886555553;0.012172702029874452;0.48296087980270386
374;0.4900466899077098;0.35386019945144653;0.636585533618927;0.47969433665275574;0.11565403021790144;0.01337585470564326;0.4900466899077098
379;0.4917878707249959;0.35389944911003113;0.6415365934371948;0.47992756962776184;0.11772646758697096;0.013859521170506124;0.4917878707249959
384;0.4888471265633901;0.3538989722728729;0.6438437104225159;0.4687986969947815;0.11921533022586162;0.014212294960861233;0.4888471265633901
389;0.4806856612364451;0.35115644335746765;0.6249843835830688;0.46591615676879883;0.11227656006104961;0.01260602593914248;0.4806856612364451
394;0.49116289615631104;0.3723639249801636;0.6222253441810608;0.47889941930770874;0.10237342379603466;0.010480317899722516;0.49116289615631104
399;0.4852193196614583;0.3508303761482239;0.6528706550598145;0.45195692777633667;0.12553053428465763;0.015757915037791607;0.4852193196614583
404;0.4643698235352834;0.3574293553829193;0.583405613899231;0.45227450132369995;0.09265002237024103;0.008584026645206163;0.4643698235352834
409;0.48660561442375183;0.3457503616809845;0.637505292892456;0.47656118869781494;0.11932002580644352;0.014237268558450348;0.48660561442375183
414;0.49272875984509784;0.35861554741859436;0.6437148451805115;0.47585588693618774;0.11700120448449734;0.013689281850823161;0.49272875984509784
419;0.4809102714061737;0.35446152091026306;0.6141741275787354;0.4740951657295227;0.10613668471887587;0.01126499584311406;0.4809102714061737
424;0.49067962169647217;0.3491087257862091;0.6444151401519775;0.47851499915122986;0.12086480911233811;0.014608302081761929;0.49067962169647217
429;0.4940906862417857;0.3541606068611145;0.6478098034858704;0.4803016483783722;0.12027763949432474;0.014466710562326747;0.4940906862417857
434;0.4983443518479665;0.3598856031894684;0.6552292108535767;0.4799182415008545;0.12127545177241666;0.01470773520260376;0.4983443518479665
439;0.4990243911743164;0.35200098156929016;0.6647005677223206;0.4803716242313385;0.12833862001502355;0.016470801387360606;0.4990243911743164
444;0.5026044150193533;0.36347949504852295;0.6637006998062134;0.48063305020332336;0.12354553438698646;0.015263499066966052;0.5026044150193533
449;0.47624170780181885;0.3648955523967743;0.5773908495903015;0.48643872141838074;0.08704997471706938;0.007577698098242418;0.47624170780181885
454;0.495548148949941;0.36024922132492065;0.648291826248169;0.4781033992767334;0.11823810731207679;0.013980250020742187;0.495548148949941
459;0.3927241365114848;0.34801483154296875;0.46986475586891174;0.36029282212257385;0.05477647688137549;0.0030004624195358633;0.3927241365114848
464;0.42105387647946674;0.3601764738559723;0.4723326861858368;0.4306524693965912;0.04628789424559382;0.0021425691536912776;0.42105387647946674
469;0.4149790406227112;0.357760488986969;0.4812578558921814;0.40591877698898315;0.05082300129511344;0.0025829774606431024;0.4149790406227112
474;0.4179149965445201;0.3577219545841217;0.4843190312385559;0.41170400381088257;0.05186930548609744;0.0026904248516100974;0.4179149965445201
479;0.4170411030451457;0.3538195788860321;0.46899649500846863;0.4283072352409363;0.04769084330601608;0.002274416535238978;0.4170411030451457
484;0.427388330300649;0.3557780683040619;0.4825260639190674;0.44386085867881775;0.05303943024758432;0.0028131811609883625;0.427388330300649
489;0.4319530526796977;0.36394646763801575;0.4750048518180847;0.45690783858299255;0.048652147460527796;0.002367031452520941;0.4319530526796977
494;0.4296707312266032;0.3654138147830963;0.4739747643470764;0.44962361454963684;0.046511347054492724;0.002163305404823469;0.4296707312266032
499;0.4291619261105855;0.354982852935791;0.4836506247520447;0.4488523006439209;0.05434232244446402;0.0029530880086580977;0.4291619261105855
504;0.4396750529607137;0.35663846135139465;0.49452322721481323;0.4678634703159332;0.05971595163240987;0.0035659948793643147;0.4396750529607137
509;0.448145459095637;0.35870078206062317;0.5063706040382385;0.4793649911880493;0.06420066702029932;0.0041217256458513495;0.448145459095637
514;0.45358819762865704;0.3601648509502411;0.5210815072059631;0.47951823472976685;0.06820468059783606;0.004651878455452834;0.45358819762865704
519;0.45260631044705707;0.3577391803264618;0.5371668934822083;0.4629128575325012;0.07361270156113715;0.005418829831129044;0.45260631044705707
524;0.4914415379365285;0.34932658076286316;0.6463226675987244;0.47867536544799805;0.12158371675230963;0.014782600179305857;0.4914415379365285
529;0.4976792633533478;0.3598889708518982;0.6492958068847656;0.4838530123233795;0.11855365339174925;0.014054968732531018;0.4976792633533478
534;0.495442658662796;0.3556588292121887;0.64841628074646;0.4822528660297394;0.11988107809961106;0.014371472886325046;0.495442658662796
539;0.4811700979868571;0.35724279284477234;0.6064710021018982;0.47979649901390076;0.10175162620480097;0.01035339343532154;0.4811700979868571
544;0.44039155046145123;0.35443854331970215;0.4980721175670624;0.4686639904975891;0.06195239603634254;0.0038380993746438305;0.44039155046145123
549;0.4216541647911072;0.360355406999588;0.4692724347114563;0.4353346526622772;0.04550528572002666;0.0020707310284612626;0.4216541647911072
554;0.40673117836316425;0.3515356779098511;0.48794251680374146;0.38071534037590027;0.05864767283755096;0.003439549529260412;0.40673117836316425
559;0.43003793557484943;0.35202550888061523;0.4791410565376282;0.45894724130630493;0.05577575089852612;0.0031109343882944375;0.43003793557484943
564;0.4536893169085185;0.35601192712783813;0.5297008156776428;0.47535520792007446;0.07254431117788211;0.005262677084273391;0.4536893169085185
569;0.46269211173057556;0.3575113117694855;0.5668273568153381;0.4637376666069031;0.08545611570530968;0.0073027477114392765;0.46269211173057556
574;0.47110458215077716;0.3520170748233795;0.5902973413467407;0.4709993302822113;0.09727753992941326;0.009462919774718593;0.47110458215077716
579;0.4765399893124898;0.3599036931991577;0.607718288898468;0.46199798583984375;0.10169110370513242;0.010341080572767997;0.4765399893124898
584;0.4881577690442403;0.3566511571407318;0.6262954473495483;0.4815267026424408;0.1101816351659777;0.012139992727848615;0.4881577690442403
589;0.4961542288462321;0.3543350100517273;0.6399843096733093;0.49414336681365967;0.11662450648172998;0.013601275512107077;0.4961542288462321
594;0.4931008418401082;0.36072787642478943;0.641244649887085;0.4773299992084503;0.11506217060473177;0.013239303104272399;0.4931008418401082
599;0.5287968118985494;0.4775395691394806;0.618256151676178;0.4905947148799896;0.06348143724829268;0.004029892875108922;0.5287968118985494
604;0.5402786135673523;0.49425235390663147;0.6281206607818604;0.49846282601356506;0.062137487144598484;0.003861067308645142;0.5402786135673523
609;0.5525355935096741;0.4966265559196472;0.6439452767372131;0.5170349478721619;0.06517117592075576;0.0042472821708940955;0.5525355935096741
614;0.5468851129213969;0.49050772190093994;0.6394307017326355;0.5107169151306152;0.06595764994329179;0.004350411586041819;0.5468851129213969
619;0.5509344836076101;0.4928114712238312;0.6556020975112915;0.5043898820877075;0.07416197116110465;0.005499997966500519;0.5509344836076101
624;0.5507240494092306;0.4843044877052307;0.6580643653869629;0.509803295135498;0.07661159560075759;0.00586933658049402;0.5507240494092306
629;0.5490950644016266;0.48078498244285583;0.6647586226463318;0.5017415881156921;0.08223275446236503;0.0067622259064676156;0.5490950644016266
634;0.5543426672617594;0.4904933571815491;0.6604006290435791;0.5121340155601501;0.07551290382775767;0.00570219864450018;0.5543426672617594
639;0.5519610146681467;0.4813103973865509;0.6665359735488892;0.5080366730690002;0.08174814719554373;0.006682759569904284;0.5519610146681467
644;0.5483421782652537;0.48573043942451477;0.6555458307266235;0.5037502646446228;0.07616055781936139;0.00580043056735629;0.5483421782652537
649;0.5503894686698914;0.4859023094177246;0.6505234241485596;0.5147426724433899;0.07177765861657312;0.005152032276477314;0.5503894686698914
654;0.5489627520243326;0.47910457849502563;0.6537728309631348;0.5140108466148376;0.0754695363436201;0.005695650915920995;0.5489627520243326
659;0.5556332270304362;0.4889664053916931;0.6605722904205322;0.5173609852790833;0.07510312159796595;0.00564047887375886;0.5556332270304362
664;0.5392450988292694;0.4871663749217987;0.6130144596099854;0.5175544619560242;0.053617770069859544;0.002874865267264326;0.5392450988292694
669;0.5502318739891052;0.48955798149108887;0.656109631061554;0.5050280094146729;0.07513279365234361;0.005644936682005645;0.5502318739891052
674;0.500271866718928;0.4873972237110138;0.5125348567962646;0.5008835196495056;0.010271505529466382;0.00010550382584185846;0.500271866718928
679;0.5495907763640085;0.49643564224243164;0.6542938947677612;0.4980427920818329;0.07403919225767866;0.005481801990169504;0.5495907763640085
684;0.5355660518010458;0.49290984869003296;0.6113930940628052;0.5023952126502991;0.053757469471628884;0.0028898655239931116;0.5355660518010458
689;0.5461453398068746;0.4913056492805481;0.6355503797531128;0.5115799903869629;0.06375844050093106;0.004065138735110767;0.5461453398068746
694;0.552445779244105;0.49702826142311096;0.6485621929168701;0.511746883392334;0.06822967678439151;0.004655288794102535;0.552445779244105
699;0.5463091731071472;0.48870664834976196;0.6521708369255066;0.4980500340461731;0.07495262332016352;0.005617895742574319;0.5463091731071472
704;0.5402545134226481;0.48364734649658203;0.6331105828285217;0.5040056109428406;0.06618308923960996;0.004380201301298175;0.5402545134226481
709;0.5453943312168121;0.4785173833370209;0.6423882842063904;0.5152773261070251;0.07020775615045147;0.004929129023681256;0.5453943312168121
714;0.5476306080818176;0.4782027006149292;0.6513316035270691;0.5133575201034546;0.0747189742772644;0.0055829251170465;0.5476306080818176
719;0.551413506269455;0.4909968078136444;0.6522964239120483;0.5109472870826721;0.07179845731781748;0.005155018473218457;0.551413506269455
724;0.5428675413131714;0.48096299171447754;0.6402581334114075;0.5073814988136292;0.06970499719661775;0.00485878663418049;0.5428675413131714
729;0.5559081137180328;0.49634817242622375;0.6543698906898499;0.5170062780380249;0.07013192556509938;0.0049184869834686396;0.5559081137180328
734;0.5546629230181376;0.4775136113166809;0.6742873191833496;0.5121878385543823;0.08576352226539995;0.007355381751367751;0.5546629230181376
739;0.5498244365056356;0.47597992420196533;0.6604692339897156;0.5130241513252258;0.07968593392608983;0.006349848065673155;0.5498244365056356
744;0.5605604151884714;0.4928642809391022;0.666813850402832;0.5220031142234802;0.07606844405942555;0.005786408181621954;0.5605604151884714
749;0.5486151874065399;0.47417178750038147;0.6615648865699768;0.5101088881492615;0.08120383696433359;0.00659406313773007;0.5486151874065399
754;0.5475440919399261;0.4908501207828522;0.6385926604270935;0.5131894946098328;0.06502380729864614;0.004228095515611467;0.5475440919399261
759;0.4933214783668518;0.4627702832221985;0.5194527506828308;0.4977414011955261;0.023350621943394254;0.0005452515451433252;0.4933214783668518
764;0.5409212509791056;0.48203110694885254;0.618994414806366;0.5217382311820984;0.05753681784282293;0.0033104854074781863;0.5409212509791056
769;0.5214738448460897;0.41736555099487305;0.6267960071563721;0.5202599763870239;0.08550393402052846;0.007310922732986885;0.5214738448460897
774;0.5455509126186371;0.48487046360969543;0.6312164664268494;0.5205658078193665;0.06230291449315732;0.0038816531543416724;0.5455509126186371
779;0.5453387200832367;0.4841383397579193;0.6352192759513855;0.5166585445404053;0.06492701888607583;0.004215517781432847;0.5453387200832367
784;0.5519774556159973;0.4900444746017456;0.6439796686172485;0.5219082236289978;0.06634319871377738;0.004401420015575752;0.5519774556159973
789;0.5507445434729258;0.4871688783168793;0.6457095146179199;0.5193552374839783;0.06842392241283038;0.004681833158357031;0.5507445434729258
794;0.5490071574846903;0.48993605375289917;0.6466050148010254;0.5104804039001465;0.0695198959305797;0.00483301593019863;0.5490071574846903
799;0.5514473219712576;0.48216256499290466;0.6527799367904663;0.5193994641304016;0.07324784767676398;0.005365247189278419;0.5514473219712576
804;0.5473807056744894;0.48560309410095215;0.6587005257606506;0.49783849716186523;0.07887332895230276;0.0062210020200181605;0.5473807056744894
809;0.5539973676204681;0.48732098937034607;0.653600811958313;0.5210703015327454;0.07176530550263772;0.005150259073886924;0.5539973676204681
814;0.5476340552171072;0.4684578478336334;0.6552726626396179;0.5191716551780701;0.0788776475297246;0.0062216832798234695;0.5476340552171072
819;0.5458262960116068;0.4858810603618622;0.6607545614242554;0.490843266248703;0.08129180161568564;0.006608357009923991;0.5458262960116068
824;0.5576681991418203;0.48403432965278625;0.6669797301292419;0.5219905376434326;0.07883284652295572;0.0062146176909118915;0.5576681991418203
829;0.5343782901763916;0.4510495066642761;0.6388298869132996;0.5132554769515991;0.07810248707313598;0.006099998487009373;0.5343782901763916
834;0.536778191725413;0.47817206382751465;0.6232153177261353;0.5089471936225891;0.06239823564238801;0.003893539811282981;0.536778191725413
839;0.5453775227069855;0.4774199426174164;0.6503121256828308;0.5084004998207092;0.07527018846542254;0.005665601271620228;0.5453775227069855
844;0.5494929254055023;0.47698554396629333;0.6614388227462769;0.5100544095039368;0.08030068665360261;0.006448200277040073;0.5494929254055023
849;0.563285102446874;0.49084797501564026;0.6787314414978027;0.520275890827179;0.08251219488636917;0.006808262304966167;0.563285102446874
854;0.5521363516648611;0.4822259247303009;0.6670467853546143;0.507136344909668;0.08188788305341041;0.006705625390969021;0.5521363516648611
859;0.5478254954020182;0.48750293254852295;0.6483994722366333;0.5075740814208984;0.07158703963945584;0.005124704244341021;0.5478254954020182
864;0.5473882357279459;0.4795885682106018;0.6544308066368103;0.5081453323364258;0.07658309728401311;0.005864970789612616;0.5473882357279459
869;0.5514124830563863;0.46956878900527954;0.6652016639709473;0.5194669961929321;0.08299976321267624;0.006888960693360324;0.5514124830563863
874;0.5616679092248281;0.4939410388469696;0.675216794013977;0.5158458948135376;0.08078765419861954;0.006526645070915728;0.5616679092248281
879;0.5465862651666006;0.48764756321907043;0.6389259099960327;0.5131853222846985;0.06612111004282357;0.004372001193295184;0.5465862651666006
884;0.557959665854772;0.4966968595981598;0.6704630851745605;0.5067190527915955;0.07965708007069962;0.006345250405389851;0.557959665854772
889;0.5405718187491099;0.4832407534122467;0.6295831203460693;0.5088915824890137;0.06380569523728548;0.004071166744713355;0.5405718187491099
894;0.5490926603476206;0.4738127291202545;0.6535724997520447;0.5198927521705627;0.07623590476304418;0.005811913175039942;0.5490926603476206
899;0.5376240213712057;0.47545599937438965;0.6304265856742859;0.5069894790649414;0.06687215185844861;0.004471884694179412;0.5376240213712057
904;0.5369561016559601;0.4873270094394684;0.6018733978271484;0.5216678977012634;0.047996636398020036;0.0023036771055237417;0.5369561016559601
909;0.540027916431427;0.4886866807937622;0.6191795468330383;0.5122175216674805;0.05678709104764935;0.0032247737096540163;0.540027916431427
914;0.5425406893094381;0.4833224415779114;0.6514361500740051;0.4928634762763977;0.07709917365369943;0.005944282578083302;0.5425406893094381
919;0.5485232671101888;0.4976109266281128;0.6380496621131897;0.5099092125892639;0.06350350914750338;0.004032695674047046;0.5485232671101888
924;0.5496736367543539;0.4858977198600769;0.644004225730896;0.5191189646720886;0.0680666721639448;0.004633071859473938;0.5496736367543539
929;0.550589253505071;0.49243393540382385;0.6405525803565979;0.5187812447547913;0.06451664028840358;0.00416239687410326;0.550589253505071
934;0.5564514299233755;0.4858546555042267;0.6680934429168701;0.5154061913490295;0.07985936645806965;0.00637751841108426;0.5564514299233755
939;0.509451687335968;0.482848584651947;0.5257737636566162;0.5197327136993408;0.018972214340257317;0.0003599449169726654;0.509451687335968
944;0.5038632750511169;0.4755265712738037;0.5216939449310303;0.5143693089485168;0.02025897593317558;0.00041042610586098743;0.5038632750511169
949;0.525860071182251;0.4706776738166809;0.5913370847702026;0.5155654549598694;0.04979396017783215;0.002479438470191534;0.525860071182251
954;0.5347358485062917;0.4920579493045807;0.5919155478477478;0.5202340483665466;0.042036584480441286;0.0017670744347812772;0.5347358485062917
959;0.5497769812742869;0.4925711452960968;0.6395879983901978;0.5171718001365662;0.06429521574316811;0.0041338747674605335;0.5497769812742869
964;0.549339363972346;0.4913952052593231;0.6418881416320801;0.5147347450256348;0.0661318920232338;0.004373427142572655;0.549339363972346
969;0.5519037147363027;0.4899274408817291;0.6558839082717896;0.5098997950553894;0.07397582586479409;0.005472422812378339;0.5519037147363027
974;0.5510088205337524;0.4977038502693176;0.6508519053459167;0.504470705986023;0.07065375089207675;0.004991952515119635;0.5510088205337524
979;0.547322670618693;0.48719102144241333;0.6532291173934937;0.5015478730201721;0.07511618289092441;0.005642440932102804;0.547322670618693
984;0.5526029864947001;0.49138379096984863;0.6470590829849243;0.5193660855293274;0.06776044974925155;0.004591478550220845;0.5526029864947001
989;0.5431530078252157;0.48689281940460205;0.6254346370697021;0.5171315670013428;0.05947714041209557;0.0035375302316001324;0.5431530078252157
994;0.48470190167427063;0.4535050690174103;0.5206397175788879;0.47996091842651367;0.02761186883672687;0.0007624153006566085;0.48470190167427063
999;0.5553048253059387;0.492670476436615;0.6570906639099121;0.5161533355712891;0.07260913107647149;0.0052720859156802176;0.5553048253059387


==> csv-data/settings-v3/data-mrbrains13/model-AdaptSegNet/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-None/shuf-False/eval-False/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.3694728414217631;0.0;0.5942186713218689;0.5141998529434204;0.26329120536631967;0.06932225882324951;0.3694728414217631
4;0.44739094376564026;0.32570621371269226;0.6085376739501953;0.4079289436340332;0.11878929754207597;0.014110897210539855;0.44739094376564026
9;0.5052940348784128;0.45301535725593567;0.5466012954711914;0.5162654519081116;0.03898598852269097;0.001519907301091392;0.5052940348784128
14;0.4634467363357544;0.4002743661403656;0.5332615971565247;0.4568042457103729;0.05449460471531425;0.00296966194307835;0.4634467363357544
19;0.44811596473058063;0.37095800042152405;0.5209983587265015;0.45239153504371643;0.06132828415556413;0.003761158437465618;0.44811596473058063
24;0.46490803360939026;0.4246887266635895;0.5143630504608154;0.45567232370376587;0.03718731719478267;0.0013828965601453784;0.46490803360939026
29;0.5210540592670441;0.4968337118625641;0.5659730434417725;0.5003554224967957;0.03179504118480259;0.0010109246439432933;0.5210540592670441
34;0.48567280173301697;0.4620504081249237;0.526068389415741;0.46889960765838623;0.028700528586732544;0.000823720341157852;0.48567280173301697
39;0.49987635016441345;0.45781227946281433;0.5312768220901489;0.5105399489402771;0.03092511395829519;0.000956362673333544;0.49987635016441345
44;0.5065525571505228;0.45785656571388245;0.5706459879875183;0.49115511775016785;0.04731577819481109;0.0022387828661805604;0.5065525571505228
49;0.5054360429445902;0.4680669903755188;0.5508396625518799;0.49740147590637207;0.03426606207724636;0.001174163010281701;0.5054360429445902
54;0.506920725107193;0.46469637751579285;0.5641757845878601;0.491890013217926;0.041979993908020284;0.00176231988851742;0.506920725107193
59;0.5281429092089335;0.49401575326919556;0.579397439956665;0.5110155344009399;0.036900933423238504;0.0013616788875062803;0.5281429092089335
64;0.4957032601038615;0.4393694996833801;0.5475054979324341;0.5002347826957703;0.044262471327906255;0.0019591663680537234;0.4957032601038615
69;0.5125690003236135;0.4677630364894867;0.5599400997161865;0.5100038647651672;0.03767481640388495;0.0014193917910664388;0.5125690003236135
74;0.4906088312466939;0.466133713722229;0.5344243049621582;0.4712684750556946;0.031053054022332157;0.0009642921641138793;0.4906088312466939
79;0.4977419972419739;0.4592399001121521;0.5640353560447693;0.46995073556900024;0.04707998559234449;0.002216525043375365;0.4977419972419739
84;0.49037976066271466;0.4705802798271179;0.5196163058280945;0.4809426963329315;0.021101762941603736;0.00044528439924364075;0.49037976066271466
89;0.48939187328020733;0.4596604108810425;0.5318170189857483;0.4766981899738312;0.03079492620769373;0.0009483274801373021;0.48939187328020733
94;0.5003923972447714;0.4727911949157715;0.5228330492973328;0.5055529475212097;0.020752835257751845;0.00043068017123538814;0.5003923972447714
99;0.4753234585126241;0.44769906997680664;0.5013117790222168;0.4769595265388489;0.02191784937346389;0.00048039212115785144;0.4753234585126241
104;0.4924674133459727;0.4466530978679657;0.5461060404777527;0.4846431016921997;0.04097671564907663;0.0016790912253852814;0.4924674133459727
109;0.49093108375867206;0.4770570993423462;0.5058310031890869;0.48990514874458313;0.011769276178117904;0.00013851586175681358;0.49093108375867206
114;0.49187664190928143;0.47337523102760315;0.5262969136238098;0.4759577810764313;0.024361632674694975;0.0005934891465767658;0.49187664190928143
119;0.5093599359194437;0.4805389940738678;0.5555592179298401;0.4919815957546234;0.03300013663621415;0.0010890090180088032;0.5093599359194437
124;0.5006925264994303;0.4784312844276428;0.5320046544075012;0.491641640663147;0.022788379985799405;0.000519310262377183;0.5006925264994303
129;0.49786941210428876;0.4566992521286011;0.5640460848808289;0.4728628993034363;0.04725695636501988;0.002233219924885393;0.49786941210428876
134;0.5060730477174123;0.46026813983917236;0.5624145865440369;0.4955364167690277;0.04236145722559815;0.001794493058276182;0.5060730477174123
139;0.4988335072994232;0.45293989777565;0.5631798505783081;0.4803807735443115;0.04685857684395212;0.002195726223840566;0.4988335072994232
144;0.49771686395009357;0.46102309226989746;0.5462791323661804;0.4858483672142029;0.035803109774637715;0.0012818626695347587;0.49771686395009357
149;0.5013166666030884;0.4507751166820526;0.5587493777275085;0.494425505399704;0.04434881688858857;0.0019668175594175588;0.5013166666030884
154;0.509901354710261;0.4794900417327881;0.5593922138214111;0.49082180857658386;0.035299774188327034;0.0012460740577468796;0.509901354710261
159;0.5002092917760214;0.4651527404785156;0.5648540258407593;0.47062110900878906;0.04576521237301859;0.0020944546635474934;0.5002092917760214
164;0.49898319443066913;0.4619101881980896;0.5645384788513184;0.4705009162425995;0.04648707088132385;0.002161047759125228;0.49898319443066913
169;0.5063255131244659;0.4608224630355835;0.5683258175849915;0.4898282587528229;0.045411910047152095;0.0020622415741306335;0.5063255131244659
174;0.49960585435231525;0.44035935401916504;0.5669156908988953;0.4915425181388855;0.05198005799837759;0.002701926429514698;0.49960585435231525
179;0.5057337284088135;0.45483025908470154;0.5705404281616211;0.4918304979801178;0.048250635016321354;0.0023281237794782563;0.5057337284088135
184;0.5017774800459543;0.45919594168663025;0.5543451309204102;0.49179136753082275;0.039481083110227744;0.0015587559235567105;0.5017774800459543
189;0.5028666357199351;0.46078386902809143;0.554958164691925;0.4928578734397888;0.03909246289444337;0.0015282206551534316;0.5028666357199351
194;0.5063733458518982;0.464945912361145;0.5660783648490906;0.488095760345459;0.04326273096261599;0.0018716638903436926;0.5063733458518982
199;0.5062014361222585;0.459028959274292;0.5727609395980835;0.4868144094944;0.04841234992709192;0.0023437556254631967;0.5062014361222585
204;0.47575317819913227;0.4530009627342224;0.513342559337616;0.46091601252555847;0.026775401448350274;0.000716922122720318;0.47575317819913227
209;0.5032985707124075;0.41478607058525085;0.5966587066650391;0.4984509348869324;0.07432827464913153;0.005524692412316728;0.5032985707124075
214;0.5246413250764211;0.4550420939922333;0.6338132619857788;0.4850686192512512;0.07816342670408881;0.006109521274125464;0.5246413250764211
219;0.51922673980395;0.45231443643569946;0.6230175495147705;0.48234823346138;0.07440836143098328;0.00553660425084384;0.51922673980395
224;0.5150136252244314;0.4842270314693451;0.5585767030715942;0.5022371411323547;0.03166909456822627;0.001002931550771259;0.5150136252244314
229;0.5054359634717306;0.4729622006416321;0.5464896559715271;0.49685603380203247;0.030624424529832946;0.0009378553777834339;0.5054359634717306
234;0.45545034607251483;0.4187323749065399;0.4970080852508545;0.45061057806015015;0.03213864987090456;0.0010328928155245937;0.45545034607251483
239;0.49475618203481037;0.4517943561077118;0.5699681639671326;0.4625060260295868;0.05336238773874204;0.0028475444251798462;0.49475618203481037
244;0.48321149746576947;0.42697903513908386;0.5899432897567749;0.4327121675014496;0.07550705845993848;0.005701315877272566;0.48321149746576947
249;0.5093874633312225;0.41989871859550476;0.610636830329895;0.4976268410682678;0.07831130609734933;0.006132660662672744;0.5093874633312225
254;0.49715446432431537;0.44966423511505127;0.5590025186538696;0.48279663920402527;0.04577718076685795;0.0020955502789615898;0.49715446432431537
259;0.5070351262887319;0.44342875480651855;0.6153868436813354;0.4622897803783417;0.07700218857430921;0.005929337045233476;0.5070351262887319
264;0.5198281407356262;0.45842498540878296;0.6336595416069031;0.4673998951911926;0.08057430574585009;0.00649221874642573;0.5198281407356262
269;0.534950872262319;0.46766847372055054;0.661733865737915;0.4754502773284912;0.0897053870282156;0.00804705646188195;0.534950872262319
274;0.5246368845303854;0.4668154716491699;0.5980051755905151;0.509090006351471;0.05467457465700704;0.0029893091139246365;0.5246368845303854
279;0.5173463523387909;0.4444487392902374;0.6455628275871277;0.46202749013900757;0.09094632671409844;0.008271234342787537;0.5173463523387909
284;0.4942443370819092;0.44057443737983704;0.588102400302887;0.45405617356300354;0.06659550198185521;0.004434960884215282;0.4942443370819092
289;0.5126474102338155;0.45462584495544434;0.6152315139770508;0.4680848717689514;0.07274572201073094;0.005291940070862544;0.5126474102338155
294;0.5155214071273804;0.44572895765304565;0.6454875469207764;0.4553477168083191;0.09198379658584513;0.008461018834346135;0.5155214071273804
299;0.5050791601339976;0.43078917264938354;0.6024667620658875;0.4819815456867218;0.07196491516394951;0.005178949014554451;0.5050791601339976
304;0.513753354549408;0.40398335456848145;0.6447210907936096;0.4925556182861328;0.0994172098707106;0.009883781618476917;0.513753354549408
309;0.5312390526135763;0.43389588594436646;0.6573982238769531;0.5024230480194092;0.09349187257336448;0.008740730237274223;0.5312390526135763
314;0.5260623097419739;0.4632635712623596;0.6208467483520508;0.49407660961151123;0.06819300152286963;0.0046502854566981;0.5260623097419739
319;0.5371017853418986;0.48169511556625366;0.6465966105461121;0.4830136299133301;0.07742640453960913;0.005994848119931204;0.5371017853418986
324;0.5127838949362437;0.434967041015625;0.6487014889717102;0.4546831548213959;0.0964447184045276;0.009301583708128626;0.5127838949362437
329;0.5342717270056406;0.4778099060058594;0.6412053108215332;0.4837999641895294;0.07565299601929776;0.005723375806695882;0.5342717270056406
334;0.543760081132253;0.48874399065971375;0.6514243483543396;0.4911119043827057;0.07613627073084828;0.005796731720801023;0.543760081132253
339;0.51995317141215;0.43849244713783264;0.6590498089790344;0.46231725811958313;0.09883592916677256;0.009768540894259282;0.51995317141215
344;0.5460336009661356;0.46957701444625854;0.6684598922729492;0.5000638961791992;0.08745860007952394;0.007649006727870104;0.5460336009661356
349;0.5428029298782349;0.4771419167518616;0.6649294495582581;0.48633742332458496;0.0864380488833807;0.007471536294765713;0.5428029298782349
354;0.5144231716791788;0.4361271262168884;0.6318498253822327;0.4752925634384155;0.0845586467808429;0.007150164745407354;0.5144231716791788
359;0.5245471398035685;0.43265652656555176;0.6392344832420349;0.5017504096031189;0.08586183174935495;0.007372254151354537;0.5245471398035685
364;0.5405410627524058;0.4779543876647949;0.6608154773712158;0.48285332322120667;0.08507036695708454;0.007236967334213022;0.5405410627524058
369;0.5226715405782064;0.4467981457710266;0.6408405900001526;0.48037588596343994;0.08467510196853255;0.007169872893381384;0.5226715405782064
374;0.5172400375207266;0.42674314975738525;0.6504489779472351;0.4745279848575592;0.09619187066674792;0.00925287598236836;0.5172400375207266
379;0.5177868405977885;0.42606717348098755;0.6584804058074951;0.4688129425048828;0.10100432222079914;0.010201873107283018;0.5177868405977885
384;0.5251591702302297;0.45397454500198364;0.6367523670196533;0.4847505986690521;0.07990232598655203;0.0063843816980612275;0.5251591702302297
389;0.5241526563962301;0.4622398018836975;0.6384576559066772;0.47176051139831543;0.0809192423025489;0.0065479237748186205;0.5241526563962301
394;0.5265695750713348;0.42243996262550354;0.6323778033256531;0.5248909592628479;0.08571498333716114;0.007347058368489812;0.5265695750713348
399;0.5351841648419698;0.4673032760620117;0.6665297150611877;0.47171950340270996;0.0928928269127852;0.008629077291848673;0.5351841648419698
404;0.5157366593678793;0.4706661105155945;0.595260739326477;0.48128312826156616;0.056398816396567894;0.0031808264909337757;0.5157366593678793
409;0.509232630332311;0.4180883467197418;0.6537716388702393;0.4558379054069519;0.10335989240550145;0.010683267358076837;0.509232630332311
414;0.5201380650202433;0.4189833104610443;0.6534274816513062;0.4880034029483795;0.09837172605692099;0.009676996487417907;0.5201380650202433
419;0.5100509226322174;0.4312371015548706;0.6247647404670715;0.4741509258747101;0.08298531629601542;0.006886562720749723;0.5100509226322174
424;0.5162434379259745;0.4338968098163605;0.6532498598098755;0.4615836441516876;0.09753532668372027;0.009513139951300036;0.5162434379259745
429;0.5341736376285553;0.47182899713516235;0.63979572057724;0.49089619517326355;0.07509064662157848;0.0056386052100467765;0.5341736376285553
434;0.5294733246167501;0.442331999540329;0.6589891314506531;0.4870988428592682;0.09338727868420933;0.008721183820042179;0.5294733246167501
439;0.5310416122277578;0.45698365569114685;0.6735605001449585;0.46258068084716797;0.10080197330249707;0.010161037821677333;0.5310416122277578
444;0.5380136370658875;0.45654359459877014;0.6609326601028442;0.496564656496048;0.08843919198001292;0.00782149067807758;0.5380136370658875
449;0.5160112182299296;0.4464138150215149;0.5911417603492737;0.5104780793190002;0.05921433531026314;0.0035063375062362764;0.5160112182299296
454;0.5264880756537119;0.44998809695243835;0.6424592137336731;0.4870169162750244;0.08338569827725152;0.006953174677184828;0.5264880756537119
459;0.49753381808598834;0.4706271290779114;0.5350238084793091;0.48695051670074463;0.027334200563150144;0.0007471585204265177;0.49753381808598834
464;0.5053138037522634;0.47168534994125366;0.5570816993713379;0.4871743619441986;0.037147576285471516;0.0013799424238849255;0.5053138037522634
469;0.49621979395548504;0.4525426924228668;0.5510119199752808;0.4851047694683075;0.040960997877698135;0.001677803347136791;0.49621979395548504
474;0.5082612136999766;0.4780820906162262;0.5639697909355164;0.48273175954818726;0.039437621957552876;0.0015553260256668565;0.5082612136999766
479;0.5149258176485697;0.4628477990627289;0.605993390083313;0.47593626379966736;0.06461580838133667;0.004175202692773617;0.5149258176485697
484;0.5252428948879242;0.46708184480667114;0.6290203332901001;0.47962650656700134;0.07356022328975687;0.005411106450438889;0.5252428948879242
489;0.5250693062941233;0.43792733550071716;0.6377128958702087;0.4995676875114441;0.08353169838825962;0.0069775446356271755;0.5250693062941233
494;0.5467077593008677;0.48782381415367126;0.6451321244239807;0.5071673393249512;0.07004312828026688;0.00490603981928592;0.5467077593008677
499;0.5336334804693857;0.4740324914455414;0.6475352644920349;0.47933268547058105;0.08056978472865381;0.006491490211221616;0.5336334804693857
504;0.5262413620948792;0.4394775629043579;0.6557794213294983;0.48346710205078125;0.09334113591653093;0.0087125676541883;0.5262413620948792
509;0.5447729031244913;0.48778167366981506;0.6583489179611206;0.48818811774253845;0.08031054168589878;0.0064497831058824865;0.5447729031244913
514;0.5330167512098948;0.4488595426082611;0.6622706055641174;0.4879201054573059;0.09277697645999604;0.008607567361058659;0.5330167512098948
519;0.5389445722103119;0.4609389305114746;0.6704041361808777;0.4854906499385834;0.09349477508112536;0.008741272967470218;0.5389445722103119
524;0.5129740138848623;0.424223929643631;0.6520163416862488;0.46268177032470703;0.09956347411838648;0.009912885378522614;0.5129740138848623
529;0.5325858294963837;0.4508668780326843;0.6569704413414001;0.48992016911506653;0.08938657107928416;0.007989959089311919;0.5325858294963837
534;0.52674267689387;0.4267868995666504;0.671603798866272;0.48183733224868774;0.10486879430649589;0.010997464019298145;0.52674267689387
539;0.5226286351680756;0.46429529786109924;0.6210183501243591;0.4825722575187683;0.06997101219060202;0.004895942546977376;0.5226286351680756
544;0.47656911611557007;0.46773561835289;0.49166250228881836;0.47030922770500183;0.010724227894676036;0.00011500906393694758;0.47656911611557007
549;0.4646521011988322;0.44247081875801086;0.48527878522872925;0.46620669960975647;0.01751081723780996;0.0003066287203359824;0.4646521011988322
554;0.471568763256073;0.4480540454387665;0.5090791583061218;0.4575730860233307;0.026807030620351457;0.0007186168906804605;0.471568763256073
559;0.46326765418052673;0.4538296163082123;0.4713127613067627;0.4646605849266052;0.007205103830277196;5.191352120507512e-05;0.46326765418052673
564;0.4864347179730733;0.46650660037994385;0.5140078663825989;0.47878968715667725;0.020131690442376032;0.00040528496006765456;0.4864347179730733
569;0.4997805853684743;0.4820998013019562;0.5253046154975891;0.4919373393058777;0.018489661507963842;0.0003418675826790797;0.4997805853684743
574;0.4996432264645894;0.4322509169578552;0.594118595123291;0.47256016731262207;0.0688011888387548;0.004733603585625998;0.4996432264645894
579;0.5168645679950714;0.44686827063560486;0.6081218719482422;0.4956035614013672;0.06752630986070984;0.004559802523404599;0.5168645679950714
584;0.5156340897083282;0.42824023962020874;0.6333521008491516;0.4853099286556244;0.08643835939312677;0.007471589974575347;0.5156340897083282
589;0.5298133591810862;0.4616505801677704;0.656624972820282;0.4711645245552063;0.0897534318741603;0.008055678533189533;0.5298133591810862
594;0.5401287873586019;0.46598345041275024;0.6641690731048584;0.490233838558197;0.0882666969938679;0.007791009798207287;0.5401287873586019
599;0.5280680159727732;0.451903373003006;0.6201938986778259;0.5121067762374878;0.06962516852591094;0.0048476640922614994;0.5280680159727732
604;0.5239861011505127;0.45964640378952026;0.6259703040122986;0.48634159564971924;0.07293257864689658;0.005319161028085754;0.5239861011505127
609;0.5451234877109528;0.4700252115726471;0.6730659008026123;0.4922793507575989;0.09092398832176043;0.008267171652335628;0.5451234877109528
614;0.5469148357709249;0.47009366750717163;0.6905695199966431;0.48008131980895996;0.1016610037481382;0.010334959683078971;0.5469148357709249
619;0.5489790538946787;0.46590283513069153;0.6706709265708923;0.5103633999824524;0.087942668306563;0.00773391290887816;0.5489790538946787
624;0.5451362033685049;0.48490217328071594;0.6617705821990967;0.4887358546257019;0.08248780928946302;0.006804238681374821;0.5451362033685049
629;0.5465867718060812;0.47571563720703125;0.6627613306045532;0.5012833476066589;0.08280830488859815;0.006857215358523028;0.5465867718060812
634;0.5284446179866791;0.45985692739486694;0.6636989116668701;0.46177801489830017;0.09564244390260525;0.00914747707566299;0.5284446179866791
639;0.5424431959788004;0.4683610498905182;0.6868576407432556;0.47211089730262756;0.10212790748655312;0.010430109487581952;0.5424431959788004
644;0.539404958486557;0.453262597322464;0.6782116889953613;0.4867405891418457;0.09909818467887464;0.009820450206648346;0.539404958486557
649;0.5369374950726827;0.4636143445968628;0.6687403321266174;0.47845780849456787;0.09339547810866852;0.00872271533114678;0.5369374950726827
654;0.5402866701285044;0.4788188338279724;0.6630913019180298;0.4789498746395111;0.08683600437853815;0.007540491656429498;0.5402866701285044
659;0.5413076082865397;0.45422178506851196;0.675150454044342;0.49455058574676514;0.09606259612511943;0.00922802237429781;0.5413076082865397
664;0.5116795003414154;0.4417203962802887;0.6335821747779846;0.4597359299659729;0.08651141115323513;0.007484224259724097;0.5116795003414154
669;0.5283867120742798;0.44524314999580383;0.646373450756073;0.4935435354709625;0.08572780446598233;0.0073492564585577;0.5283867120742798
674;0.5176514883836111;0.48129796981811523;0.5772523880004883;0.4944041073322296;0.04248249158175264;0.0018047620909936845;0.5176514883836111
679;0.5392701625823975;0.4636232256889343;0.6507505774497986;0.5034366846084595;0.08048681072921236;0.006478126701360054;0.5392701625823975
684;0.5119155546029409;0.44038835167884827;0.590340256690979;0.5050180554389954;0.061411589976861546;0.0037713833834861613;0.5119155546029409
689;0.5392811993757883;0.4709436595439911;0.6484974026679993;0.49840253591537476;0.07803687918357954;0.006089754512712591;0.5392811993757883
694;0.5248238245646158;0.45827150344848633;0.6545116305351257;0.4616883397102356;0.0917137356328315;0.008411409303728907;0.5248238245646158
699;0.5435385704040527;0.4785599410533905;0.6627052426338196;0.4893505275249481;0.08437863480304145;0.007119754011225036;0.5435385704040527
704;0.5426735579967499;0.48451921343803406;0.6436378359794617;0.4998636245727539;0.07166683012242858;0.005136134539797037;0.5426735579967499
709;0.54179647564888;0.4825822412967682;0.6358223557472229;0.5069848299026489;0.06722857120236868;0.004519680785911954;0.54179647564888
714;0.5421774884064993;0.4732854664325714;0.6516206860542297;0.5016263127326965;0.07824815663759321;0.0061227740171813224;0.5421774884064993
719;0.5381211439768473;0.46854424476623535;0.6469525098800659;0.4988666772842407;0.07794469035464587;0.006075374754481624;0.5381211439768473
724;0.5284302035967509;0.46679845452308655;0.6312724947929382;0.4872196614742279;0.07319680806882396;0.005357772711464253;0.5284302035967509
729;0.5436781346797943;0.4627244174480438;0.6660610437393188;0.5022489428520203;0.0880292729702504;0.0077491528996708565;0.5436781346797943
734;0.5446974237759908;0.47208935022354126;0.6816487312316895;0.4803541898727417;0.0968979612925395;0.009389214902650484;0.5446974237759908
739;0.5415279865264893;0.4620436728000641;0.6672403216362;0.49529996514320374;0.08992288786938596;0.00808612576277016;0.5415279865264893
744;0.5447498659292856;0.46661728620529175;0.6743699908256531;0.49326232075691223;0.09229850865597874;0.008519014700117783;0.5447498659292856
749;0.5550791223843893;0.4944767951965332;0.6663469076156616;0.5044136643409729;0.07878271961457388;0.0062067169098685634;0.5550791223843893
754;0.5562306145826975;0.4711364209651947;0.6910514831542969;0.5065039396286011;0.09641996783482124;0.009296810197267961;0.5562306145826975
759;0.44014130036036175;0.39555084705352783;0.4639754891395569;0.4608975648880005;0.03155524044176372;0.0009957331993375206;0.44014130036036175
764;0.5290239850680033;0.4822883605957031;0.6130269765853882;0.4917566180229187;0.059524722665345135;0.003543192608386253;0.5290239850680033
769;0.5410656134287516;0.491022527217865;0.6261979937553406;0.5059763193130493;0.06050644929570038;0.0036610304063731604;0.5410656134287516
774;0.5300617118676504;0.47557708621025085;0.6306467652320862;0.483961284160614;0.07120668701773507;0.005070392276041681;0.5300617118676504
779;0.5192418297131857;0.44418027997016907;0.6381754875183105;0.47536972165107727;0.08505726125096201;0.007234737691514404;0.5192418297131857
784;0.5391463935375214;0.470962256193161;0.646748960018158;0.4997279644012451;0.07698744801196718;0.005927067151395349;0.5391463935375214
789;0.5552983085314432;0.5019981265068054;0.6489385366439819;0.5149582624435425;0.0664246968207904;0.004412240347733922;0.5552983085314432
794;0.528703639904658;0.4512617886066437;0.6467465162277222;0.48810261487960815;0.08481313619986532;0.007193268072056904;0.528703639904658
799;0.5357939898967743;0.4689583480358124;0.6640529632568359;0.47437065839767456;0.09071970187118868;0.008230064307597354;0.5357939898967743
804;0.5486507018407186;0.474822461605072;0.6624097228050232;0.5087199211120605;0.08162146604223182;0.006662063718883201;0.5486507018407186
809;0.5484414299329122;0.4681583046913147;0.6600856781005859;0.5170803070068359;0.081431644910865;0.006631112792889206;0.5484414299329122
814;0.5433728694915771;0.4800923764705658;0.6601853966712952;0.4898408353328705;0.08269475191784859;0.006838421994754522;0.5433728694915771
819;0.5432786742846171;0.473798930644989;0.6729283928871155;0.4831086993217468;0.0917549457285871;0.008418970065655963;0.5432786742846171
824;0.5438430806001028;0.46778497099876404;0.6806432604789734;0.4831010103225708;0.09693421197324374;0.00939624145087375;0.5438430806001028
829;0.5350475907325745;0.48498597741127014;0.6299009919166565;0.49025580286979675;0.0671059786319726;0.004503212368154763;0.5350475907325745
834;0.5361622075239817;0.4858265221118927;0.616244375705719;0.5064157247543335;0.05724709053380741;0.0032772293745859417;0.5361622075239817
839;0.5492008626461029;0.4961225688457489;0.6535484194755554;0.4979315996170044;0.07378856103891128;0.005444751740193136;0.5492008626461029
844;0.5402428905169169;0.47495123744010925;0.6533879637718201;0.4923894703388214;0.08032176414501233;0.006451585795366988;0.5402428905169169
849;0.5336864193280538;0.4601534903049469;0.6713109016418457;0.4695948660373688;0.09739150713498108;0.009485105662023072;0.5336864193280538
854;0.5481418172518412;0.47987088561058044;0.6696175336837769;0.4949370324611664;0.08611623717286569;0.007416006304813255;0.5481418172518412
859;0.5318883856137594;0.4771544933319092;0.6340207457542419;0.48448991775512695;0.07228054765410545;0.005224477569177408;0.5318883856137594
864;0.543091764052709;0.4796443581581116;0.6594001650810242;0.4902307689189911;0.08235593941553158;0.006782500757014709;0.543091764052709
869;0.5499784251054128;0.49468836188316345;0.6586419343948364;0.4966049790382385;0.07684068819598669;0.005904491362432849;0.5499784251054128
874;0.5558397769927979;0.477431058883667;0.6850874423980713;0.5050008296966553;0.09208236286139096;0.008479161550136874;0.5558397769927979
879;0.5547051231066386;0.48072361946105957;0.6665239334106445;0.5168678164482117;0.08043293478550505;0.006469456998209308;0.5547051231066386
884;0.5541232526302338;0.4850847125053406;0.6810806393623352;0.4962044060230255;0.08988713452756586;0.008079696953576724;0.5541232526302338
889;0.5265806615352631;0.47040507197380066;0.6131362318992615;0.49620068073272705;0.06210342678998591;0.00385683561905914;0.5265806615352631
894;0.5374931792418162;0.478576123714447;0.6457664966583252;0.4881369173526764;0.0766602271586785;0.005876790428020189;0.5374931792418162
899;0.5441483159859976;0.48859307169914246;0.6412937045097351;0.502558171749115;0.06892834873220345;0.0047511172589482535;0.5441483159859976
904;0.5122047364711761;0.4493071436882019;0.6266983151435852;0.46060875058174133;0.08109055122723553;0.006575677498336911;0.5122047364711761
909;0.5207152267297109;0.46087273955345154;0.6318066716194153;0.46946626901626587;0.07863181727909187;0.00618296268861249;0.5207152267297109
914;0.5390353898207346;0.4785921275615692;0.6459022760391235;0.49261176586151123;0.07578274250349198;0.00574302406135057;0.5390353898207346
919;0.5283090174198151;0.48187056183815;0.6184189915657043;0.4846374988555908;0.0637273858742286;0.004061179710362832;0.5283090174198151
924;0.5308696031570435;0.469656378030777;0.6280088424682617;0.4949435889720917;0.06945926681525529;0.004824589746512824;0.5308696031570435
929;0.5439572731653849;0.46374472975730896;0.6791956424713135;0.48893144726753235;0.09617919069504237;0.009250436722753325;0.5439572731653849
934;0.5648292104403178;0.5028411746025085;0.6843176484107971;0.5073288083076477;0.08451094532874304;0.0071420998803577935;0.5648292104403178
939;0.48862747351328534;0.4623080790042877;0.5264599919319153;0.47711434960365295;0.027426033856992986;0.0007521873331249256;0.48862747351328534
944;0.4969590703646342;0.47117212414741516;0.5300737619400024;0.489631325006485;0.024598409470095072;0.000605081748458463;0.4969590703646342
949;0.5206395785013834;0.4766554534435272;0.5887153148651123;0.49654796719551086;0.048817056014888546;0.0023831049579607663;0.5206395785013834
954;0.48986972371737164;0.4510350525379181;0.5375151038169861;0.4810590147972107;0.03585081366872454;0.0012852808407096065;0.48986972371737164
959;0.5322749217351278;0.47194355726242065;0.6408523321151733;0.4840288758277893;0.07693418947314314;0.0059188695098894885;0.5322749217351278
964;0.5411691069602966;0.48346537351608276;0.6354362368583679;0.5046057105064392;0.06721332852161264;0.004517631530954229;0.5411691069602966
969;0.5458558400472006;0.4916905164718628;0.6530784964561462;0.49279850721359253;0.07581921676555824;0.005748553630942707;0.5458558400472006
974;0.5364823937416077;0.4716986417770386;0.6522359251976013;0.4855126142501831;0.08204416084147399;0.006731244328181655;0.5364823937416077
979;0.5544805824756622;0.4993199408054352;0.6608092784881592;0.5033125281333923;0.07520340810176682;0.0056555525901208865;0.5544805824756622
984;0.5312539041042328;0.4475584626197815;0.6541363000869751;0.4920669496059418;0.08877054235609885;0.007880209190195941;0.5312539041042328
989;0.5396944085756937;0.46881330013275146;0.6567057967185974;0.4935641288757324;0.08335426242735694;0.006947933064808689;0.5396944085756937
994;0.5227734049161276;0.49182525277137756;0.5804532766342163;0.4960416853427887;0.040822136780336055;0.0016664468513124654;0.5227734049161276
999;0.5460310180981954;0.4604792594909668;0.6712387204170227;0.5063750743865967;0.09049616196724786;0.008189555330802357;0.5460310180981954


==> csv-data/settings-v3/data-mrbrains13/model-AdaptSegNet/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-None/shuf-False/eval-False/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.0;0.0;0.0;0.0;0.0;0.0;0.0
4;0.015883635729551315;0.0;0.047650907188653946;0.0;0.02246285306852534;0.0005045797679781583;0.015883635729551315
9;0.07268399000167847;0.0;0.2180519700050354;0.0;0.10279068442776412;0.01056592480512819;0.07268399000167847
14;0.07975949843724568;0.0;0.23927849531173706;0.0;0.11279696441802854;0.012723155181921996;0.07975949843724568
19;0.09289295474688213;0.0;0.27867886424064636;0.0;0.13137047645195085;0.017258202083212576;0.09289295474688213
24;0.1266499161720276;0.0;0.37994974851608276;0.0;0.179110029123897;0.03208040253276323;0.1266499161720276
29;0.11367952823638916;0.0;0.3410385847091675;0.0;0.16076713059607675;0.025846070280096;0.11367952823638916
34;0.10757202903429668;0.0;0.32271608710289;0.0;0.1521298223922947;0.02314348286111113;0.10757202903429668
39;0.09128712614377339;0.0;0.2738613784313202;0.0;0.12909949186258787;0.016666678799178394;0.09128712614377339
44;0.10240028669128758;0.0;0.30718550086021423;1.5359213648480363e-05;0.14480501376134788;0.020968492010424153;0.10240028669128758
49;0.15920138359069824;0.0;0.29608261585235596;0.18152153491973877;0.12190124614896793;0.014859913812671266;0.15920138359069824
54;0.17976895968119302;0.0;0.3473028242588043;0.19200405478477478;0.14204948926032962;0.020178057399120496;0.17976895968119302
59;0.1462580809990565;0.0;0.26267603039741516;0.17609821259975433;0.10929318163178088;0.011944999551197445;0.1462580809990565
64;0.13625636200110117;0.0;0.28432154655456543;0.1244475394487381;0.11637374181589785;0.013542847784233253;0.13625636200110117
69;0.11768349260091782;0.0;0.2518255114555359;0.10122496634721756;0.1034639530457939;0.010704789579862243;0.11768349260091782
74;0.1262593666712443;0.0;0.2259569764137268;0.1528211236000061;0.09413920187985925;0.008862189330576895;0.1262593666712443
79;0.12058660387992859;0.0;0.23008020222187042;0.13167960941791534;0.09425679796001825;0.0088843439616757;0.12058660387992859
84;0.13425750533739725;0.0;0.26120734214782715;0.14156517386436462;0.10676257275674227;0.011398246941638686;0.13425750533739725
89;0.1274037311474482;0.0;0.2439228892326355;0.13828830420970917;0.09987809042681288;0.009975632947306612;0.1274037311474482
94;0.13216161727905273;0.0;0.24922539293766022;0.14725945889949799;0.1023043913603902;0.01046618849161988;0.13216161727905273
99;0.13164900739987692;0.0;0.2529059946537018;0.14204102754592896;0.1035096005047568;0.010714237396654348;0.13164900739987692
104;0.12782916923364004;0.0;0.2428017407655716;0.1406857669353485;0.09953940729863604;0.009908093605363759;0.12782916923364004
109;0.11031399418910344;0.0;0.22778308391571045;0.10315889865159988;0.09312958668311232;0.008673119915767332;0.11031399418910344
114;0.11410370469093323;0.0;0.22223851084709167;0.12007260322570801;0.09082661041116401;0.008249473158781365;0.11410370469093323
119;0.11439197758833568;0.0;0.1990600824356079;0.1441158503293991;0.08393990136942404;0.007045907041908636;0.11439197758833568
124;0.11821243911981583;0.0;0.23595914244651794;0.11867817491292953;0.09633047945621287;0.00927956127226385;0.11821243911981583
129;0.11737771828969319;0.0;0.2100975662469864;0.1420355886220932;0.08752620469597966;0.007660836508482532;0.11737771828969319
134;0.12272996703783672;0.0;0.2059623748064041;0.16222752630710602;0.08860085721987684;0.007850111900097002;0.12272996703783672
139;0.10928107798099518;0.0;0.19075937569141388;0.13708385825157166;0.0803203203704806;0.006451353864416642;0.10928107798099518
144;0.12451358636220296;0.0;0.19392146170139313;0.17961929738521576;0.08823779563435412;0.007785908578410043;0.12451358636220296
149;0.11202358206113179;0.0;0.17703381180763245;0.15903693437576294;0.07955264128311425;0.006328622735119854;0.11202358206113179
154;0.10833222170670827;0.0;0.1670716106891632;0.1579250544309616;0.07669340505232357;0.005881878378519771;0.10833222170670827
159;0.11181277533372243;0.0;0.17261192202568054;0.16282640397548676;0.07916443493029676;0.006267007757833189;0.11181277533372243
164;0.10800025363763173;0.0;0.16244378685951233;0.16155697405338287;0.07636856988134524;0.005832158465721913;0.10800025363763173
169;0.11065823336442311;0.0;0.19479601085186005;0.1371786892414093;0.08170627228429028;0.006675914930594582;0.11065823336442311
174;0.10571389396985371;0.0;0.1601201295852661;0.15702155232429504;0.07476171403850439;0.005589313885975104;0.10571389396985371
179;0.11005482574303944;0.0;0.16714785993099213;0.16301661729812622;0.07783878764652401;0.006058876862280658;0.11005482574303944
184;0.10544542968273163;0.0;0.1704133152961731;0.1459229737520218;0.07522853265425834;0.005659332125312814;0.10544542968273163
189;0.1108461966117223;0.0;0.17861981689929962;0.1539187729358673;0.07902613437205147;0.006245129913789536;0.1108461966117223
194;0.12049587070941925;0.0;0.2155517190694809;0.14593589305877686;0.08981845375090045;0.008067354634202642;0.12049587070941925
199;0.1194606473048528;0.0;0.1823655068874359;0.1760164350271225;0.0845111920368842;0.007142141579495121;0.1194606473048528
204;0.3066756029923757;0.0;0.4687844514846802;0.4512423574924469;0.21697062069699824;0.04707625024564068;0.3066756029923757
209;0.2800000309944153;0.0;0.44811931252479553;0.3918807804584503;0.19931667623809013;0.03972713742659965;0.2800000309944153
214;0.28596460819244385;0.0;0.4709646701812744;0.38692915439605713;0.2050972287027388;0.04206487322154354;0.28596460819244385
219;0.2955810825030009;0.0;0.45316383242607117;0.4335794150829315;0.209160256901898;0.043748013067267964;0.2955810825030009
224;0.28438887000083923;0.0;0.47820037603378296;0.37496623396873474;0.20546223344326536;0.042214729371494876;0.28438887000083923
229;0.30604777733484906;0.0;0.516946017742157;0.40119731426239014;0.22150751995965098;0.04906558139867517;0.30604777733484906
234;0.30562936266263324;0.0;0.4807378649711609;0.4361502230167389;0.2168778380332109;0.04703599662995966;0.30562936266263324
239;0.3085901339848836;0.0;0.481315553188324;0.4444548487663269;0.21872445523569573;0.04784038731815186;0.3085901339848836
244;0.29081060489018756;0.0;0.48487719893455505;0.3875546157360077;0.20943738481553723;0.043864018158371425;0.29081060489018756
249;0.3426594038804372;0.0;0.5338461995124817;0.49413201212882996;0.2428386356831197;0.05897060298043893;0.3426594038804372
254;0.35253875454266864;0.0;0.5955077409744263;0.4621085226535797;0.2551620634721199;0.06510767863535015;0.35253875454266864
259;0.33738478024800617;0.0;0.5816431641578674;0.4305111765861511;0.24641643191163332;0.06072105791606062;0.33738478024800617
264;0.31142861644426983;0.0;0.5066236257553101;0.4276622235774994;0.22256019876843147;0.04953304207584372;0.31142861644426983
269;0.287268062432607;0.0;0.44095271825790405;0.420851469039917;0.203294892254854;0.0413288132169127;0.287268062432607
274;0.3377249836921692;0.0;0.589771568775177;0.42340338230133057;0.2482783610185096;0.061642144550037394;0.3377249836921692
279;0.31717950105667114;0.0;0.49277690052986145;0.458761602640152;0.22470927445709424;0.0504942580270337;0.31717950105667114
284;0.3373986979325612;0.0;0.5504816174507141;0.4617144763469696;0.24131350612826433;0.058232208239915866;0.3373986979325612
289;0.3507734040419261;0.0;0.6018195152282715;0.4505006968975067;0.2556114654870095;0.06533722128841665;0.3507734040419261
294;0.34652356306711835;0.0;0.5668548941612244;0.4727157950401306;0.2480248338592746;0.06151631821092076;0.34652356306711835
299;0.36525482932726544;0.0;0.6129226088523865;0.4828418791294098;0.2636772861175606;0.06952571121432191;0.36525482932726544
304;0.375762403011322;0.0;0.6006463170051575;0.5266408920288086;0.26741632756074674;0.0715114922460766;0.375762403011322
309;0.3607603708902995;0.0;0.6062828302383423;0.47599828243255615;0.2605821044673116;0.06790303316861292;0.3607603708902995
314;0.3544742166996002;0.0;0.6122321486473083;0.4511905014514923;0.2591300584153085;0.06714838717432119;0.3544742166996002
319;0.34272825717926025;0.0;0.6011315584182739;0.42705321311950684;0.25255073586290083;0.06378187418489271;0.34272825717926025
324;0.36681126554807025;0.0;0.638096272945404;0.46233752369880676;0.269116657336448;0.07242377525594318;0.36681126554807025
329;0.33511168758074444;0.0;0.5959624648094177;0.40937259793281555;0.2489026944680295;0.061952551313445244;0.33511168758074444
334;0.35798845688501996;0.0;0.6424456238746643;0.4315197467803955;0.2673814165247652;0.07149282190278998;0.35798845688501996
339;0.375249187151591;0.0;0.6225696206092834;0.5031779408454895;0.2697808464200185;0.0727817050951016;0.375249187151591
344;0.3521867593129476;0.0;0.6119236350059509;0.44463664293289185;0.2582284124642755;0.06668191300382;0.3521867593129476
349;0.31644336382548016;0.0;0.5511683225631714;0.39816176891326904;0.23231451848280169;0.053970035497896;0.31644336382548016
354;0.37944034735361737;0.0;0.6208139657974243;0.5175070762634277;0.2715993510745472;0.07376620750411512;0.37944034735361737
359;0.37482468287150067;0.0;0.6145417094230652;0.5099323391914368;0.2684597266535588;0.0720706248349035;0.37482468287150067
364;0.3282892306645711;0.0;0.6500234603881836;0.3348442316055298;0.265411442596533;0.07044323386117272;0.3282892306645711
369;0.3661169707775116;0.0;0.6252153515815735;0.4731355607509613;0.2662245830287487;0.0708755286088311;0.3661169707775116
374;0.3866976300875346;0.0;0.6362320184707642;0.5238608717918396;0.27725813662598603;0.07687207432531393;0.3866976300875346
379;0.38406872749328613;0.0;0.6335486173629761;0.5186575651168823;0.2755982330014566;0.07595438603352515;0.38406872749328613
384;0.3752065598964691;0.0;0.6631884574890137;0.4624312222003937;0.2776818789216533;0.07710722588145973;0.3752065598964691
389;0.35776906212170917;0.0;0.6194673776626587;0.45383980870246887;0.26186147643172103;0.06857143283900079;0.35776906212170917
394;0.3835044503211975;0.0;0.6280120015144348;0.5225013494491577;0.27457830939695255;0.07539324799128859;0.3835044503211975
399;0.348824143409729;0.0;0.6476696729660034;0.3988027572631836;0.26676131366449046;0.07116159846800467;0.348824143409729
404;0.3139605025450389;0.0;0.541506290435791;0.40037521719932556;0.22935836999038448;0.0526052618846461;0.3139605025450389
409;0.3832557002703349;0.0;0.6172864437103271;0.5324806571006775;0.27320530034255547;0.07464113613526595;0.3832557002703349
414;0.38566601276397705;0.0;0.6337795853614807;0.5232184529304504;0.2764171317074445;0.0764064307013707;0.38566601276397705
419;0.3681020538012187;0.0;0.5966716408729553;0.5076345205307007;0.2628132971131366;0.06907082913947783;0.3681020538012187
424;0.3795510133107503;0.0;0.6325309872627258;0.5061220526695251;0.27329963222948794;0.07469268897677338;0.3795510133107503
429;0.36567725737889606;0.0;0.6525439023971558;0.44448786973953247;0.2721662734486905;0.07407448040294737;0.36567725737889606
434;0.3862602313359578;0.0;0.6533032655715942;0.5054774284362793;0.2797151458954507;0.07824056284331327;0.3862602313359578
439;0.3821023106575012;0.0;0.662977933883667;0.48332899808883667;0.27996436307788053;0.0783800445936033;0.3821023106575012
444;0.3851226568222046;0.0;0.667972207069397;0.4873957633972168;0.28212474616815425;0.07959437240044547;0.3851226568222046
449;0.3537878394126892;0.0;0.5442019701004028;0.5171615481376648;0.2504092285203094;0.06270478172813654;0.3537878394126892
454;0.3772125442822774;0.0;0.6405786275863647;0.49105900526046753;0.273625056160252;0.07487067135870105;0.3772125442822774
459;0.18877165764570236;0.0;0.4485507309436798;0.11776424199342728;0.18987887255781177;0.03605398624382572;0.18877165764570236
464;0.22252877553304037;0.0;0.4521081745624542;0.21547815203666687;0.18463971014801475;0.0340918225635429;0.22252877553304037
469;0.21143912772337595;0.0;0.4995914697647095;0.1347259134054184;0.2110475414113454;0.04454106473577355;0.21143912772337595
474;0.2006839464108149;0.0;0.4636080861091614;0.1384437531232834;0.19431674421212713;0.03775899708120125;0.2006839464108149
479;0.18738295634587607;0.0;0.4363574981689453;0.12579137086868286;0.18338867486527274;0.03363140606884072;0.18738295634587607
484;0.20882808168729147;0.0;0.4901043772697449;0.13637986779212952;0.20653834660451548;0.04265808861812697;0.20882808168729147
489;0.2191117306550344;0.0;0.4973849058151245;0.15995028614997864;0.2073209967178492;0.04298199568008244;0.2191117306550344
494;0.19124379257361093;0.0;0.3756275773048401;0.19810380041599274;0.1534260168912562;0.023539542659116036;0.19124379257361093
499;0.2006744146347046;0.0;0.3832481801509857;0.21877506375312805;0.1569830500853342;0.024643678014094544;0.2006744146347046
504;0.24121751387914023;0.0;0.4869159758090973;0.23673656582832336;0.19880786544820428;0.0395245673640713;0.24121751387914023
509;0.23948646585146585;0.0;0.45336034893989563;0.26509904861450195;0.18596756848900833;0.034583936529714004;0.23948646585146585
514;0.2678782641887665;0.0;0.5044878125190735;0.29914698004722595;0.20713970758668776;0.04290685845909851;0.2678782641887665
519;0.2610955635706584;0.0;0.4508660137653351;0.33242067694664;0.1908498440148403;0.03642366296048887;0.2610955635706584
524;0.3921817938486735;0.0;0.653228759765625;0.5233166217803955;0.28234046878281066;0.07971614031249727;0.3921817938486735
529;0.38488465547561646;0.0;0.6501294374465942;0.5045245289802551;0.2785705725757966;0.07760156390520716;0.38488465547561646
534;0.38507745663324994;0.0;0.6345958113670349;0.5206365585327148;0.27623681088513946;0.07630677568799231;0.38507745663324994
539;0.35368242859840393;0.0;0.5791027545928955;0.4819445312023163;0.25321713385623845;0.06411891687836817;0.35368242859840393
544;0.2900600830713908;0.0;0.45190876722335815;0.4182714819908142;0.2055626515736593;0.04225600372199365;0.2900600830713908
549;0.2741097907225291;0.0;0.4520227015018463;0.37030667066574097;0.19667487629988628;0.03868100696757557;0.2741097907225291
554;0.22777894139289856;0.0;0.5264849662780762;0.1568518579006195;0.22071035817521462;0.04871306220583153;0.22777894139289856
559;0.30104344089825946;0.0;0.4915997385978699;0.41153058409690857;0.2153650116376421;0.04638208823768172;0.30104344089825946
564;0.33434100945790607;0.0;0.5430718660354614;0.45995116233825684;0.2388377354324875;0.0570434638665189;0.33434100945790607
569;0.3324199815591176;0.0;0.6042292714118958;0.39303067326545715;0.2503710514011531;0.06268566337971887;0.3324199815591176
574;0.3626311421394348;0.0;0.5899319052696228;0.49796152114868164;0.2591532967516223;0.0671604312172344;0.3626311421394348
579;0.36002805829048157;0.0;0.6232976913452148;0.45678648352622986;0.2634978148545007;0.06943109843309674;0.36002805829048157
584;0.3833674192428589;0.0;0.6332710385322571;0.5168312191963196;0.2752180850216108;0.0757449943229626;0.3833674192428589
589;0.38363579909006756;0.0;0.6368898153305054;0.5140175819396973;0.2758703997558966;0.0761044774614782;0.38363579909006756
594;0.3685387969017029;0.0;0.6298877000808716;0.47572869062423706;0.2680881492662176;0.07187125577698576;0.3685387969017029
599;0.49177591999371845;0.3741728365421295;0.6143859028816223;0.48676902055740356;0.09813046109314348;0.009629587394352946;0.49177591999371845
604;0.5293938418229421;0.4142173230648041;0.6549435257911682;0.519020676612854;0.09854940583998288;0.009711985391413653;0.5293938418229421
609;0.5307471950848898;0.463678240776062;0.6163423657417297;0.5122209787368774;0.06368672955445412;0.004055999521342181;0.5307471950848898
614;0.5074502527713776;0.45649591088294983;0.5686160922050476;0.49723875522613525;0.04633889494087653;0.002147293184341592;0.5074502527713776
619;0.5187316238880157;0.40635213255882263;0.6478118300437927;0.5020309090614319;0.09928034979851241;0.009856587856114984;0.5187316238880157
624;0.5254485408465067;0.4525909125804901;0.6646761894226074;0.45907852053642273;0.09848443484554673;0.009699183906846738;0.5254485408465067
629;0.5155758162339529;0.40993455052375793;0.6766839623451233;0.4601089358329773;0.11574755085334977;0.01339749552854879;0.5155758162339529
634;0.5483142634232839;0.48532381653785706;0.6554920077323914;0.5041269659996033;0.0761738855680935;0.005802460842541004;0.5483142634232839
639;0.5286918183167776;0.46285778284072876;0.6498302221298218;0.4733874499797821;0.08576558412826574;0.007355735420862628;0.5286918183167776
644;0.5240968267122904;0.43377387523651123;0.636591374874115;0.5019252300262451;0.08427106784861513;0.0071016128763458945;0.5240968267122904
649;0.5340816775957743;0.4722086191177368;0.6329303979873657;0.49710601568222046;0.07063177864206995;0.004988848154142369;0.5340816775957743
654;0.5262869397799174;0.4524965286254883;0.648183286190033;0.47818100452423096;0.08682919066247034;0.0075393083510996274;0.5262869397799174
659;0.5460683206717173;0.4704855978488922;0.6626864075660706;0.5050329566001892;0.08365888533143345;0.006998809094897931;0.5460683206717173
664;0.5391420722007751;0.49969661235809326;0.5958244800567627;0.5219051241874695;0.04109319505452028;0.00168865067978885;0.5391420722007751
669;0.5434746642907461;0.4343952238559723;0.6757039427757263;0.5203248262405396;0.0998646107086533;0.009972940471990871;0.5434746642907461
674;0.42507609724998474;0.3623654246330261;0.4637528359889984;0.4491100311279297;0.04474426800238109;0.0020020495190689047;0.42507609724998474
679;0.5242080191771189;0.39358648657798767;0.6586224436759949;0.5204151272773743;0.10823371058481591;0.011714536106957692;0.5242080191771189
684;0.5215880870819092;0.41035598516464233;0.6266573071479797;0.5277509689331055;0.08841210817329152;0.007816700871645802;0.5215880870819092
689;0.5250631272792816;0.44580942392349243;0.6341995596885681;0.4951803982257843;0.07975982253055926;0.006361629290106308;0.5250631272792816
694;0.5506129860877991;0.48155492544174194;0.6557937860488892;0.5144902467727661;0.07557969020901312;0.005712289572090394;0.5506129860877991
699;0.5176971554756165;0.4159359633922577;0.6631617546081543;0.4739937484264374;0.1055545318823757;0.011141759200907467;0.5176971554756165
704;0.5068048735459646;0.4193456768989563;0.654586672782898;0.44648227095603943;0.10508312209399977;0.011042462549022462;0.5068048735459646
709;0.5248062113920847;0.44593358039855957;0.6786993145942688;0.4497857391834259;0.10883022004242665;0.011844016794483004;0.5248062113920847
714;0.5285609364509583;0.4543082118034363;0.6749834418296814;0.4563911557197571;0.10353983846770057;0.010720498149917526;0.5285609364509583
719;0.5401310722033182;0.44625017046928406;0.6794347763061523;0.49470826983451843;0.10046952549936122;0.010094125554066795;0.5401310722033182
724;0.5139146546522776;0.44792789220809937;0.6272439956665039;0.4665720760822296;0.0804966088276278;0.006479704032748126;0.5139146546522776
729;0.5449808140595754;0.46504828333854675;0.6556270122528076;0.5142671465873718;0.08077771972451585;0.006525040003892437;0.5449808140595754
734;0.5374499261379242;0.4512927234172821;0.6821098923683167;0.47894716262817383;0.10291119593886416;0.010590714249567293;0.5374499261379242
739;0.5255691905816396;0.41718029975891113;0.6716083288192749;0.4879189431667328;0.10722736386043785;0.011497707560458733;0.5255691905816396
744;0.5571475028991699;0.4757322669029236;0.6860601305961609;0.5096501111984253;0.09220070218539815;0.008500969483480484;0.5571475028991699
749;0.5089438855648041;0.4156322777271271;0.6777651309967041;0.43343424797058105;0.11959567221272564;0.014303124812013715;0.5089438855648041
754;0.49755552411079407;0.4352271258831024;0.562707245349884;0.49473220109939575;0.05208181755300178;0.0027125157196241645;0.49755552411079407
759;0.48647890488306683;0.42293453216552734;0.5301735997200012;0.5063285827636719;0.04597507793331143;0.0021137077909740595;0.48647890488306683
764;0.5115116039911906;0.45760631561279297;0.5905411243438721;0.48638737201690674;0.0571042095197623;0.0032608907448769112;0.5115116039911906
769;0.4350612660249074;0.22777682542800903;0.6004471182823181;0.47695985436439514;0.1549997969303197;0.024024937048440345;0.4350612660249074
774;0.5210547943909963;0.47202181816101074;0.6095529794692993;0.48158958554267883;0.06269945302676151;0.003931221409855073;0.5210547943909963
779;0.5373397966225942;0.48836591839790344;0.6203575134277344;0.5032959580421448;0.05901797747917434;0.0034831216657323296;0.5373397966225942
784;0.5321760574976603;0.4754122793674469;0.6353252530097961;0.4857906401157379;0.07306045439249166;0.005337829996037355;0.5321760574976603
789;0.5125926434993744;0.44537854194641113;0.6419907808303833;0.45040860772132874;0.09152134122333064;0.00837615589931732;0.5125926434993744
794;0.539950837691625;0.4528442323207855;0.6504591703414917;0.5165491104125977;0.08235551615592553;0.00678243104130891;0.539950837691625
799;0.5391393701235453;0.47284412384033203;0.6502000093460083;0.49437397718429565;0.07902207638641118;0.006244488556419803;0.5391393701235453
804;0.512717584768931;0.3890819847583771;0.6639431118965149;0.48512765765190125;0.11389487217504324;0.012972041907769438;0.512717584768931
809;0.5303507049878439;0.4490642547607422;0.651882529258728;0.4901053309440613;0.08755410029053677;0.007665720477685371;0.5303507049878439
814;0.5208875437577566;0.42434677481651306;0.6622314453125;0.4760844111442566;0.10215272759691155;0.010435179755488813;0.5208875437577566
819;0.503206749757131;0.40339091420173645;0.6454386711120605;0.4607906639575958;0.10326704026372589;0.010664081604829985;0.503206749757131
824;0.5446706811587015;0.48247718811035156;0.6603899598121643;0.49114489555358887;0.0819023641381969;0.006707997251425803;0.5446706811587015
829;0.4900365968545278;0.36050570011138916;0.6523733139038086;0.4572307765483856;0.12139149442935832;0.01473589491979293;0.4900365968545278
834;0.4931146204471588;0.4274308681488037;0.6172200441360474;0.43469294905662537;0.08780585248727954;0.007709867731017894;0.4931146204471588
839;0.49835450450579327;0.4110250174999237;0.6458279490470886;0.43821054697036743;0.1048684124249782;0.010997383924535321;0.49835450450579327
844;0.5210536817709605;0.44188132882118225;0.6763668656349182;0.444912850856781;0.10982997873359451;0.012062624228621822;0.5210536817709605
849;0.5636546413103739;0.49091458320617676;0.6904221773147583;0.5096271634101868;0.08996312690185922;0.008093364201960026;0.5636546413103739
854;0.5202756722768148;0.4343472719192505;0.6725839972496033;0.4538957476615906;0.10799353412118284;0.011662603411983082;0.5202756722768148
859;0.5255011022090912;0.44430023431777954;0.6656981706619263;0.46650490164756775;0.09954789572489997;0.009909783543255557;0.5255011022090912
864;0.5170836349328359;0.4409220814704895;0.6613050699234009;0.4490237534046173;0.10203357618968827;0.01041085067005692;0.5170836349328359
869;0.5151254534721375;0.3967318832874298;0.6783801913261414;0.4702642858028412;0.11927792650991428;0.014227223752504514;0.5151254534721375
874;0.5412283440430959;0.4553142488002777;0.6767114996910095;0.4916592836380005;0.09694329781742318;0.009398002991717606;0.5412283440430959
879;0.5073931117852529;0.4332224130630493;0.613869845867157;0.47508707642555237;0.07720593105530738;0.0059607557901168754;0.5073931117852529
884;0.5314976175626119;0.4445715844631195;0.6762665510177612;0.47365471720695496;0.10305335259904609;0.010619993481903319;0.5314976175626119
889;0.523279478152593;0.44537001848220825;0.6471755504608154;0.47729286551475525;0.08857179607798059;0.007844963060479377;0.523279478152593
894;0.5275323192278544;0.4424072504043579;0.6619240045547485;0.4782657027244568;0.09615023301913313;0.009244867309633599;0.5275323192278544
899;0.49945489565531415;0.425975501537323;0.6417329907417297;0.43065619468688965;0.10062395168200741;0.010125179652102962;0.49945489565531415
904;0.5421552658081055;0.49723565578460693;0.6042230129241943;0.5250071287155151;0.04532929590774683;0.0020547450674920733;0.5421552658081055
909;0.5377420087655386;0.47761163115501404;0.6305432319641113;0.5050711631774902;0.06657104848749613;0.0044317044967245615;0.5377420087655386
914;0.5092257161935171;0.3936891257762909;0.6605992317199707;0.47338879108428955;0.11187333630697376;0.012515643376453252;0.5092257161935171
919;0.5326406260331472;0.4516822397708893;0.6446908116340637;0.5015488266944885;0.08180506175354556;0.006692068128501403;0.5326406260331472
924;0.5377552707990011;0.4576204717159271;0.656523585319519;0.499121755361557;0.0856738915368125;0.007340015691061513;0.5377552707990011
929;0.5275702973206838;0.4860319495201111;0.5983854532241821;0.4982934892177582;0.050323460851885146;0.0025324507121112167;0.5275702973206838
934;0.5145420134067535;0.4417421221733093;0.6544679999351501;0.44741591811180115;0.09896972355067882;0.009795006179697788;0.5145420134067535
939;0.4945284426212311;0.4894881248474121;0.4989941120147705;0.4951030910015106;0.0039020177325083203;1.5225742384809374e-05;0.4945284426212311
944;0.47235072652498883;0.45676761865615845;0.4954136908054352;0.4648708701133728;0.016640130450121086;0.000276893941397047;0.47235072652498883
949;0.5073747932910919;0.4447847902774811;0.6147480010986328;0.46259158849716187;0.07627155359577657;0.0058173498879134184;0.5073747932910919
954;0.5510138074556986;0.4869019389152527;0.645673394203186;0.5204660892486572;0.06832259786876112;0.004667977379536442;0.5510138074556986
959;0.5430796444416046;0.4868324100971222;0.6516585946083069;0.49074792861938477;0.07679355066584674;0.005897249423867971;0.5430796444416046
964;0.5258551239967346;0.4444739520549774;0.6489303708076477;0.48416104912757874;0.08852270406205742;0.007836269134458599;0.5258551239967346
969;0.5251703262329102;0.44731494784355164;0.6664823889732361;0.46171364188194275;0.10009547077481297;0.010019103269631438;0.5251703262329102
974;0.5353785653909048;0.43267521262168884;0.6650260090827942;0.5084344744682312;0.09675126590305154;0.009360807453842985;0.5353785653909048
979;0.499745637178421;0.4023745656013489;0.6589075326919556;0.4379548132419586;0.11347795745764239;0.012877246828758496;0.499745637178421
984;0.5544046759605408;0.47796183824539185;0.6557563543319702;0.5294958353042603;0.07469074125907496;0.005578706829830082;0.5544046759605408
989;0.513894518216451;0.4646209478378296;0.588617742061615;0.48844486474990845;0.05372500901578501;0.0028863765937461807;0.513894518216451
994;0.36542053520679474;0.18541191518306732;0.4727809429168701;0.4380687475204468;0.1280717548601691;0.016402374392963253;0.36542053520679474
999;0.5318659444650015;0.44622674584388733;0.6360232830047607;0.5133478045463562;0.07858274835738267;0.006175248339399728;0.5318659444650015


==> csv-data/settings-v3/data-mrbrains13/model-AdaptSegNet/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-None/shuf-False/eval-False/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.4713495175043742;0.45669490098953247;0.48805487155914307;0.469298779964447;0.012884514785197528;0.0001660107212499737;0.4713495175043742
4;0.5122980972131094;0.4704882502555847;0.5738357305526733;0.49257031083106995;0.044437706118346645;0.001974709725060543;0.5122980972131094
9;0.5809700687726339;0.5659027695655823;0.6099374890327454;0.567069947719574;0.02048860095443687;0.00041978276907015137;0.5809700687726339
14;0.5572391053040823;0.4948865473270416;0.6174946427345276;0.5593361258506775;0.050076504046258574;0.0025076562574949516;0.5572391053040823
19;0.5592508514722189;0.5308728814125061;0.5906122922897339;0.5562673807144165;0.024479585049745112;0.0005992500842077044;0.5592508514722189
24;0.5557801524798075;0.4946001172065735;0.5949712991714478;0.5777690410614014;0.04382713739261544;0.0019208179720311906;0.5557801524798075
29;0.5408088068167368;0.48683908581733704;0.6068916916847229;0.5286956429481506;0.0497540859164209;0.002475469065378593;0.5408088068167368
34;0.5113409161567688;0.4226999878883362;0.5711745619773865;0.5401481986045837;0.06394565103404798;0.004089046286168241;0.5113409161567688
39;0.5067529678344727;0.4372751712799072;0.544407308101654;0.5385764241218567;0.04918585814747061;0.0024192486417031014;0.5067529678344727
44;0.5138559937477112;0.431982159614563;0.5727621912956238;0.5368236303329468;0.0597237450140992;0.0035669257185091396;0.5138559937477112
49;0.5134101311365763;0.4309764504432678;0.5744670033454895;0.5347869396209717;0.06049854350191806;0.003660073765853472;0.5134101311365763
54;0.5323394238948822;0.45253506302833557;0.5723323822021484;0.5721508264541626;0.05643025341434567;0.0031843735004072706;0.5323394238948822
59;0.51389479637146;0.42251962423324585;0.5741417407989502;0.5450230240821838;0.06569648127702639;0.004316027652182679;0.51389479637146
64;0.5148260494073232;0.4248126447200775;0.5744476914405823;0.5452178120613098;0.06475804315385131;0.0041936041531160685;0.5148260494073232
69;0.5058292845884959;0.4379485547542572;0.5737065076828003;0.5058327913284302;0.055422952255421216;0.0030717036367067;0.5058292845884959
74;0.5062019725640615;0.4233721196651459;0.5693076848983765;0.5259261131286621;0.06118866229809091;0.003744052393829812;0.5062019725640615
79;0.50257608294487;0.4128251373767853;0.5484690070152283;0.5464341044425964;0.06346893927948276;0.00402830625326267;0.50257608294487
84;0.49570756157239276;0.4157942235469818;0.5634448528289795;0.507883608341217;0.060889896085913;0.0037075794453532832;0.49570756157239276
89;0.5115342636903127;0.4240094721317291;0.5743308067321777;0.5362625122070312;0.06381086958109594;0.004071827076695635;0.5115342636903127
94;0.5136828124523163;0.44651803374290466;0.5792320966720581;0.5152983069419861;0.054192330279142144;0.0029368086610836266;0.5136828124523163
99;0.49740517139434814;0.4437978267669678;0.5392522215843201;0.5091654658317566;0.039846486808146155;0.0015877425109517655;0.49740517139434814
104;0.5196732680002848;0.4519619941711426;0.5818242430686951;0.5252335667610168;0.05316163161475211;0.002826159075942611;0.5196732680002848
109;0.5184024075667063;0.4530944526195526;0.5893903970718384;0.512722373008728;0.055787353483084993;0.003112228808646675;0.5184024075667063
114;0.5185329914093018;0.4526442885398865;0.5677448511123657;0.5352098345756531;0.048446690286827035;0.002347081799747741;0.5185329914093018
119;0.5206189950307211;0.4480934739112854;0.5695497989654541;0.5442137122154236;0.052315980561619;0.002736961822123697;0.5206189950307211
124;0.525386760632197;0.46682003140449524;0.5838509202003479;0.525489330291748;0.04777771533178833;0.002282710082325402;0.525386760632197
129;0.5330397288004557;0.46549487113952637;0.5852802991867065;0.5483440160751343;0.05008528127005618;0.0025085353999006405;0.5330397288004557
134;0.5284585158030192;0.4674460291862488;0.566777765750885;0.5511517524719238;0.04361143363171146;0.0019019571434131736;0.5284585158030192
139;0.5231358508268992;0.4621693193912506;0.5603541135787964;0.5468841195106506;0.04345916590332751;0.0018886991010129445;0.5231358508268992
144;0.528717706600825;0.47177401185035706;0.5789433121681213;0.5354357957839966;0.044008819376382374;0.0019367761829030487;0.528717706600825
149;0.5211335817972819;0.447187602519989;0.5748957395553589;0.5413174033164978;0.05405479969192298;0.0029219213697339167;0.5211335817972819
154;0.523309588432312;0.46477240324020386;0.5776422023773193;0.5275141596794128;0.04617471677474704;0.0021321044692281057;0.523309588432312
159;0.5170708894729614;0.4456111192703247;0.5693799257278442;0.5362216234207153;0.05231151766760976;0.002736494880688648;0.5170708894729614
164;0.5148457487424215;0.44433480501174927;0.5662764310836792;0.5339260101318359;0.05157830502115452;0.0026603215488552536;0.5148457487424215
169;0.5254252751668295;0.46139854192733765;0.5801323056221008;0.5347449779510498;0.04891877148410154;0.0023930462035137465;0.5254252751668295
174;0.5275992155075073;0.47099095582962036;0.5783622860908508;0.5334444046020508;0.044028591598186013;0.0019385168781198558;0.5275992155075073
179;0.5208951532840729;0.4616926610469818;0.5681854486465454;0.5328073501586914;0.044283960817028664;0.00196106918564413;0.5208951532840729
184;0.5277321537335714;0.48039519786834717;0.5679754018783569;0.53482586145401;0.036104603127819136;0.0013035423670173273;0.5277321537335714
189;0.5295054813226064;0.47975608706474304;0.5697123408317566;0.5390480160713196;0.03733922758549096;0.001394217916681089;0.5295054813226064
194;0.531413604815801;0.4828924238681793;0.577040433883667;0.5343079566955566;0.038490214358734315;0.001481496601381317;0.531413604815801
199;0.5277053614457449;0.4700833857059479;0.56658536195755;0.5464473366737366;0.041566044489071356;0.0017277360544674595;0.5277053614457449
204;0.5508880416552225;0.49654150009155273;0.5886167883872986;0.5675058364868164;0.039383397580578614;0.0015510520049899256;0.5508880416552225
209;0.5682663520177206;0.5071672797203064;0.6135025024414062;0.584129273891449;0.04483688299875068;0.0020103460770436576;0.5682663520177206
214;0.5741109848022461;0.515536367893219;0.6211588382720947;0.5856377482414246;0.0438837575781838;0.0019257841791808044;0.5741109848022461
219;0.5749769608179728;0.518290638923645;0.627095103263855;0.5795451402664185;0.04453653229050586;0.001983502708463271;0.5749769608179728
224;0.5611864328384399;0.514569103717804;0.5936869978904724;0.5753031969070435;0.03380702654188774;0.001142915043603902;0.5611864328384399
229;0.5733780662218729;0.5081579685211182;0.6265574097633362;0.5854188203811646;0.04908048996061288;0.0024088944947738217;0.5733780662218729
234;0.535724808772405;0.49701055884361267;0.578822135925293;0.5313417315483093;0.03354292832190037;0.001125128040408146;0.535724808772405
239;0.5511856079101562;0.5087249279022217;0.5818492770195007;0.5629826188087463;0.030996448270326257;0.0009607798053750116;0.5511856079101562
244;0.5553936958312988;0.5118743777275085;0.5848386287689209;0.569468080997467;0.03140606863715783;0.0009863411472418686;0.5553936958312988
249;0.5617863138516744;0.5037984251976013;0.5908349752426147;0.5907255411148071;0.041003653632938335;0.0016812996112499769;0.5617863138516744
254;0.5664142568906149;0.5099479556083679;0.6116761565208435;0.5776186585426331;0.04227931470200734;0.001787540451671374;0.5664142568906149
259;0.563421885172526;0.49600404500961304;0.6304860711097717;0.5637755393981934;0.054902626770701596;0.00301429842632296;0.563421885172526
264;0.557475209236145;0.4859158396720886;0.6030840873718262;0.5834257006645203;0.051232610521602974;0.002624780380858264;0.557475209236145
269;0.5723897218704224;0.48634612560272217;0.6401751041412354;0.5906479358673096;0.06411375537962548;0.0041105736288784556;0.5723897218704224
274;0.5521456897258759;0.48348936438560486;0.5868436098098755;0.5861040949821472;0.04854829195393634;0.00235693665164464;0.5521456897258759
279;0.559200664361318;0.49206870794296265;0.620571494102478;0.5649617910385132;0.05261897280216553;0.0027687562987550353;0.559200664361318
284;0.5319378773371378;0.4618171453475952;0.5822667479515076;0.5517297387123108;0.051126086129493944;0.002613876682920433;0.5319378773371378
289;0.5617137749989828;0.48432111740112305;0.6263962984085083;0.5744239091873169;0.058694121783385976;0.0034449999319229444;0.5617137749989828
294;0.5615649422009786;0.4803297519683838;0.6366375088691711;0.5677275657653809;0.06396098896325428;0.0040910081091575365;0.5615649422009786
299;0.5662527084350586;0.4840758442878723;0.6370080709457397;0.5776742100715637;0.06295450480231922;0.003963269674905234;0.5662527084350586
304;0.5611145297686259;0.4760832190513611;0.6326839923858643;0.5745763778686523;0.0646367623361105;0.004177911045294833;0.5611145297686259
309;0.5710075000921885;0.48352643847465515;0.6475037336349487;0.5819923281669617;0.06739257213222515;0.004541758778597168;0.5710075000921885
314;0.5684827665487925;0.4948325455188751;0.6292325258255005;0.581383228302002;0.055621669108899374;0.0030937700744598905;0.5684827665487925
319;0.5669778287410736;0.49621984362602234;0.6278645396232605;0.576849102973938;0.05419509840866068;0.002937108691524415;0.5669778287410736
324;0.571486085653305;0.49817416071891785;0.6416395902633667;0.5746445059776306;0.058612081136924545;0.003435376055201426;0.571486085653305
329;0.5707070430119833;0.5010798573493958;0.6319746971130371;0.5790665745735168;0.05376353221985788;0.0028905173967556964;0.5707070430119833
334;0.575901210308075;0.505342960357666;0.6407665610313416;0.5815941095352173;0.0554328105671697;0.003072796487375721;0.575901210308075
339;0.5648284753163656;0.4904499053955078;0.6296581029891968;0.5743774175643921;0.0572312111402103;0.0032754115285753313;0.5648284753163656
344;0.5681453943252563;0.4871991276741028;0.6414353251457214;0.5758017301559448;0.06319897552645533;0.0039941105075935;0.5681453943252563
349;0.5668246547381083;0.48544126749038696;0.6424785852432251;0.5725541114807129;0.06423809771817912;0.00412653319845033;0.5668246547381083
354;0.5617682238419851;0.484756737947464;0.627386748790741;0.5731611847877502;0.05878310226372953;0.0034554531117480837;0.5617682238419851
359;0.56977445880572;0.4968280494213104;0.6371480226516724;0.5753473043441772;0.057420763825112374;0.0032971441182593334;0.56977445880572
364;0.5690410236517588;0.48994073271751404;0.6341225504875183;0.5830597877502441;0.05969083376869191;0.00356299563600161;0.5690410236517588
369;0.5600940783818563;0.48862600326538086;0.6068593263626099;0.5847969055175781;0.05133193888166479;0.002634967949350969;0.5600940783818563
374;0.5662023921807607;0.48847898840904236;0.6230756044387817;0.587052583694458;0.05689235523502646;0.003236740084188443;0.5662023921807607
379;0.5735080043474833;0.49505800008773804;0.6325806379318237;0.5928853750228882;0.05779118070327524;0.0033398205670786122;0.5735080043474833
384;0.5661756694316864;0.48999032378196716;0.6315903663635254;0.5769463181495667;0.05830750763625417;0.003399765446751838;0.5661756694316864
389;0.560135285059611;0.4816688895225525;0.6170281767845154;0.5817087888717651;0.0573271094222528;0.003286397474710946;0.560135285059611
394;0.5634146531422933;0.49175697565078735;0.6062861680984497;0.5922008156776428;0.05099487781998038;0.002600477563874727;0.5634146531422933
399;0.5716496805349985;0.4897647798061371;0.644412636756897;0.5807716250419617;0.06346336118085122;0.004027598212371173;0.5716496805349985
404;0.5634123186270396;0.4857821762561798;0.6134498119354248;0.5910049676895142;0.055652325568034545;0.0030971813411305115;0.5634123186270396
409;0.5673285325368246;0.4791145920753479;0.6414578557014465;0.5814131498336792;0.06702047520219664;0.004491744096328256;0.5673285325368246
414;0.572382241487503;0.48536595702171326;0.6439375281333923;0.5878432393074036;0.06565321841005105;0.004310345087597867;0.572382241487503
419;0.5645778278509775;0.4834139049053192;0.6210859417915344;0.5892336368560791;0.05884629200083828;0.0034628860822479234;0.5645778278509775
424;0.5762444734573364;0.49552613496780396;0.6474646925926208;0.5857425928115845;0.0623911961029124;0.0038926613511520713;0.5762444734573364
429;0.5824211239814758;0.5055208206176758;0.6510897278785706;0.5906528234481812;0.05971263041917437;0.003565598231576909;0.5824211239814758
434;0.5792994896570841;0.4919452667236328;0.6533952355384827;0.592557966709137;0.06657508802289265;0.004432242345255904;0.5792994896570841
439;0.5839292605717977;0.500802218914032;0.6575632691383362;0.5934222936630249;0.06434850412563375;0.0041407299832067045;0.5839292605717977
444;0.5846769511699677;0.49795976281166077;0.6621972322463989;0.5938738584518433;0.06736430270920052;0.0045379492794968;0.5846769511699677
449;0.5589260458946228;0.49574077129364014;0.596828818321228;0.5842085480690002;0.044974822587094995;0.00202273466674067;0.5589260458946228
454;0.5829438467820486;0.4932630956172943;0.6618376970291138;0.5937307476997375;0.0692416877506823;0.004794411322562987;0.5829438467820486
459;0.49186693628629047;0.3912564516067505;0.5939279198646545;0.49041643738746643;0.08274663728009443;0.006847005981163514;0.49186693628629047
464;0.535319060087204;0.4932045638561249;0.5933550596237183;0.5193975567817688;0.04240794855725691;0.0017984341008349485;0.535319060087204
469;0.5372781952222189;0.4916393756866455;0.5881767272949219;0.5320184826850891;0.03958630652018384;0.0015670756639099496;0.5372781952222189
474;0.544799824555715;0.5066172480583191;0.5950837135314941;0.5326985120773315;0.03711612588533207;0.0013776068007358177;0.544799824555715
479;0.5488145450750986;0.4946956932544708;0.5986109972000122;0.553136944770813;0.042533202347269795;0.0018090733019137967;0.5488145450750986
484;0.5480940341949463;0.49039196968078613;0.5877077579498291;0.5661823749542236;0.04173712747801491;0.0017419878101160673;0.5480940341949463
489;0.5516781409581503;0.48970234394073486;0.5922717452049255;0.5730603337287903;0.044519801921424046;0.0019820127631228323;0.5516781409581503
494;0.5510606368382772;0.48541945219039917;0.5890740752220154;0.578688383102417;0.04660857926521957;0.002172359661122256;0.5510606368382772
499;0.5531778832276663;0.4839760363101959;0.5909160375595093;0.5846415758132935;0.04900009476278541;0.0024010092867619505;0.5531778832276663
504;0.5515662928422292;0.47719690203666687;0.5910537242889404;0.5864482522010803;0.052620701312195;0.0027689382065872402;0.5515662928422292
509;0.5601770281791687;0.49695295095443726;0.5956639051437378;0.587914228439331;0.04481798246198959;0.0020086515519632067;0.5601770281791687
514;0.5598695576190948;0.48520734906196594;0.6018268465995789;0.5925744771957397;0.05292910746062406;0.0028014904165782895;0.5598695576190948
519;0.5577788154284159;0.4769335985183716;0.6086759567260742;0.587726891040802;0.05780240860722878;0.003341118440797036;0.5577788154284159
524;0.5691688160101572;0.48848554491996765;0.6337229013442993;0.5852980017662048;0.06037982775810094;0.0036457236000979366;0.5691688160101572
529;0.5755672752857208;0.4961675703525543;0.6407874822616577;0.5897467732429504;0.05988613279599051;0.00358634890125901;0.5755672752857208
534;0.5745078722635905;0.4993351697921753;0.6390492916107178;0.5851391553878784;0.057531307966666924;0.003309851396355473;0.5745078722635905
539;0.5671992798646291;0.49314966797828674;0.6192920207977295;0.5891561508178711;0.05378693416465369;0.0028930342868327898;0.5671992798646291
544;0.5545454819997152;0.49605804681777954;0.593006432056427;0.574571967124939;0.04203603557225956;0.0017670282866322712;0.5545454819997152
549;0.5262005825837454;0.48958784341812134;0.5957874059677124;0.4932264983654022;0.04922773231936049;0.0024233696293066097;0.5262005825837454
554;0.5208458403746287;0.47621503472328186;0.5970339775085449;0.4892885088920593;0.05413688275512201;0.002930802074441827;0.5208458403746287
559;0.5258027116457621;0.49199378490448;0.5847638249397278;0.5006505250930786;0.0418413228624615;0.0017506962988807432;0.5258027116457621
564;0.5402922034263611;0.4996078610420227;0.5892460942268372;0.5320226550102234;0.03705889263842015;0.0013733615235859513;0.5402922034263611
569;0.5558757583300272;0.506244957447052;0.5904341340065002;0.5709481835365295;0.03598460655746835;0.0012948919090957944;0.5558757583300272
574;0.5510393877824148;0.48278555274009705;0.5868415832519531;0.5834910273551941;0.0482821295767027;0.0023311640364615097;0.5510393877824148
579;0.5527273714542389;0.4823392331600189;0.5917353630065918;0.584107518196106;0.04986925247423099;0.002486942342338594;0.5527273714542389
584;0.5654717683792114;0.4995086193084717;0.6122632026672363;0.5846434831619263;0.04798656063860989;0.0023027100019229843;0.5654717683792114
589;0.5750135183334351;0.506761908531189;0.6264381408691406;0.5918405055999756;0.050285589532874354;0.002528640514668723;0.5750135183334351
594;0.5706349611282349;0.49027788639068604;0.6296771764755249;0.5919498205184937;0.05887151513909559;0.0034658552947727608;0.5706349611282349
599;0.5665464897950491;0.49394628405570984;0.6201886534690857;0.5855045318603516;0.05325310305818275;0.0028358929853254332;0.5665464897950491
604;0.5674558679262797;0.5040900111198425;0.6034480929374695;0.5948294997215271;0.044944364821898765;0.0020199959292439315;0.5674558679262797
609;0.5817361076672872;0.5076334476470947;0.6424275636672974;0.5951473116874695;0.05584059887077488;0.003118172482246785;0.5817361076672872
614;0.5862902800242106;0.5041906833648682;0.6591065526008606;0.5955736041069031;0.06358389059504511;0.0040429111432026665;0.5862902800242106
619;0.5850927829742432;0.5105006694793701;0.6483235955238342;0.5964540839195251;0.05683660267375479;0.00323039940349427;0.5850927829742432
624;0.5815874338150024;0.5089327692985535;0.6477463841438293;0.5880831480026245;0.056856255262481045;0.0032326337624724033;0.5815874338150024
629;0.5851225852966309;0.5065304040908813;0.6548305749893188;0.5940067768096924;0.060868337780584564;0.0037049545441713385;0.5851225852966309
634;0.5862691203753153;0.507496178150177;0.6620110273361206;0.5893001556396484;0.06311682309188757;0.003983733357212632;0.5862691203753153
639;0.5847480098406473;0.5021827220916748;0.6629200577735901;0.5891412496566772;0.06569423205320764;0.0043157321250606945;0.5847480098406473
644;0.5815247694651285;0.5020034909248352;0.6518344879150391;0.5907363295555115;0.06151407180065209;0.003783981029495781;0.5815247694651285
649;0.5801492432753245;0.4969865381717682;0.6498996019363403;0.593561589717865;0.06314279871998112;0.003987013030192049;0.5801492432753245
654;0.5803146560986837;0.5058673024177551;0.6500440239906311;0.5850326418876648;0.05895436824813138;0.003475617535536281;0.5803146560986837
659;0.5795237421989441;0.5076444745063782;0.6438800692558289;0.5870466828346252;0.05587175968853511;0.003121653530693417;0.5795237421989441
664;0.5669137338797251;0.4978736340999603;0.6096367239952087;0.5932308435440063;0.04927602365954933;0.002428126507696465;0.5669137338797251
669;0.5788342157999674;0.503105878829956;0.6462515592575073;0.587145209312439;0.05873372634832515;0.003449650610759944;0.5788342157999674
674;0.5580880443255106;0.517140805721283;0.594090461730957;0.563032865524292;0.03160855192842311;0.0009991005550118203;0.5580880443255106
679;0.5852941075960795;0.5052685737609863;0.6535086035728455;0.5971051454544067;0.061092291227417286;0.003732268047415567;0.5852941075960795
684;0.5731945236523946;0.5105901956558228;0.6171817183494568;0.5918116569519043;0.04546343891345117;0.002066924277837106;0.5731945236523946
689;0.5740916927655538;0.5077928900718689;0.623954176902771;0.5905280113220215;0.04882605564873493;0.00238398371021336;0.5740916927655538
694;0.5819004972775778;0.5183230042457581;0.6353810429573059;0.5919974446296692;0.04831912917345634;0.0023347382440811596;0.5819004972775778
699;0.5776917934417725;0.513566255569458;0.6306455135345459;0.5888636112213135;0.048445813687654174;0.0023469968638589003;0.5776917934417725
704;0.5712851484616598;0.5199406147003174;0.6011072397232056;0.5928075909614563;0.036463835076865965;0.0013296112685128806;0.5712851484616598
709;0.5695802966753641;0.5070363283157349;0.6126431822776794;0.5890613794326782;0.04526099380248487;0.002048557559988574;0.5695802966753641
714;0.5721534093221029;0.5070144534111023;0.6273907423019409;0.5820550322532654;0.04963966380685142;0.0024640962228572347;0.5721534093221029
719;0.575988252957662;0.5097378492355347;0.630501925945282;0.5877249836921692;0.04999535773209468;0.002499535794760119;0.575988252957662
724;0.5862577557563782;0.507741391658783;0.6622578501701355;0.5887740254402161;0.06310616820123574;0.003982388465042656;0.5862577557563782
729;0.5790654222170512;0.5120529532432556;0.6414216756820679;0.5837216377258301;0.05291708510182545;0.0028002178956738374;0.5790654222170512
734;0.5818413893381754;0.5008938908576965;0.659103274345398;0.5855270028114319;0.06464126682904314;0.004178493377263553;0.5818413893381754
739;0.5823761423428854;0.5154595375061035;0.6425590515136719;0.5891098380088806;0.05210616475512086;0.002715052405487799;0.5823761423428854
744;0.5797838568687439;0.5023254156112671;0.6400114297866821;0.5970147252082825;0.05751542832248887;0.003308024495119355;0.5797838568687439
749;0.5818225741386414;0.5124063491821289;0.6405825614929199;0.5924788117408752;0.05286745628116722;0.0027949679336411273;0.5818225741386414
754;0.5888460874557495;0.5066817402839661;0.6620191931724548;0.5978373289108276;0.06373415036775028;0.004062041923099002;0.5888460874557495
759;0.553344209988912;0.5021529793739319;0.5880541801452637;0.5698254704475403;0.03695472936100802;0.0013656520221453485;0.553344209988912
764;0.5822282036145529;0.5061987042427063;0.6534151434898376;0.5870707631111145;0.060198326571477515;0.0036238385220062554;0.5822282036145529
769;0.5882945855458578;0.5183435082435608;0.653742790222168;0.5927974581718445;0.055368151413937056;0.0030656321909966603;0.5882945855458578
774;0.5855362017949423;0.5070124864578247;0.6534496545791626;0.5961464643478394;0.06025166280101213;0.0036302628702868686;0.5855362017949423
779;0.5794345537821451;0.5049387216567993;0.6471248865127563;0.5862400531768799;0.058246387502403095;0.003392641657080099;0.5794345537821451
784;0.5846099654833475;0.5133805274963379;0.6498648524284363;0.5905845165252686;0.05587941888958786;0.0031225094554380287;0.5846099654833475
789;0.5843426386515299;0.5141299366950989;0.6461991667747498;0.5926988124847412;0.054239835387570226;0.0029419597428707155;0.5843426386515299
794;0.5783669749895731;0.5019972920417786;0.6426092982292175;0.5904943346977234;0.058041586878905156;0.0033688258074214953;0.5783669749895731
799;0.5794086356957754;0.4992729127407074;0.6440868973731995;0.5948660969734192;0.06012194479082939;0.0036146482454315378;0.5794086356957754
804;0.5807738502820333;0.4968591332435608;0.6497488021850586;0.5957136154174805;0.06330460833139476;0.004007473435991294;0.5807738502820333
809;0.583199938138326;0.5036993026733398;0.6488341093063354;0.5970664024353027;0.06005684611640183;0.0036068247654491696;0.583199938138326
814;0.5786417921384176;0.5009344220161438;0.6434011459350586;0.5915898084640503;0.05887801061586978;0.0034666201340824744;0.5786417921384176
819;0.5909935037295023;0.5137438178062439;0.6638966798782349;0.5953400135040283;0.06137664923795055;0.0037670930716784154;0.5909935037295023
824;0.5844908555348715;0.5018408298492432;0.6599059700965881;0.591725766658783;0.0647322953637074;0.004190270063054256;0.5844908555348715
829;0.5780506531397501;0.5076568126678467;0.6342153549194336;0.5922797918319702;0.05263786625078631;0.0027707449634356684;0.5780506531397501
834;0.5810577074686686;0.5139967203140259;0.6361814737319946;0.5929949283599854;0.050590851767940044;0.002559434282605682;0.5810577074686686
839;0.5885771910349528;0.523303210735321;0.6515600085258484;0.590868353843689;0.05238567625558318;0.002744259076754771;0.5885771910349528
844;0.5871822039286295;0.5110926032066345;0.6545616388320923;0.5958923697471619;0.058893923213771744;0.0034684941915096427;0.5871822039286295
849;0.5925142168998718;0.5027632713317871;0.6744611859321594;0.600318193435669;0.07031225595801271;0.004943813337905094;0.5925142168998718
854;0.5879915754000345;0.5129111409187317;0.6589388847351074;0.5921247005462646;0.05968717078027776;0.003562558355754043;0.5879915754000345
859;0.5860870083173116;0.5188494324684143;0.6454795002937317;0.5939320921897888;0.0519932849836449;0.0027033016833905143;0.5860870083173116
864;0.5819892883300781;0.5100976228713989;0.6425871849060059;0.5932830572128296;0.05467499686763133;0.0029893552824754956;0.5819892883300781
869;0.5891335010528564;0.5153694748878479;0.6585828065872192;0.5934482216835022;0.05854614820634477;0.0034276514697992866;0.5891335010528564
874;0.5879356265068054;0.512732744216919;0.6638514399528503;0.587222695350647;0.06169600880314879;0.0038063975022382124;0.5879356265068054
879;0.5776606400807699;0.5071320533752441;0.6363840103149414;0.589465856552124;0.05342308767525509;0.0028540262967579923;0.5776606400807699
884;0.5882581869761149;0.5202314257621765;0.6540421843528748;0.5905009508132935;0.05465102787003216;0.0029867348472510324;0.5882581869761149
889;0.5718553066253662;0.5020243525505066;0.6284375190734863;0.5851040482521057;0.05245136816525524;0.0027511460224071507;0.5718553066253662
894;0.5822524825731913;0.500454843044281;0.6530269980430603;0.5932756066322327;0.06277312359207374;0.003940465045505764;0.5822524825731913
899;0.569268802801768;0.5071187019348145;0.608253002166748;0.5924347043037415;0.044418696627659494;0.001973020610100049;0.569268802801768
904;0.5565083026885986;0.5041366815567017;0.5906893014907837;0.5746989250183105;0.03760330712335529;0.0014140087066133826;0.5565083026885986
909;0.5616265535354614;0.5001161098480225;0.5951888561248779;0.5895746946334839;0.04355479854376601;0.001897020476188042;0.5616265535354614
914;0.5793609321117401;0.49798640608787537;0.6478068828582764;0.5922895073890686;0.06184337668095498;0.0038246032393024856;0.5793609321117401
919;0.5846201578776041;0.5094133615493774;0.651039183139801;0.593407928943634;0.05815145183353744;0.0033815913503482246;0.5846201578776041
924;0.580396036307017;0.5051291584968567;0.6474802494049072;0.5885787010192871;0.058401913621747535;0.00341078351468206;0.580396036307017
929;0.5802401502927145;0.5023384094238281;0.6440765857696533;0.5943054556846619;0.05871287349061033;0.003447201513524413;0.5802401502927145
934;0.5899831255276998;0.5073068737983704;0.6654947400093079;0.5971477627754211;0.06477833626689786;0.004196232849507295;0.5899831255276998
939;0.5451991756757101;0.4911345839500427;0.5925957560539246;0.5518671870231628;0.04168884057451268;0.0017379594284471344;0.5451991756757101
944;0.5422800381978353;0.49053674936294556;0.5967090129852295;0.5395943522453308;0.04338622724972022;0.0018823647149643658;0.5422800381978353
949;0.5495658814907074;0.4905928075313568;0.5875568389892578;0.5705479979515076;0.04227444269313821;0.0017871285050154266;0.5495658814907074
954;0.5633240342140198;0.5046727061271667;0.5927411913871765;0.5925582051277161;0.04147281909682167;0.001719994723837696;0.5633240342140198
959;0.5739763577779134;0.5150219798088074;0.6262530088424683;0.5806540846824646;0.04565471485276267;0.0020843529882870683;0.5739763577779134
964;0.5809938311576843;0.5065591931343079;0.6412977576255798;0.5951245427131653;0.055906934257390746;0.003125585298060211;0.5809938311576843
969;0.5846849679946899;0.5152701735496521;0.6480907797813416;0.5906939506530762;0.05439000682956362;0.002958272842919977;0.5846849679946899
974;0.5811655124028524;0.5129784345626831;0.6352938413619995;0.5952242612838745;0.050914968330837605;0.0025923340001301966;0.5811655124028524
979;0.5877417723337809;0.5242983102798462;0.6399704813957214;0.5989565253257751;0.04788417140119591;0.002292893870779109;0.5877417723337809
984;0.5721503992875417;0.49709704518318176;0.6312847137451172;0.5880694389343262;0.055926406797855814;0.003127762977319253;0.5721503992875417
989;0.5758701165517172;0.5034202933311462;0.6309804320335388;0.5932096242904663;0.053500100578784064;0.002862260761940011;0.5758701165517172
994;0.5659117499987284;0.5099887847900391;0.5946500301361084;0.5930964350700378;0.039548594098118;0.001564091295137694;0.5659117499987284
999;0.5880175232887268;0.504184365272522;0.6640099883079529;0.5958582162857056;0.06548366103932883;0.004288109863113713;0.5880175232887268


==> csv-data/settings-v3/data-mrbrains13/model-AdaptSegNet/unsup-True/src-T2_FLAIR/targ-T1/lambda-0.1/loss-None/shuf-False/eval-False/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.37820184727509815;0.1948770135641098;0.522675633430481;0.41705289483070374;0.13661390050967331;0.018663357812466915;0.37820184727509815
4;0.34428249796231586;0.26485416293144226;0.4906861186027527;0.2773072123527527;0.1036477519050111;0.010742856474962733;0.34428249796231586
9;0.2512127161026001;0.1805354356765747;0.30763477087020874;0.26546794176101685;0.05285810468033086;0.0027939792303968147;0.2512127161026001
14;0.2306111454963684;0.15262670814990997;0.31051722168922424;0.228689506649971;0.06447285262454311;0.004156748725546056;0.2306111454963684
19;0.18521290024121603;0.14252926409244537;0.24857403337955475;0.16453540325164795;0.045694948186163584;0.0020880282897361743;0.18521290024121603
24;0.19875465333461761;0.07722531259059906;0.26285630464553833;0.25618234276771545;0.0859774037680579;0.007392113958695656;0.19875465333461761
29;0.2225223332643509;0.15568910539150238;0.2600446343421936;0.2518332600593567;0.04737697702352399;0.00224457795188752;0.2225223332643509
34;0.1872915749748548;0.11894845217466354;0.2681753635406494;0.1747509092092514;0.061563620168307104;0.0037900793282275892;0.1872915749748548
39;0.18711344649394354;0.10391414910554886;0.23916560411453247;0.21826058626174927;0.059446599326892814;0.003533898171532133;0.18711344649394354
44;0.18566692372163138;0.06924352049827576;0.2439783811569214;0.24377886950969696;0.08232381820107464;0.006777211043203588;0.18566692372163138
49;0.23697900275389353;0.11839078366756439;0.31802302598953247;0.27452319860458374;0.08571438239945686;0.007346955350120321;0.23697900275389353
54;0.23239686091740927;0.17147880792617798;0.2898838222026825;0.2358279526233673;0.048399491348400416;0.0023425107627838867;0.23239686091740927
59;0.19347170988718668;0.1415472775697708;0.22252027690410614;0.2163475751876831;0.03680249597726047;0.001354423710156273;0.19347170988718668
64;0.20195928712685904;0.11250372231006622;0.2472604364156723;0.24611370265483856;0.06325636888671433;0.004001368204732082;0.20195928712685904
69;0.20636788507302603;0.14481720328330994;0.2651428282260895;0.20914362370967865;0.04916192665197915;0.002416895032134578;0.20636788507302603
74;0.24822402993837991;0.17225168645381927;0.32866692543029785;0.24375347793102264;0.06393445144549789;0.004087614081636727;0.24822402993837991
79;0.22092147171497345;0.12635064125061035;0.2927531898021698;0.2436605840921402;0.06981046943875772;0.004873501643259726;0.22092147171497345
84;0.23099435369173685;0.16788744926452637;0.26434922218322754;0.26074638962745667;0.04464755417261614;0.001993404093596693;0.23099435369173685
89;0.2265933354695638;0.1643647402524948;0.28752827644348145;0.22788698971271515;0.05028962330171594;0.002529046211828491;0.2265933354695638
94;0.2539888421694438;0.1958218216896057;0.3022262454032898;0.2639184594154358;0.044003206856237424;0.0019362822136328205;0.2539888421694438
99;0.2434639831384023;0.17904898524284363;0.27878710627555847;0.2725558578968048;0.04561926551727206;0.0020811173863353677;0.2434639831384023
104;0.25254806379477185;0.14923454821109772;0.3300988972187042;0.27831074595451355;0.07605158350108707;0.005783843353022819;0.25254806379477185
109;0.22806943953037262;0.13979358971118927;0.3009478747844696;0.24346685409545898;0.06668576150292194;0.004446990787224585;0.22806943953037262
114;0.2671312342087428;0.21316249668598175;0.30386611819267273;0.28436508774757385;0.03898325298086922;0.001519694012970449;0.2671312342087428
119;0.2510258803764979;0.17973683774471283;0.3188680410385132;0.2544727623462677;0.05685234488849364;0.003232189119320229;0.2510258803764979
124;0.23095649977525076;0.153220996260643;0.28793278336524963;0.2517157196998596;0.05692114607149042;0.0032400168700919487;0.23095649977525076
129;0.24762687583764395;0.16356207430362701;0.29449462890625;0.2848239243030548;0.05957375694378528;0.0035490325163972047;0.24762687583764395
134;0.2580788234869639;0.19387036561965942;0.29919886589050293;0.28116723895072937;0.0459951406041758;0.002115552959197902;0.2580788234869639
139;0.26132601996262866;0.20752529799938202;0.306792289018631;0.26966047286987305;0.04095185144737023;0.0016770541369674791;0.26132601996262866
144;0.25946863492329914;0.16658851504325867;0.341423898935318;0.2703934907913208;0.07179306940540395;0.005154244814649149;0.25946863492329914
149;0.26681309441725415;0.21770907938480377;0.3178198039531708;0.26491039991378784;0.040892171037017186;0.001672169652120667;0.26681309441725415
154;0.2661790649096171;0.2231549322605133;0.3101005256175995;0.2652817368507385;0.03550106054085225;0.0012603252995252569;0.2661790649096171
159;0.26155013342698413;0.22125424444675446;0.2850007712841034;0.2783953845500946;0.028620817423764617;0.0008191511900044684;0.26155013342698413
164;0.26328211526076;0.21853892505168915;0.2993658781051636;0.27194154262542725;0.03356077419339529;0.001126325564460067;0.26328211526076
169;0.26562200983365375;0.22320106625556946;0.2975538671016693;0.27611109614372253;0.031247404661614176;0.0009764002980866673;0.26562200983365375
174;0.2578883816798528;0.19582612812519073;0.2932736575603485;0.28456535935401917;0.04402840826576226;0.0019385007344166422;0.2578883816798528
179;0.2642289896806081;0.19855597615242004;0.29972538352012634;0.29440560936927795;0.04648859020346956;0.0021611890191061255;0.2642289896806081
184;0.26152774691581726;0.19776630401611328;0.3291054964065552;0.2577114403247833;0.0536868637653629;0.002882279340960636;0.26152774691581726
189;0.26069683333237964;0.19828052818775177;0.31666669249534607;0.26714327931404114;0.048545432151830985;0.0023566589828080253;0.26069683333237964
194;0.26680971682071686;0.18481497466564178;0.3208504617214203;0.2947637140750885;0.05894903395588873;0.003474988604332522;0.26680971682071686
199;0.27403909464677173;0.22879855334758759;0.30859777331352234;0.2847209572792053;0.03344204458229735;0.0011183703458443636;0.27403909464677173
204;0.5828133622805277;0.5262125730514526;0.6423736810684204;0.5798538327217102;0.047468725601456443;0.0022532799102263665;0.5828133622805277
209;0.6246731281280518;0.5860609412193298;0.6759788393974304;0.611979603767395;0.03779022160747191;0.0014281008491418372;0.6246731281280518
214;0.6199931502342224;0.5574186444282532;0.6726633310317993;0.6298974752426147;0.04756683850465077;0.0022626041253275275;0.6199931502342224
219;0.6178884307543436;0.5599905848503113;0.6706397533416748;0.6230349540710449;0.04531868377497704;0.002053783099096367;0.6178884307543436
224;0.6374607880910238;0.6022370457649231;0.6794935464859009;0.6306517720222473;0.03190521118126057;0.0010179425005208346;0.6374607880910238
229;0.6395225524902344;0.5919724106788635;0.6975602507591248;0.6290349960327148;0.04373930058533134;0.0019131264156939665;0.6395225524902344
234;0.6427041093508402;0.6020386815071106;0.6832385659217834;0.6428350806236267;0.033149843361568385;0.0010989121148965197;0.6427041093508402
239;0.6261244217554728;0.5405476689338684;0.6847125291824341;0.653113067150116;0.061871732736904786;0.0038281113118669753;0.6261244217554728
244;0.646434485912323;0.5915806889533997;0.7038254737854004;0.643897294998169;0.04585884817420142;0.0021030339558644564;0.646434485912323
249;0.6416913072268168;0.5660533308982849;0.699390172958374;0.6596304178237915;0.055892975881871206;0.003124024752931436;0.6416913072268168
254;0.6346810658772787;0.5389484167098999;0.7055467963218689;0.6595479846000671;0.07024968686719184;0.004935018504938504;0.6346810658772787
259;0.6458097497622172;0.5571411848068237;0.7081325054168701;0.6721555590629578;0.06439550178739037;0.0041467806504497965;0.6458097497622172
264;0.67464812596639;0.639312744140625;0.7127088904380798;0.6719227433204651;0.03002575956024404;0.0009015462371695865;0.67464812596639
269;0.6877945065498352;0.6746962666511536;0.7133483290672302;0.6753389239311218;0.01807118583146049;0.0003265677573551784;0.6877945065498352
274;0.692244827747345;0.6746400594711304;0.723848819732666;0.6782456040382385;0.022395821335873176;0.0005015728133083522;0.692244827747345
279;0.6962571144104004;0.6778126358985901;0.7226012349128723;0.6883574724197388;0.019119063925848268;0.0003655386054006726;0.6962571144104004
284;0.6973134875297546;0.6808750033378601;0.7219997048377991;0.6890657544136047;0.017773183817785667;0.00031588606302079825;0.6973134875297546
289;0.6989550987879435;0.6751519441604614;0.7315329909324646;0.6901803612709045;0.023839080276531935;0.000568301748430934;0.6989550987879435
294;0.6984738906224569;0.6838172078132629;0.7268393039703369;0.6847651600837708;0.02006110929425155;0.00040244810611590596;0.6984738906224569
299;0.6959739923477173;0.6712618470191956;0.7298115491867065;0.6868485808372498;0.02475845656743826;0.0006129811716017267;0.6959739923477173
304;0.6989601254463196;0.6747100949287415;0.7300928831100464;0.6920773983001709;0.02312779361734954;0.0005348948376067142;0.6989601254463196
309;0.708517591158549;0.6922169327735901;0.733320951461792;0.7000148892402649;0.01782520767552526;0.0003177380286756046;0.708517591158549
314;0.7074201504389445;0.6884587407112122;0.7298071384429932;0.7039945721626282;0.01705331714831977;0.00029081562576117724;0.7074201504389445
319;0.6861536502838135;0.648999810218811;0.720553994178772;0.6889071464538574;0.029276687157905667;0.0008571244109418785;0.6861536502838135
324;0.6995803515116373;0.6770942211151123;0.7166500687599182;0.7049967646598816;0.01659657433064886;0.0002754462795127526;0.6995803515116373
329;0.7058292229970297;0.6939696073532104;0.7239328026771545;0.6995852589607239;0.01300483457975574;0.00016912572244681063;0.7058292229970297
334;0.6988106568654379;0.6689170002937317;0.7350463271141052;0.6924686431884766;0.027367107014784692;0.0007489585463586776;0.6988106568654379
339;0.7024963100751241;0.6838976740837097;0.7336719632148743;0.6899192929267883;0.022181162952534604;0.0004920039899268937;0.7024963100751241
344;0.7116965055465698;0.691965639591217;0.7244920134544373;0.7186318635940552;0.014155461669325345;0.0002003770950717391;0.7116965055465698
349;0.7122162183125814;0.6953293681144714;0.725426197052002;0.7158930897712708;0.012559042315307776;0.00015772954387769132;0.7122162183125814
354;0.701266864935557;0.6888512969017029;0.7131438851356506;0.7018054127693176;0.009924716153891434;9.849999073531359e-05;0.701266864935557
359;0.7131461898485819;0.6967456340789795;0.7274341583251953;0.715258777141571;0.012617280449328699;0.00015919576593701222;0.7131461898485819
364;0.7028197248776754;0.6911684274673462;0.7140617966651917;0.7032289505004883;0.00935065728580937;8.743479167665985e-05;0.7028197248776754
369;0.7143698136011759;0.6860507726669312;0.7390367984771729;0.7180218696594238;0.021785054018452477;0.0004745885785868924;0.7143698136011759
374;0.7133380174636841;0.6797529458999634;0.7336212992668152;0.7266398072242737;0.023918654947414277;0.0005721020544934655;0.7133380174636841
379;0.6916961669921875;0.6874762773513794;0.6982825398445129;0.6893296837806702;0.004718333700253459;2.22626729069475e-05;0.6916961669921875
384;0.7146345376968384;0.6938972473144531;0.7264425754547119;0.7235637903213501;0.014710501017154202;0.0002163988401756948;0.7146345376968384
389;0.7124153176943461;0.6963539719581604;0.7316891551017761;0.7092028260231018;0.014603284310993805;0.00021325591266771783;0.7124153176943461
394;0.7051451206207275;0.6775820851325989;0.7252382636070251;0.7126150131225586;0.020159816586273402;0.0004064182047921842;0.7051451206207275
399;0.7130840023358663;0.6961780786514282;0.725928783416748;0.7171451449394226;0.0124805386620696;0.00015576384529541402;0.7130840023358663
404;0.6846658984820048;0.6754044890403748;0.6918274164199829;0.6867657899856567;0.0068670854649457115;4.7156862782868655e-05;0.6846658984820048
409;0.7184790968894958;0.6905246376991272;0.7368189692497253;0.728093683719635;0.020085176845373486;0.0004034143289099272;0.7184790968894958
414;0.7105491161346436;0.679917573928833;0.7269287109375;0.7248010635375977;0.021677180848292097;0.00046990016952956165;0.7105491161346436
419;0.7224889397621155;0.6926370859146118;0.7392280697822571;0.7356016635894775;0.02116030228310073;0.0004477583927121979;0.7224889397621155
424;0.7129356066385905;0.6846401691436768;0.7297956347465515;0.7243710160255432;0.020130084605526892;0.0004052203062256707;0.7129356066385905
429;0.7217587033907572;0.6941016316413879;0.7452986836433411;0.7258757948875427;0.021102880770443807;0.000445331576811567;0.7217587033907572
434;0.7174821496009827;0.690531849861145;0.7448522448539734;0.7170623540878296;0.022178194985899565;0.0004918723328325806;0.7174821496009827
439;0.7144036491711935;0.6921395659446716;0.7346728444099426;0.7163985371589661;0.017421339937251114;0.0003035030852092607;0.7144036491711935
444;0.7176827589670817;0.6905584931373596;0.7409181594848633;0.7215716242790222;0.020742331172729576;0.0004302443024791892;0.7176827589670817
449;0.7145726283391317;0.6830620169639587;0.7399616837501526;0.7206941843032837;0.02362905140798302;0.0005583320704411044;0.7145726283391317
454;0.7137357592582703;0.6822839975357056;0.7361180186271667;0.7228052616119385;0.022894211225058133;0.0005241449076175778;0.7137357592582703
459;0.705753743648529;0.6812461614608765;0.725074052810669;0.7109410166740417;0.018264754147870196;0.0003336012440821416;0.705753743648529
464;0.7175776958465576;0.6902844309806824;0.7321047782897949;0.7303438782691956;0.019312637011375942;0.00037297794833316783;0.7175776958465576
469;0.7194044987360636;0.6973565220832825;0.7330046892166138;0.7278522849082947;0.015731534644364994;0.000247481182266856;0.7194044987360636
474;0.7202977736790975;0.6974025368690491;0.7339851260185242;0.7295056581497192;0.01629233581653372;0.00026544020635870744;0.7202977736790975
479;0.7113418976465861;0.694361686706543;0.7355147004127502;0.7041493058204651;0.01755358780342275;0.000308128444772472;0.7113418976465861
484;0.7201738556226095;0.6859750747680664;0.7393576502799988;0.7351888418197632;0.024242004866860446;0.0005876747999648855;0.7201738556226095
489;0.7137700915336609;0.6840296387672424;0.7326679825782776;0.7246126532554626;0.021285252808590678;0.00045306198712561735;0.7137700915336609
494;0.713850220044454;0.68977952003479;0.7435107827186584;0.7082603573799133;0.02228896693967722;0.000496798047238024;0.713850220044454
499;0.6859044432640076;0.654664933681488;0.7321200370788574;0.6709283590316772;0.03334701970466212;0.0011120237231831236;0.6859044432640076
504;0.7109463214874268;0.6801965236663818;0.7292081117630005;0.723434329032898;0.021870782508176853;0.0004783311275199746;0.7109463214874268
509;0.7129354476928711;0.6911693215370178;0.7261757850646973;0.7214612364768982;0.015510854865138144;0.00024058661864737965;0.7129354476928711
514;0.7200753490130106;0.6947529315948486;0.7372506856918335;0.7282224297523499;0.018281064324448437;0.0003341973128346214;0.7200753490130106
519;0.7147713303565979;0.6955684423446655;0.7313012480735779;0.7174443006515503;0.014709791046857674;0.00021637795264221418;0.7147713303565979
524;0.7230721116065979;0.6933389902114868;0.7391984462738037;0.7366788983345032;0.021049638340153935;0.00044308727425127853;0.7230721116065979
529;0.7187403440475464;0.6923822164535522;0.7337072491645813;0.7301315665245056;0.018695089271099887;0.0003495063628543941;0.7187403440475464
534;0.7280961871147156;0.6980904936790466;0.7466247081756592;0.7395733594894409;0.02141162625756029;0.0004584577389934452;0.7280961871147156
539;0.7007733583450317;0.6850140690803528;0.7306355237960815;0.6866704821586609;0.021126564954118816;0.00044633174676060133;0.7007733583450317
544;0.720687985420227;0.7027744650840759;0.733695387840271;0.7255941033363342;0.013091431314125698;0.0001713855738524709;0.720687985420227
549;0.6878730257352194;0.6779186129570007;0.6964301466941833;0.6892703175544739;0.007621615692525626;5.8089025764552884e-05;0.6878730257352194
554;0.7175336678822836;0.6818527579307556;0.7362820506095886;0.7344661951065063;0.025241101851659876;0.0006371132226858676;0.7175336678822836
559;0.7168967525164286;0.6919751763343811;0.7305752635002136;0.7281398177146912;0.017650242086947016;0.0003115310457278358;0.7168967525164286
564;0.7110581000645956;0.6852263808250427;0.7297043800354004;0.7182435393333435;0.018855520969604512;0.0003555306710351955;0.7110581000645956
569;0.7132285038630167;0.6935897469520569;0.7305302619934082;0.7155655026435852;0.015171169705626075;0.0002301643902369064;0.7132285038630167
574;0.7136648098627726;0.6867099404335022;0.7354047298431396;0.718879759311676;0.020218677870197124;0.00040879493481879884;0.7136648098627726
579;0.7111138502756754;0.6882823705673218;0.7252600789070129;0.7197991013526917;0.016297503248799073;0.0002656086121446164;0.7111138502756754
584;0.7219363252321879;0.6894781589508057;0.7502146363258362;0.7261161804199219;0.024971094129342408;0.0006235555420164789;0.7219363252321879
589;0.7100288271903992;0.695859968662262;0.7224315404891968;0.7117949724197388;0.010919449286077519;0.00011923437271121884;0.7100288271903992
594;0.7157294352849325;0.6896251440048218;0.7318723201751709;0.7256908416748047;0.01863022967366513;0.0003470854576935127;0.7157294352849325
599;0.7135668992996216;0.6955406665802002;0.7337650060653687;0.7113950252532959;0.01568040836892074;0.0002458752066161196;0.7135668992996216
604;0.6660785873730978;0.58969646692276;0.7216513752937317;0.6868879199028015;0.0558438041985365;0.003118530467364482;0.6660785873730978
609;0.6897144913673401;0.6775767803192139;0.7029731273651123;0.6885935664176941;0.010398267976798917;0.00010812397691732183;0.6897144913673401
614;0.7014789978663126;0.6812054514884949;0.7277237772941589;0.6955077648162842;0.01945474024573946;0.0003784869180291947;0.7014789978663126
619;0.7066113551457723;0.6892387270927429;0.7162159085273743;0.7143794298171997;0.012307160994448412;0.00015146621174327241;0.7066113551457723
624;0.703235407670339;0.6834719777107239;0.7291293144226074;0.6971049308776855;0.01913696524503513;0.0003662234387896825;0.703235407670339
629;0.6708845496177673;0.5959125757217407;0.7357581257820129;0.6809829473495483;0.057536525763940916;0.003310451796984637;0.6708845496177673
634;0.6599434614181519;0.5713439583778381;0.7146914005279541;0.6937950253486633;0.06322746543579164;0.003997712385434227;0.6599434614181519
639;0.6774535377820333;0.6313401460647583;0.7023652195930481;0.6986552476882935;0.03264224915286579;0.0010655164297577674;0.6774535377820333
644;0.6863815983136495;0.6721365451812744;0.7019955515861511;0.685012698173523;0.012228259117493543;0.00014953032104456394;0.6863815983136495
649;0.7032950719197592;0.6889389753341675;0.731115460395813;0.6898307800292969;0.019675354128494138;0.00038711956008165136;0.7032950719197592
654;0.7092236479123434;0.6928181052207947;0.7281132340431213;0.706739604473114;0.014515839245507927;0.00021070958900142817;0.7092236479123434
659;0.6967249910036722;0.6848655343055725;0.7140474319458008;0.6912620067596436;0.012524081739035658;0.00015685262340604645;0.6967249910036722
664;0.7092579404513041;0.6886599063873291;0.7196327447891235;0.7194811701774597;0.014565141015251255;0.00021214333279415438;0.7092579404513041
669;0.7095351815223694;0.6852845549583435;0.7277228236198425;0.7155981659889221;0.017847903653326485;0.0003185476648184249;0.7095351815223694
674;0.7095558842023214;0.686627984046936;0.7210985422134399;0.7209411263465881;0.016212601047544743;0.0002628484327268489;0.7095558842023214
679;0.7037244836489359;0.6873379945755005;0.7143447995185852;0.7094906568527222;0.01175523836056371;0.0001381856289136686;0.7037244836489359
684;0.7100498278935751;0.6937801837921143;0.724780261516571;0.7115890383720398;0.012702442846511907;0.00016135205426890152;0.7100498278935751
689;0.7162674268086752;0.686677873134613;0.735580563545227;0.7265438437461853;0.02124573433506515;0.0004513812274361663;0.7162674268086752
694;0.7063960830370585;0.6772841215133667;0.730015218257904;0.7118889093399048;0.021874955185712107;0.00047851366437691293;0.7063960830370585
699;0.7112050453821818;0.6926190853118896;0.7220261096954346;0.7189699411392212;0.013201350318859245;0.0001742756502412451;0.7112050453821818
704;0.7121066451072693;0.6873624920845032;0.7405831813812256;0.7083742618560791;0.021886958915526077;0.00047903897056992645;0.7121066451072693
709;0.7137197057406107;0.6982488036155701;0.7250628471374512;0.717847466468811;0.01132922589206894;0.00012835135931352524;0.7137197057406107
714;0.7152998248736063;0.6922097206115723;0.7339400053024292;0.7197497487068176;0.01732446308328252;0.00030013702112401895;0.7152998248736063
719;0.701815684636434;0.6765834093093872;0.739650309085846;0.6892133355140686;0.027245462795420443;0.0007423152429366396;0.701815684636434
724;0.7043458819389343;0.6742405295372009;0.7308880686759949;0.7079090476036072;0.023263104332622585;0.0005411720231904837;0.7043458819389343
729;0.7122981349627177;0.6948724985122681;0.738918125629425;0.70310378074646;0.019120781523888627;0.0003656042860842806;0.7122981349627177
734;0.7120601733525594;0.6917177438735962;0.742106556892395;0.702356219291687;0.021685373913808186;0.0004702554417816726;0.7120601733525594
739;0.71543021996816;0.6924289464950562;0.7437659502029419;0.7100957632064819;0.021294980772199636;0.00045347620608835213;0.71543021996816
744;0.6937999924023946;0.6680082082748413;0.7148310542106628;0.6985607147216797;0.019409500820189822;0.0003767287220889494;0.6937999924023946
749;0.7157299717267355;0.6818838715553284;0.7436568737030029;0.721649169921875;0.025563693382597112;0.0006535024193594394;0.7157299717267355
754;0.7022972702980042;0.672225296497345;0.7482578754425049;0.6864086389541626;0.03301085397005427;0.0010897164798322478;0.7022972702980042
759;0.7143940925598145;0.681963324546814;0.7423840761184692;0.7188348770141602;0.024865735863478074;0.0006183048200322597;0.7143940925598145
764;0.717266321182251;0.6877939105033875;0.7453069686889648;0.7186980843544006;0.02350142442208196;0.0005523169498668304;0.717266321182251
769;0.7007856170336405;0.6852632761001587;0.7279666662216187;0.6891269087791443;0.019284518671531928;0.00037189266039266354;0.7007856170336405
774;0.7034599383672079;0.6775657534599304;0.7347134351730347;0.6981006264686584;0.023636215846521307;0.0005586706995433448;0.7034599383672079
779;0.7114385763804117;0.6770744323730469;0.7431443929672241;0.7140969038009644;0.027038367205820448;0.0007310733011567866;0.7114385763804117
784;0.7143882314364115;0.6923364400863647;0.7262306213378906;0.7245976328849792;0.015607216047528237;0.00024358519275422292;0.7143882314364115
789;0.7064393162727356;0.6846630573272705;0.7195438146591187;0.7151110768318176;0.01550411518288736;0.00024037758760423836;0.7064393162727356
794;0.7103376189867655;0.6860330700874329;0.7264801263809204;0.7184996604919434;0.017492003541643854;0.00030597018790088113;0.7103376189867655
799;0.7074926098187765;0.6897940039634705;0.7215284705162048;0.711155354976654;0.013211885265808234;0.0001745539122768807;0.7074926098187765
804;0.7128978768984476;0.6972806453704834;0.73670494556427;0.7047080397605896;0.01710504673482713;0.00029258262380062026;0.7128978768984476
809;0.7159757216771444;0.6878995299339294;0.7332859635353088;0.7267416715621948;0.02003183044488061;0.00040127423097244567;0.7159757216771444
814;0.6627149979273478;0.5727229118347168;0.7285796999931335;0.6868423819541931;0.06587580536508858;0.004339621732499034;0.6627149979273478
819;0.6436439951260885;0.6246815919876099;0.6813003420829773;0.6249500513076782;0.026627283842014706;0.0007090122448032174;0.6436439951260885
824;0.6901523470878601;0.6779201030731201;0.709786593914032;0.6827503442764282;0.014022851441933723;0.00019664036256254272;0.6901523470878601
829;0.6881059010823568;0.666983962059021;0.7103715538978577;0.6869621872901917;0.01773136284143933;0.00031440122821477543;0.6881059010823568
834;0.7071544130643209;0.6902641654014587;0.7335940003395081;0.6976050734519958;0.018934291012398463;0.0003585073761421932;0.7071544130643209
839;0.701901356379191;0.6895366311073303;0.7089655995368958;0.7072018384933472;0.008772781259521937;7.696169102741931e-05;0.701901356379191
844;0.7089433073997498;0.6879145503044128;0.7280113101005554;0.710904061794281;0.016428044210721783;0.00026988063658942946;0.7089433073997498
849;0.7102466424306234;0.6873669028282166;0.7237339615821838;0.7196390628814697;0.016264560902931147;0.0002645359413651565;0.7102466424306234
854;0.7090196013450623;0.6866036057472229;0.7249013781547546;0.7155538201332092;0.016303411794740073;0.0002658012361488697;0.7090196013450623
859;0.7104135751724243;0.6883136034011841;0.7233029007911682;0.7196242213249207;0.015699038927506768;0.00024645982324737287;0.7104135751724243
864;0.7134067813555399;0.6864107847213745;0.7309169769287109;0.7228925824165344;0.01936811129194354;0.0003751237350171108;0.7134067813555399
869;0.7141666412353516;0.6954318881034851;0.7325381636619568;0.7145298719406128;0.01515075078149026;0.00022954524924282774;0.7141666412353516
874;0.7170822024345398;0.6898522973060608;0.7353492379188538;0.7260450720787048;0.019625539066477026;0.00038516178364981596;0.7170822024345398
879;0.7034549117088318;0.6896135210990906;0.7189182639122009;0.7018329501152039;0.012018459618271629;0.00014444337159602583;0.7034549117088318
884;0.7019835511843363;0.6595456600189209;0.7527164220809937;0.6936885714530945;0.03848638497237803;0.0014812018282420857;0.7019835511843363
889;0.7084782918294271;0.6850671172142029;0.7392311692237854;0.701136589050293;0.022713602125848865;0.0005159077215313661;0.7084782918294271
894;0.7035195628801981;0.6927982568740845;0.7179363965988159;0.6998240351676941;0.0105900648726513;0.00011214947400696298;0.7035195628801981
899;0.7166929642359415;0.6932984590530396;0.7486135363578796;0.7081668972969055;0.0233732012840461;0.0005463065382645343;0.7166929642359415
904;0.704535186290741;0.6727579832077026;0.7525454759597778;0.6883020997047424;0.03453641387479797;0.001192763883331338;0.704535186290741
909;0.7167742451032003;0.6844365000724792;0.7501270174980164;0.7157592177391052;0.026827644079954728;0.00071972248688073;0.7167742451032003
914;0.7088928620020548;0.6790482401847839;0.7492350935935974;0.6983952522277832;0.02959953215944728;0.0008761323040581537;0.7088928620020548
919;0.7109542489051819;0.6880913972854614;0.75413578748703;0.6906355619430542;0.030551619151560155;0.0009334014327819773;0.7109542489051819
924;0.7136184573173523;0.6881077885627747;0.7337276339530945;0.7190199494361877;0.01901183247684719;0.00036144977412770157;0.7136184573173523
929;0.715193529923757;0.6895971298217773;0.7478340268135071;0.7081494331359863;0.024291267532084375;0.0005900656783152966;0.715193529923757
934;0.7027343511581421;0.6825807094573975;0.7370895743370056;0.6885327696800232;0.024414036604319546;0.0005960451833170547;0.7027343511581421
939;0.6768330534299215;0.6214652061462402;0.7311565279960632;0.6778774261474609;0.044787383328122064;0.0020059097053801464;0.6768330534299215
944;0.7113614479700724;0.6917466521263123;0.7390027642250061;0.7033349275588989;0.020109762224755724;0.0004044025367362123;0.7113614479700724
949;0.7023345629374186;0.6857075691223145;0.7141789793968201;0.7071171402931213;0.012105373059851461;0.00014654005691817752;0.7023345629374186
954;0.7151309847831726;0.6936897039413452;0.7357569932937622;0.7159462571144104;0.017183571807505668;0.00029527514006370364;0.7151309847831726
959;0.7180971701939901;0.684339702129364;0.7446444034576416;0.7253074049949646;0.025141663495574822;0.0006321032433247196;0.7180971701939901
964;0.719652533531189;0.6930747628211975;0.7444992065429688;0.7213836312294006;0.0210295962467815;0.0004422439183026465;0.719652533531189
969;0.7104253570238749;0.6699875593185425;0.745633065700531;0.7156554460525513;0.03110279764890159;0.0009673840215885183;0.7104253570238749
974;0.7138757507006327;0.687081515789032;0.7538775205612183;0.700668215751648;0.028824246714100193;0.0008308371986353158;0.7138757507006327
979;0.7105389436086019;0.6776079535484314;0.7402406334877014;0.7137682437896729;0.02567144241939355;0.0006590229558922386;0.7105389436086019
984;0.7130487759908041;0.6811649203300476;0.7416225075721741;0.7163589000701904;0.02479244044529882;0.0006146651032336889;0.7130487759908041
989;0.7185419003168741;0.6767300367355347;0.7496931552886963;0.7292025089263916;0.030726108324948095;0.0009440937327964446;0.7185419003168741
994;0.7186059355735779;0.6882901787757874;0.7482606768608093;0.719266951084137;0.02448731462438332;0.0005996285775135372;0.7186059355735779
999;0.7148549755414327;0.6912967562675476;0.7362808585166931;0.7169873118400574;0.01842647565069021;0.0003395350049054792;0.7148549755414327


==> csv-data/settings-v3/data-mrbrains13/model-AdaptSegNet/unsup-True/src-T2_FLAIR/targ-T1/lambda-0.1/loss-None/shuf-False/eval-False/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.28851420927094296;2.3819447960704565e-05;0.4747824966907501;0.39073631167411804;0.2068590003990233;0.04279064604608312;0.28851420927094296
4;0.26457449793815613;0.19877053797245026;0.36618611216545105;0.22876684367656708;0.07288637137527226;0.005312423132254107;0.26457449793815613
9;0.1527898982167244;0.10517162829637527;0.18707780539989471;0.1661202609539032;0.03474122805310569;0.001206952926637898;0.1527898982167244
14;0.14340034375588098;0.08341341465711594;0.21723245084285736;0.12955516576766968;0.05550165358836396;0.003080433551042754;0.14340034375588098
19;0.11169170836607616;0.06428567320108414;0.19799423217773438;0.07279521971940994;0.061123903167709354;0.0037361315384555095;0.11169170836607616
24;0.1408948376774788;0.04271688312292099;0.20485535264015198;0.1751122772693634;0.07047621680877275;0.004966897135677144;0.1408948376774788
29;0.154994269212087;0.1382601410150528;0.17875456809997559;0.1479680985212326;0.017262193027283605;0.0002979833081111987;0.154994269212087
34;0.10251929735143979;0.037839312106370926;0.22504302859306335;0.0446755513548851;0.08668230146072854;0.007513821386528622;0.10251929735143979
39;0.10106131030867498;0.011933299712836742;0.15342409908771515;0.13782653212547302;0.06334389067286755;0.0040124484855761965;0.10106131030867498
44;0.10875763930380344;0.025854183360934258;0.17510096728801727;0.1253177672624588;0.062044763446238986;0.0038495526710997535;0.10875763930380344
49;0.17828398818771043;0.06234690174460411;0.3095923662185669;0.16291269659996033;0.10152105653358527;0.010306524919695416;0.17828398818771043
54;0.13992252945899963;0.09287600219249725;0.1685028225183487;0.15838876366615295;0.033522185116672945;0.0011237368949964892;0.13992252945899963
59;0.11748706052700679;0.10126712918281555;0.1435421258211136;0.10765192657709122;0.018607189113379698;0.0003462274867010759;0.11748706052700679
64;0.12483558431267738;0.04596659168601036;0.1761615127325058;0.152378648519516;0.05660768296501999;0.0032044297706682137;0.12483558431267738
69;0.11829694112141927;0.09820253401994705;0.14603248238563538;0.11065580695867538;0.02026024331271948;0.00041047745909059434;0.11829694112141927
74;0.16511162370443344;0.10882274061441422;0.2180817872285843;0.16843034327030182;0.04466650677653228;0.0019950968276180037;0.16511162370443344
79;0.16051893681287766;0.07376926392316818;0.21108610928058624;0.19670143723487854;0.061621744037416624;0.0037972393382128913;0.16051893681287766
84;0.15691414972146353;0.09713682532310486;0.2311037927865982;0.1425018310546875;0.055633163310239674;0.0030950488599037975;0.15691414972146353
89;0.13642374177773794;0.11689779162406921;0.1483236849308014;0.1440497487783432;0.013916744820814215;0.0001936757864076593;0.13642374177773794
94;0.18921443819999695;0.13113373517990112;0.22669747471809387;0.20981210470199585;0.04164376686153293;0.001734203318417708;0.18921443819999695
99;0.17803261677424112;0.14156492054462433;0.23080818355083466;0.1617247462272644;0.0382147439202168;0.0014603666528877467;0.17803261677424112
104;0.18417744586865106;0.09189552813768387;0.2530420422554016;0.20759476721286774;0.06783965387724537;0.004602218638184454;0.18417744586865106
109;0.1708462213476499;0.09668362885713577;0.21594829857349396;0.19990673661231995;0.05284821360099186;0.002792933680816061;0.1708462213476499
114;0.20192393163839975;0.16121265292167664;0.2517581880092621;0.19280095398426056;0.03752372602352396;0.0014080300146884896;0.20192393163839975
119;0.18685721357663473;0.14413118362426758;0.21996857225894928;0.19647188484668732;0.0316981472271942;0.001004772537636879;0.18685721357663473
124;0.16275767733653387;0.11944786459207535;0.1976456493139267;0.17117951810359955;0.03247479982263795;0.001054612623520406;0.16275767733653387
129;0.1746902937690417;0.11644905060529709;0.22542008757591248;0.18220174312591553;0.04480318536438725;0.0020073254187956443;0.1746902937690417
134;0.19294304649035135;0.1486518383026123;0.22812104225158691;0.20205625891685486;0.03307694639895349;0.0010940843830792425;0.19294304649035135
139;0.19035378098487854;0.14161784946918488;0.2164488583803177;0.21299463510513306;0.03449034821642613;0.0011895841200903294;0.19035378098487854
144;0.20166508356730142;0.13970033824443817;0.2355523556470871;0.22974255681037903;0.04387984114090229;0.0019254404585508213;0.20166508356730142
149;0.1931260277827581;0.16423802077770233;0.20999431610107422;0.20514574646949768;0.020522587043079694;0.0004211765789407826;0.1931260277827581
154;0.1993076503276825;0.17045660316944122;0.22082646191120148;0.20663988590240479;0.02120694738851143;0.0004497346175390919;0.1993076503276825
159;0.20456168552239737;0.17762310802936554;0.25430262088775635;0.1817593276500702;0.03521266407088309;0.0012399317109688607;0.20456168552239737
164;0.19976329803466797;0.17049221694469452;0.23064802587032318;0.1981496512889862;0.0245849985253755;0.0006044221524927155;0.19976329803466797
169;0.20872308810551962;0.1948758065700531;0.23206493258476257;0.19922852516174316;0.016600558576033618;0.00027557854503632327;0.20872308810551962
174;0.1959832857052485;0.14410527050495148;0.2559891939163208;0.18785539269447327;0.046036580115354976;0.002119366708717497;0.1959832857052485
179;0.20187616348266602;0.1508542150259018;0.25444403290748596;0.2003302425146103;0.04230449145512054;0.0017896699972763663;0.20187616348266602
184;0.20098471144835153;0.15629877150058746;0.23359447717666626;0.2130608856678009;0.03269079398265532;0.0010686880112164134;0.20098471144835153
189;0.20324912667274475;0.1629324108362198;0.22927844524383545;0.21753652393817902;0.028908434304073315;0.0008356975739129228;0.20324912667274475
194;0.20536874731381735;0.1350109875202179;0.2530624568462372;0.22803279757499695;0.050788986556726215;0.0025795211554593164;0.20536874731381735
199;0.21833133697509766;0.17905008792877197;0.2546088993549347;0.2213350236415863;0.03091978973868177;0.0009560333974842905;0.21833133697509766
204;0.5582274397214254;0.5372052788734436;0.5879335403442383;0.5495434999465942;0.02160088324539838;0.00046659815698133243;0.5582274397214254
209;0.5767804980278015;0.5364590883255005;0.6319203972816467;0.5619620084762573;0.040355966938790434;0.0016286040675647466;0.5767804980278015
214;0.6009676853815714;0.571506142616272;0.6377290487289429;0.5936678647994995;0.02752373350280005;0.000757555905933158;0.6009676853815714
219;0.5938024918238322;0.5729680061340332;0.6235122680664062;0.5849272012710571;0.021567857108348642;0.00046517246024614504;0.5938024918238322
224;0.5968652963638306;0.5579662322998047;0.6338692903518677;0.5987603664398193;0.031016254054483456;0.0009620080155722613;0.5968652963638306
229;0.6027371088663737;0.5465472340583801;0.6643757820129395;0.5972883105278015;0.048257356819251175;0.002328772487180528;0.6027371088663737
234;0.6128633618354797;0.5814725756645203;0.6552332043647766;0.6018843054771423;0.03109729190196398;0.0009670415636359545;0.6128633618354797
239;0.6242613792419434;0.5763664245605469;0.6816250085830688;0.6147927045822144;0.043490107897968595;0.0018913894849769501;0.6242613792419434
244;0.6296810110410055;0.591903567314148;0.6826585531234741;0.6144809126853943;0.038578051660047484;0.0014882660698852922;0.6296810110410055
249;0.6361905336380005;0.6040087342262268;0.675488293170929;0.6290745735168457;0.029612041504166128;0.0008768730020444574;0.6361905336380005
254;0.6352970600128174;0.5930179357528687;0.6920044422149658;0.6208688020706177;0.04167903618389536;0.0017371420572184586;0.6352970600128174
259;0.6399822433789571;0.5893594622612;0.6964635848999023;0.634123682975769;0.04392087824751764;0.0019290435460332684;0.6399822433789571
264;0.6372275948524475;0.5666513442993164;0.702818751335144;0.6422126889228821;0.05570175973811182;0.0031026860379223344;0.6372275948524475
269;0.6699432929356893;0.647712230682373;0.7104071974754333;0.6517104506492615;0.028658822012044227;0.0008213280791180308;0.6699432929356893
274;0.6596651673316956;0.633478581905365;0.7054305076599121;0.6400864124298096;0.03247322628030728;0.0010545104250520392;0.6596651673316956
279;0.6750884453455607;0.65376877784729;0.7153797149658203;0.6561168432235718;0.028506352022688603;0.0008126121056414426;0.6750884453455607
284;0.6752896706263224;0.6503581404685974;0.7059038281440735;0.6696070432662964;0.023029691633773868;0.000530366696746714;0.6752896706263224
289;0.6837675968805949;0.6571677327156067;0.7181258797645569;0.6760091781616211;0.025483572730611526;0.0006494124791163674;0.6837675968805949
294;0.6741552750269572;0.654239296913147;0.7138617038726807;0.654364824295044;0.02807673186158813;0.0007883028720275182;0.6741552750269572
299;0.6765830914179484;0.6556395292282104;0.7138386964797974;0.6602710485458374;0.026411459939336145;0.0006975652161271581;0.6765830914179484
304;0.6814636389414469;0.6650614142417908;0.7051914930343628;0.6741380095481873;0.01718244143459736;0.00029523629365336827;0.6814636389414469
309;0.6909238696098328;0.6627663969993591;0.7191933393478394;0.6908118724822998;0.0230363388760325;0.0005306729088114063;0.6909238696098328
314;0.6842422684033712;0.6635472774505615;0.7169017791748047;0.6722777485847473;0.023367185173917848;0.000546025342952166;0.6842422684033712
319;0.6770765582720438;0.6580246090888977;0.7057270407676697;0.6674780249595642;0.020623277759691243;0.00042531958555337544;0.6770765582720438
324;0.6806749701499939;0.6593666672706604;0.6963613629341125;0.6862968802452087;0.015617432175763727;0.00024390418776458014;0.6806749701499939
329;0.682368536790212;0.6573172807693481;0.7091191411018372;0.6806691884994507;0.021182131179159156;0.00044868268129110643;0.682368536790212
334;0.6880145072937012;0.65981525182724;0.7206768989562988;0.6835513710975647;0.025046286635540295;0.0006273164742296444;0.6880145072937012
339;0.6952606638272604;0.6614755392074585;0.7281310558319092;0.6961753964424133;0.027219686820829075;0.000740911350624016;0.6952606638272604
344;0.6987988948822021;0.6541367173194885;0.7239130735397339;0.718346893787384;0.03166257694020274;0.0010025187784942584;0.6987988948822021
349;0.6880495349566141;0.6517560482025146;0.7120230197906494;0.7003695368766785;0.026100623256722584;0.0006812425343893678;0.6880495349566141
354;0.6870972514152527;0.6598576903343201;0.703579306602478;0.69785475730896;0.019402540762571512;0.00037645858804324916;0.6870972514152527
359;0.6938863595326742;0.6683183312416077;0.7165988087654114;0.6967419385910034;0.019813579119725023;0.0003925779175336035;0.6938863595326742
364;0.688666045665741;0.6591109037399292;0.7206000685691833;0.6862871646881104;0.025159142193632064;0.0006329824359193973;0.688666045665741
369;0.7007997830708822;0.656515896320343;0.7284256815910339;0.7174577713012695;0.03163195360530247;0.001000580488888008;0.7007997830708822
374;0.7017705837885538;0.6572362780570984;0.7333804368972778;0.7146950364112854;0.032401279172974466;0.0010498428920450288;0.7017705837885538
379;0.6755270957946777;0.6568451523780823;0.686051070690155;0.6836850643157959;0.01324539552464762;0.0001754405026043552;0.6755270957946777
384;0.696986973285675;0.6631546020507812;0.7155324816703796;0.7122738361358643;0.02396005982479532;0.0005740844668077708;0.696986973285675
389;0.6960524519284567;0.6636043787002563;0.7157942056655884;0.7087587714195251;0.023123327700609406;0.0005346882839497703;0.6960524519284567
394;0.6928607821464539;0.6520879864692688;0.7283259630203247;0.6981683969497681;0.031349485358084246;0.0009827902322167386;0.6928607821464539
399;0.6932114760080973;0.6654933094978333;0.7153881788253784;0.6987529397010803;0.020742956414145156;0.0004302702407991256;0.6932114760080973
404;0.6822373867034912;0.6646712422370911;0.7073685526847839;0.6746723651885986;0.01823343527254727;0.00033245816183817095;0.6822373867034912
409;0.7074335018793741;0.6600658297538757;0.7342773675918579;0.7279573082923889;0.03359323403433836;0.0011285053728858291;0.7074335018793741
414;0.7051990628242493;0.6571897268295288;0.7340469360351562;0.7243605256080627;0.034177272113994094;0.0011680859291539984;0.7051990628242493
419;0.702962319056193;0.6605716943740845;0.7271445393562317;0.7211707234382629;0.030073747298488183;0.0009044302765733253;0.702962319056193
424;0.7029232382774353;0.6592580676078796;0.7291584014892578;0.7203532457351685;0.031084487440570862;0.0009662453594430076;0.7029232382774353
429;0.7060895363489786;0.655894935131073;0.7386565208435059;0.7237171530723572;0.036013142702064044;0.0012969464472792286;0.7060895363489786
434;0.7026833494504293;0.6616522669792175;0.7330262064933777;0.7133715748786926;0.030102474234374597;0.0009061589550311864;0.7026833494504293
439;0.6982838908831278;0.658311665058136;0.7196924090385437;0.7168475985527039;0.028288482517663097;0.0008002382431521307;0.6982838908831278
444;0.7039414842923483;0.6593372821807861;0.730549693107605;0.7219374775886536;0.031735297893071966;0.001007129132362018;0.7039414842923483
449;0.6995680928230286;0.6484415531158447;0.7315373420715332;0.7187253832817078;0.03652833483594829;0.0013343192458871538;0.6995680928230286
454;0.6975865165392557;0.6461375951766968;0.7258673906326294;0.7207545638084412;0.03643971168529941;0.0013278525877077462;0.6975865165392557
459;0.6868201494216919;0.6547224521636963;0.7214077115058899;0.6843302845954895;0.027281013220717867;0.0007442536823489831;0.6868201494216919
464;0.7055807709693909;0.6598213315010071;0.7311579585075378;0.7257630228996277;0.03243168263595425;0.0010518140385992563;0.7055807709693909
469;0.702305277188619;0.6583656072616577;0.7248176336288452;0.723732590675354;0.03107319610769018;0.0009655435163469721;0.702305277188619
474;0.6985642313957214;0.6692086458206177;0.7155579924583435;0.7109260559082031;0.020843488389967448;0.0004344510082627077;0.6985642313957214
479;0.6940834720929464;0.6614239811897278;0.7262415885925293;0.694584846496582;0.02646405221648659;0.0007003460597169289;0.6940834720929464
484;0.7085985938707987;0.6642438173294067;0.7398651838302612;0.7216867804527283;0.03222962652453681;0.0010387488259111265;0.7085985938707987
489;0.7025638222694397;0.6534543037414551;0.7303844690322876;0.7238526940345764;0.034827906709926644;0.0012129830857953532;0.7025638222694397
494;0.6942404508590698;0.6571251749992371;0.7326494455337524;0.69294673204422;0.030846222256235196;0.0009514894274810596;0.6942404508590698
499;0.6793267329533895;0.6466410160064697;0.7233604192733765;0.6679787635803223;0.032332120417902475;0.001045366010717746;0.6793267329533895
504;0.69742884238561;0.6550885438919067;0.7216531038284302;0.7155448794364929;0.030042783478538056;0.0009025688391383191;0.69742884238561
509;0.6950419147809347;0.6640827059745789;0.7118724584579468;0.7091705799102783;0.021919238039649725;0.0004804529962388275;0.6950419147809347
514;0.7063693006833395;0.6621160507202148;0.729522168636322;0.7274696826934814;0.031302989994146775;0.0009798771825736531;0.7063693006833395
519;0.6921519239743551;0.6536230444908142;0.7225283980369568;0.7003043293952942;0.028715074118428278;0.0008245554816268295;0.6921519239743551
524;0.7123917539914449;0.6644162535667419;0.7396093010902405;0.7331497073173523;0.03402614748178416;0.0011577787124521265;0.7123917539914449
529;0.7090874512990316;0.6680816411972046;0.7305288910865784;0.7286518216133118;0.029005610882864134;0.0008413254626881262;0.7090874512990316
534;0.7153921326001486;0.6633892059326172;0.7439504861831665;0.7388367056846619;0.03683083829472437;0.0013565106494921348;0.7153921326001486
539;0.6949155330657959;0.6523822546005249;0.731151819229126;0.7012125253677368;0.03246434107327472;0.001053933441321912;0.6949155330657959
544;0.7043473323186239;0.6634386777877808;0.731661319732666;0.7179419994354248;0.029464028339626566;0.0008681289659983174;0.7043473323186239
549;0.6683436433474222;0.6562960743904114;0.6849204897880554;0.6638143658638;0.01211679427095456;0.00014681670340463722;0.6683436433474222
554;0.7061296900113424;0.6577942371368408;0.7378004193305969;0.7227944135665894;0.034723018836546334;0.0012056880371231515;0.7061296900113424
559;0.7010703881581625;0.6633522510528564;0.7259564399719238;0.713902473449707;0.02712093812599011;0.000735545284833784;0.7010703881581625
564;0.6937039494514465;0.6565440893173218;0.7286801934242249;0.695887565612793;0.02948989107683693;0.0008696536757237064;0.6937039494514465
569;0.6959607005119324;0.6624107956886292;0.7166953682899475;0.7087759375572205;0.02394265971054099;0.0005732509540147627;0.6959607005119324
574;0.6982253392537435;0.6615778803825378;0.7175029516220093;0.7155951857566833;0.025925368193293583;0.0006721247159578387;0.6982253392537435
579;0.7006587386131287;0.6618626117706299;0.7226923108100891;0.717421293258667;0.027517273362881126;0.0007572003333275271;0.7006587386131287
584;0.7062197327613831;0.6564369201660156;0.7417910099029541;0.7204312682151794;0.03626574107585303;0.0013152039757808136;0.7062197327613831
589;0.6906378467877706;0.6593802571296692;0.7069962024688721;0.7055370807647705;0.02211047930224536;0.0004888732949750204;0.6906378467877706
594;0.7015969554583231;0.6612398028373718;0.7222071290016174;0.7213439345359802;0.028538992062608494;0.0008144740679496307;0.7015969554583231
599;0.7019245624542236;0.6658353209495544;0.7283679842948914;0.7115703821182251;0.026424292787863957;0.0006982432493387591;0.7019245624542236
604;0.6642958720525106;0.6012606620788574;0.7329901456832886;0.6586368083953857;0.05392700599748433;0.002908121975852711;0.6642958720525106
609;0.6730808019638062;0.6594700217247009;0.6947298645973206;0.665042519569397;0.015476317773502795;0.00023951641182643849;0.6730808019638062
614;0.6920589804649353;0.6647341847419739;0.7243825197219849;0.6870602369308472;0.024606524123513687;0.000605481029441061;0.6920589804649353
619;0.6948739290237427;0.65691739320755;0.7160995602607727;0.7116048336029053;0.026901977626272153;0.0007237164002044475;0.6948739290237427
624;0.6854945222536722;0.6557390093803406;0.7178833484649658;0.6828612089157104;0.02543855963451463;0.0006471203162787573;0.6854945222536722
629;0.6540818611780802;0.5830897688865662;0.723806619644165;0.6553491950035095;0.057454402924132786;0.003301008415368598;0.6540818611780802
634;0.6383333206176758;0.5415821671485901;0.706683337688446;0.6667344570159912;0.07033049381287579;0.004946378359962959;0.6383333206176758
639;0.6666498780250549;0.6163891553878784;0.7158755660057068;0.6676849126815796;0.04062175071690817;0.0016501266313066292;0.6666498780250549
644;0.6702958345413208;0.6543211936950684;0.6955456733703613;0.6610206365585327;0.01806260232892994;0.00032625760289306527;0.6702958345413208
649;0.6877356171607971;0.6575878858566284;0.7248802185058594;0.6807387471199036;0.02791393500411045;0.0007791877674137027;0.6877356171607971
654;0.7002823948860168;0.6644985675811768;0.7382868528366089;0.6980617642402649;0.030164837814723896;0.0009099174403885968;0.7002823948860168
659;0.6851784189542135;0.6581950783729553;0.7035877108573914;0.6937524676322937;0.019498008513988235;0.00038017233601155773;0.6851784189542135
664;0.69652392466863;0.6617350578308105;0.7160577178001404;0.711778998374939;0.02466138414437367;0.0006081838679163651;0.69652392466863
669;0.6954288085301717;0.6519129872322083;0.7235410809516907;0.7108323574066162;0.031204678505671764;0.0009737319606423334;0.6954288085301717
674;0.6951340635617574;0.6595221161842346;0.7162936329841614;0.7095864415168762;0.025329886186864912;0.0006416031342395298;0.6951340635617574
679;0.6821543574333191;0.6515476703643799;0.7035633325576782;0.6913520693778992;0.022208942750064065;0.0004932371380756232;0.6821543574333191
684;0.6943507790565491;0.6628938913345337;0.7218997478485107;0.6982586979866028;0.024247015603436176;0.0005879177656732774;0.6943507790565491
689;0.70133509238561;0.6579541563987732;0.7241769433021545;0.7218741774559021;0.030689356330343455;0.0009418365919707919;0.70133509238561
694;0.6986508766810099;0.6562419533729553;0.722261905670166;0.7174487709999084;0.030051945565967957;0.0009031194322999011;0.6986508766810099
699;0.6936911741892496;0.6590105295181274;0.7174360156059265;0.7046269774436951;0.025074265702293982;0.0006287188005092364;0.6936911741892496
704;0.6994947989781698;0.6618790626525879;0.7359888553619385;0.7006164789199829;0.03026559067406007;0.0009160059788497519;0.6994947989781698
709;0.6956940491994222;0.6670954823493958;0.7111606597900391;0.7088260054588318;0.02024468937965592;0.00040984744807875327;0.6956940491994222
714;0.6972336769104004;0.6663301587104797;0.7169656157493591;0.7084052562713623;0.022129776568351713;0.0004897270109651686;0.6972336769104004
719;0.6840495665868124;0.6615005731582642;0.7264128923416138;0.6642352342605591;0.029976191881688017;0.0008985720797277786;0.6840495665868124
724;0.6879452665646871;0.6571899652481079;0.7133551239967346;0.6932907104492188;0.023238783560485223;0.0005400410613710783;0.6879452665646871
729;0.6914661129315695;0.6550742387771606;0.730009913444519;0.6893141865730286;0.030630180375488945;0.000938207949834988;0.6914661129315695
734;0.6954185565312704;0.6576258540153503;0.7316482067108154;0.6969816088676453;0.030239703747420566;0.0009144396827317614;0.6954185565312704
739;0.7007047533988953;0.6561239957809448;0.7408073544502258;0.7051829099655151;0.03471654959385503;0.0012052388157025955;0.7007047533988953
744;0.6789469122886658;0.6589980721473694;0.7099770307540894;0.6678656339645386;0.02223824936348776;0.0004945397347526637;0.6789469122886658
749;0.7057414054870605;0.653704822063446;0.741085946559906;0.7224334478378296;0.03757511089312853;0.0014118889586309062;0.7057414054870605
754;0.6904162565867106;0.6550763249397278;0.7408736348152161;0.675298810005188;0.03662146446030918;0.0013411316592176882;0.6904162565867106
759;0.7014263073603312;0.6576465368270874;0.7343365550041199;0.7122958302497864;0.032238172176078106;0.0010392997452544567;0.7014263073603312
764;0.708689272403717;0.6695221662521362;0.7325677275657654;0.7239779233932495;0.02791645676117037;0.0007793285580982948;0.708689272403717
769;0.6826842228571574;0.6510444283485413;0.7231897711753845;0.6738184690475464;0.030112996262523818;0.0009067925439067734;0.6826842228571574
774;0.6888689597447714;0.642761766910553;0.7276632189750671;0.6961818933486938;0.03504448020337662;0.0012281155927248556;0.6888689597447714
779;0.7027591069539388;0.6575344204902649;0.7369193434715271;0.7138235569000244;0.033339746436171436;0.0011115386924282057;0.7027591069539388
784;0.698479175567627;0.6584634780883789;0.7189043760299683;0.7180696725845337;0.028297422921807786;0.0008007441440156526;0.698479175567627
789;0.6923142671585083;0.6549507975578308;0.711409866809845;0.7105821371078491;0.026422123679036534;0.0006981286197103032;0.6923142671585083
794;0.6999825835227966;0.6591023206710815;0.7290940284729004;0.711751401424408;0.029761144650419197;0.0008857257309031752;0.6999825835227966
799;0.6910146276156107;0.6595134735107422;0.7143837809562683;0.6991466283798218;0.023126964595661725;0.0005348564914089909;0.6910146276156107
804;0.6960593660672506;0.6619710922241211;0.7268838286399841;0.6993231773376465;0.026600816845295062;0.0007076034568369336;0.6960593660672506
809;0.7044966816902161;0.6568086743354797;0.7283978462219238;0.7282835245132446;0.0337205456802655;0.0011370752009748724;0.7044966816902161
814;0.6079496840635935;0.44043561816215515;0.7265551686286926;0.6568582653999329;0.12181991158001322;0.014840090857362239;0.6079496840635935
819;0.6529592474301656;0.6503937244415283;0.6578818559646606;0.6506021618843079;0.0034818498560200864;1.2123278419867096e-05;0.6529592474301656
824;0.6705398162206014;0.6591531038284302;0.6919766068458557;0.6604897379875183;0.015167918819052571;0.00023006576130136917;0.6705398162206014
829;0.6721550822257996;0.6437559127807617;0.6884995698928833;0.6842097640037537;0.02015746722710273;0.0004063234850117207;0.6721550822257996
834;0.6920512715975443;0.6638299822807312;0.7259281873703003;0.6863956451416016;0.025664974209915172;0.0006586909011956108;0.6920512715975443
839;0.682776669661204;0.659910261631012;0.6966347098350525;0.6917850375175476;0.01628975736568263;0.0002653561950328115;0.682776669661204
844;0.6954260071118673;0.6648414731025696;0.7151092886924744;0.7063272595405579;0.021921698526508587;0.0004805608662871287;0.6954260071118673
849;0.6992958982785543;0.6630478501319885;0.7193025350570679;0.7155373096466064;0.02567729186687085;0.0006593233176164719;0.6992958982785543
854;0.6959404945373535;0.6653894782066345;0.7147771120071411;0.7076548933982849;0.02179762905467746;0.00047513663240531895;0.6959404945373535
859;0.6968121925989786;0.6598364114761353;0.7243442535400391;0.7062559127807617;0.02716864994915097;0.000738135540059501;0.6968121925989786
864;0.6996618310610453;0.6595312356948853;0.7236467599868774;0.7158074975013733;0.028556517322799357;0.0008154746816073396;0.6996618310610453
869;0.6945676803588867;0.6598808765411377;0.7264858484268188;0.6973363161087036;0.027261750713034643;0.0007432030519396449;0.6945676803588867
874;0.709829310576121;0.6637639999389648;0.7349199652671814;0.7308039665222168;0.03261640685800535;0.0010638299963269383;0.709829310576121
879;0.685615619023641;0.6582642793655396;0.7100264430046082;0.6885561347007751;0.021233862429070424;0.00045087691365668857;0.685615619023641
884;0.6856751243273417;0.6512365341186523;0.7423462271690369;0.6634426116943359;0.040381163145014304;0.0016306383369442616;0.6856751243273417
889;0.6900577346483866;0.6485915184020996;0.7339248657226562;0.687656819820404;0.03487853528309456;0.0012165122234940719;0.6900577346483866
894;0.6740334232648214;0.652708113193512;0.7086190581321716;0.6607730984687805;0.024676380086442046;0.0006089237341705535;0.6740334232648214
899;0.7003592848777771;0.6576705574989319;0.7368054986000061;0.7066017985343933;0.03260686490431528;0.0010632076388882676;0.7003592848777771
904;0.6948514978090922;0.6550747156143188;0.7468178868293762;0.6826618909835815;0.03843299148794982;0.0014770948347128234;0.6948514978090922
909;0.708230177561442;0.6618577241897583;0.7469330430030823;0.7158997654914856;0.0351527087819197;0.0012357129347064543;0.708230177561442
914;0.6965305606524149;0.6518855690956116;0.7434824705123901;0.6942236423492432;0.03742984095906985;0.0014009929942212628;0.6965305606524149
919;0.699052890141805;0.6606375575065613;0.7487847208976746;0.6877363920211792;0.03686486991487063;0.0013590186338403338;0.699052890141805
924;0.6965504686037699;0.6539655923843384;0.7320124506950378;0.7036733627319336;0.03225812289034986;0.0010405864924089138;0.6965504686037699
929;0.6978561679522196;0.6605639457702637;0.7336052060127258;0.6993993520736694;0.029838928570759062;0.0008903616582508614;0.6978561679522196
934;0.6869707703590393;0.655238151550293;0.7319932579994202;0.6736809015274048;0.032713932319179136;0.0010702013677838333;0.6869707703590393
939;0.6620960632960001;0.6078090071678162;0.7265654802322388;0.6519137024879456;0.04901384380896407;0.0024023568849295255;0.6620960632960001
944;0.6864713231722513;0.6518646478652954;0.714443027973175;0.6931062936782837;0.025974738233438856;0.0006746870262956703;0.6864713231722513
949;0.6797001560529073;0.6583059430122375;0.7019516229629517;0.6788429021835327;0.01782858206621155;0.0003178583384916401;0.6797001560529073
954;0.6936825712521871;0.6548067927360535;0.7171172499656677;0.7091236710548401;0.027682352288988677;0.0007663126282516766;0.6936825712521871
959;0.7038669983545939;0.655021071434021;0.7360002398490906;0.7205796837806702;0.03510832588729049;0.0012325945466081913;0.7038669983545939
964;0.7025876641273499;0.6632314324378967;0.7339844107627869;0.710547149181366;0.02942800295868345;0.0008660073581362818;0.7025876641273499
969;0.7010796070098877;0.651734471321106;0.7349650859832764;0.7165392637252808;0.03569392612736816;0.001274056362386015;0.7010796070098877
974;0.7035314440727234;0.6625353693962097;0.7401459813117981;0.7079129815101624;0.031835516573106175;0.0010135001154765177;0.7035314440727234
979;0.6925963759422302;0.6500564217567444;0.7243845462799072;0.7033481597900391;0.0312822437996936;0.0009785787771434684;0.6925963759422302
984;0.7016986608505249;0.6496117115020752;0.7360283136367798;0.7194559574127197;0.03744728265197409;0.0014022989780168398;0.7016986608505249
989;0.708586593468984;0.6500038504600525;0.7387784719467163;0.7369774580001831;0.04143077959397485;0.001716509497764523;0.708586593468984
994;0.7039007345835367;0.6578591465950012;0.7361871004104614;0.7176559567451477;0.033423760907131825;0.0011171477931771138;0.7039007345835367
999;0.700847327709198;0.6540224552154541;0.7292985916137695;0.7192209362983704;0.033364814772506766;0.0011132108648036858;0.700847327709198


==> csv-data/settings-v3/data-mrbrains13/model-AdaptSegNet/unsup-True/src-T2_FLAIR/targ-T1/lambda-0.1/loss-None/shuf-False/eval-False/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.2783203224341075;0.0;0.5922755599021912;0.24268540740013123;0.24310487461378;0.059099980060981695;0.2783203224341075
4;0.18534842443962893;0.02389865554869175;0.468970388174057;0.063176229596138;0.20119102977053605;0.04047783046012872;0.18534842443962893
9;0.07555574954797824;0.006704338826239109;0.12812750041484833;0.09183540940284729;0.05088985842834866;0.002589777690857369;0.07555574954797824
14;0.07963798350344102;0.012671628035604954;0.19085842370986938;0.03538389876484871;0.07918944184760743;0.006270967700135598;0.07963798350344102
19;0.017023691015007596;0.0011864678235724568;0.03956126049160957;0.010323344729840755;0.016367185837004694;0.0002678847722230471;0.017023691015007596
24;0.046057063698147736;0.0005937765818089247;0.07876256108283997;0.05881485342979431;0.03316283679783579;0.0010997737444798919;0.046057063698147736
29;0.06579281327625115;0.01741989515721798;0.10501804947853088;0.07494049519300461;0.036342071335783;0.0013207461489751406;0.06579281327625115
34;0.051610960314671196;0.03291957825422287;0.08643244206905365;0.035480860620737076;0.024644698355066778;0.0006073611570122312;0.051610960314671196
39;0.02988412572691838;0.00968074332922697;0.040508948266506195;0.03946268558502197;0.014292332714435316;0.00020427077442011798;0.02988412572691838
44;0.04914987040683627;0.007203264627605677;0.074959397315979;0.06528694927692413;0.02992242598303921;0.00089535157671046;0.04914987040683627
49;0.08850699383765459;0.0043167537078261375;0.13388080894947052;0.12732341885566711;0.05959165065146409;0.00355116482736614;0.08850699383765459
54;0.09953402727842331;0.02585737407207489;0.19631893932819366;0.07642576843500137;0.07148323825658923;0.005109853351648301;0.09953402727842331
59;0.07121017078558604;0.03885459899902344;0.13126559555530548;0.0435103178024292;0.042508112657841914;0.0018069396417317802;0.07121017078558604
64;0.07554772744576137;0.025228381156921387;0.12745025753974915;0.07396454364061356;0.04174691889650614;0.0017428052373514612;0.07554772744576137
69;0.08768350382645924;0.04126854985952377;0.16242370009422302;0.05935826152563095;0.05336279678233148;0.002847588080432407;0.08768350382645924
74;0.12088582913080852;0.03816823661327362;0.24011431634426117;0.08437493443489075;0.08639189334384291;0.007463559235533928;0.12088582913080852
79;0.09048435774942239;0.029193060472607613;0.1817544549703598;0.06050555780529976;0.06579154508669528;0.004328527404894659;0.09048435774942239
84;0.09178057064612706;0.06457290798425674;0.13252542912960052;0.07824337482452393;0.029346527739370014;0.0008612186903576136;0.09178057064612706
89;0.10321932782729466;0.06077399104833603;0.17973779141902924;0.06914620101451874;0.05421457324225144;0.002939219951839446;0.10321932782729466
94;0.1050487831234932;0.05663542449474335;0.1646687388420105;0.09384218603372574;0.044810639480396826;0.0020079934106420985;0.1050487831234932
99;0.10392100860675176;0.06706493347883224;0.14937090873718262;0.09532718360424042;0.03414633959823891;0.0011659725079582585;0.10392100860675176
104;0.13174613192677498;0.06100740656256676;0.2440028339624405;0.09022815525531769;0.08026887484151571;0.006443092268322913;0.13174613192677498
109;0.09940110271175702;0.047126661986112595;0.18010450899600983;0.07097213715314865;0.057890307253726646;0.003351287673930876;0.09940110271175702
114;0.12602719416220984;0.07521969079971313;0.20346792042255402;0.09939397126436234;0.05564110304318233;0.003095932347862034;0.12602719416220984
119;0.11084397261341412;0.050138454884290695;0.2004382610321045;0.0819552019238472;0.06467059473971865;0.004182285823988926;0.11084397261341412
124;0.09581029415130615;0.033676669001579285;0.18242424726486206;0.07132996618747711;0.06314494095708344;0.003987283568473554;0.09581029415130615
129;0.11504598706960678;0.05640958249568939;0.17802737653255463;0.11070100218057632;0.04974522507646853;0.0024745874179085137;0.11504598706960678
134;0.12472289552291234;0.09318479895591736;0.1862032115459442;0.09478067606687546;0.043478030081542114;0.0018903390997714812;0.12472289552291234
139;0.11735958854357402;0.07492436468601227;0.19127920269966125;0.08587519824504852;0.0524599034606307;0.002752041471098693;0.11735958854357402
144;0.1298873412112395;0.05739494040608406;0.2503679394721985;0.08189914375543594;0.08577798829317283;0.007357863275623696;0.1298873412112395
149;0.12263009200493495;0.0670989602804184;0.21217161417007446;0.08861970156431198;0.06392208131827216;0.004086032480059799;0.12263009200493495
154;0.11848974724610646;0.08533529937267303;0.176735520362854;0.09339842200279236;0.04131731720165132;0.001707120700741872;0.11848974724610646
159;0.1089804396033287;0.07988439500331879;0.15447282791137695;0.09258409589529037;0.03258311061643306;0.0010616590974427131;0.1089804396033287
164;0.12042225897312164;0.07583682984113693;0.18614308536052704;0.09928686171770096;0.047447488620126696;0.002251264176357052;0.12042225897312164
169;0.11947251359621684;0.07855700701475143;0.1874963790178299;0.09236415475606918;0.048429288881563795;0.0023453960215739584;0.11947251359621684
174;0.10507665077845256;0.07165142148733139;0.16400854289531708;0.0795699879527092;0.0417963463719974;0.0017469345700479805;0.10507665077845256
179;0.11626012126604716;0.057884491980075836;0.18609784543514252;0.10479802638292313;0.05296666067997093;0.002805467143587179;0.11626012126604716
184;0.11933852483828862;0.05510742962360382;0.24171903729438782;0.06118910759687424;0.08657170081693644;0.007494659382337152;0.11933852483828862
189;0.11049097031354904;0.0741080492734909;0.18195182085037231;0.0754130408167839;0.05053326046817523;0.0025536104135444417;0.11049097031354904
194;0.1261618807911873;0.07221130281686783;0.204497292637825;0.10177704691886902;0.05669133307048511;0.003213907245308678;0.1261618807911873
199;0.1172882542014122;0.08898761868476868;0.16693541407585144;0.09594172984361649;0.03522045123883755;0.0012404801854673335;0.1172882542014122
204;0.5553713937600454;0.3963838517665863;0.7123656272888184;0.5573647022247314;0.12900671965579183;0.016642733716348068;0.5553713937600454
209;0.6387063264846802;0.5741696953773499;0.7290641665458679;0.6128851175308228;0.06581856588897894;0.004332083615681863;0.6387063264846802
214;0.6014816164970398;0.453563392162323;0.7264664769172668;0.6244149804115295;0.1125861975037107;0.012675651868344554;0.6014816164970398
219;0.6072386503219604;0.45819175243377686;0.7342501282691956;0.6292740702629089;0.11377236488181941;0.012944151010801855;0.6072386503219604
224;0.6500558654467264;0.5820425748825073;0.73893803358078;0.6291869878768921;0.06573014923814845;0.004320452518869268;0.6500558654467264
229;0.6432339350382487;0.5505726933479309;0.7511810064315796;0.6279481053352356;0.08260817660033798;0.0068241108412326265;0.6432339350382487
234;0.653560737768809;0.5478551983833313;0.7583431005477905;0.6544839143753052;0.0859338056517295;0.007384618953789218;0.653560737768809
239;0.5928943057854971;0.3947731554508209;0.7150488495826721;0.668860912322998;0.14135610833288478;0.019981549363018263;0.5928943057854971
244;0.6423742175102234;0.5178813934326172;0.7659533023834229;0.6432879567146301;0.10127699374199603;0.010257029461416304;0.6423742175102234
249;0.6224156618118286;0.433146595954895;0.7668348550796509;0.6672655344009399;0.13987040876676332;0.019563731248581462;0.6224156618118286
254;0.6026399334271749;0.3661145567893982;0.754193902015686;0.6876113414764404;0.16944320520894737;0.028710999791481447;0.6026399334271749
259;0.6323879162470499;0.4279855489730835;0.7671428322792053;0.7020353674888611;0.14695802417302156;0.021596660868838394;0.6323879162470499
264;0.7050845623016357;0.6489766836166382;0.7756472826004028;0.6906297206878662;0.05271348338762295;0.002778711330857201;0.7050845623016357
269;0.7141731977462769;0.6849155426025391;0.7592064738273621;0.6983975768089294;0.03231550997619152;0.0010442921850213338;0.7141731977462769
274;0.7300146818161011;0.6896693110466003;0.791741132736206;0.7086336016654968;0.04432852457927881;0.0019650180913757254;0.7300146818161011
279;0.7288291652997335;0.6869077086448669;0.7787439823150635;0.72083580493927;0.037915657696137264;0.0014375970985306531;0.7288291652997335
284;0.732241153717041;0.6943492293357849;0.7946575284004211;0.707716703414917;0.04447115328896654;0.001977683474850759;0.732241153717041
289;0.7231727639834086;0.6482439637184143;0.8060593008995056;0.7152150273323059;0.06467309766227691;0.004182609561234408;0.7231727639834086
294;0.7356943686803182;0.7021826505661011;0.8021202087402344;0.7027802467346191;0.04697079554392872;0.002206255634029554;0.7356943686803182
299;0.7316416104634603;0.6692454218864441;0.8047497868537903;0.7209296226501465;0.055835581507884244;0.003117612162323585;0.7316416104634603
304;0.726247251033783;0.6546552777290344;0.8047927618026733;0.7192937135696411;0.061490269113302055;0.0037810531956263085;0.726247251033783
309;0.739142100016276;0.6975641250610352;0.8042340874671936;0.7156280875205994;0.04661403084671641;0.002172867871778629;0.739142100016276
314;0.7427873015403748;0.7113549709320068;0.7890952229499817;0.7279117107391357;0.03343500258929247;0.001117899398145994;0.7427873015403748
319;0.6970597505569458;0.6038549542427063;0.7855483889579773;0.7017759084701538;0.07425096032490017;0.005513205109169898;0.6970597505569458
324;0.7326483329137167;0.6864496469497681;0.7864397764205933;0.7250555753707886;0.04117235296674509;0.001695162648818243;0.7326483329137167
329;0.7463093996047974;0.7185928821563721;0.7957560420036316;0.7245792746543884;0.035049365730577965;0.0012284580381158132;0.7463093996047974
334;0.719437042872111;0.6302928924560547;0.8030630946159363;0.724955141544342;0.07064098313919924;0.004990148498872631;0.719437042872111
339;0.7244160771369934;0.6801767349243164;0.7994076609611511;0.6936638355255127;0.05331215436151154;0.0028421858026656346;0.7244160771369934
344;0.7470094362894694;0.7274827361106873;0.7849168181419373;0.7286287546157837;0.026808649584106406;0.0007187036925234085;0.7470094362894694
349;0.7546590566635132;0.732750415802002;0.7932315468788147;0.7379952073097229;0.027358785432922198;0.0007485031403646758;0.7546590566635132
354;0.7449573874473572;0.7125650644302368;0.7852652668952942;0.7370418310165405;0.03020289042263081;0.0009122145898814438;0.7449573874473572
359;0.7511882583300272;0.7195041179656982;0.8000224232673645;0.734038233757019;0.03503704591147465;0.0012275945862027823;0.7511882583300272
364;0.7287651896476746;0.674240231513977;0.7946075797080994;0.7174477577209473;0.04978713238634624;0.0024787585512555665;0.7287651896476746
369;0.7441884477933248;0.7021011710166931;0.7993643283843994;0.7310998439788818;0.04077183756501856;0.0016623427384282587;0.7441884477933248
374;0.7444046338399252;0.6905859708786011;0.7992105484008789;0.7434173822402954;0.044351292425843805;0.00196703713984271;0.7444046338399252
379;0.7209867238998413;0.6974765062332153;0.7593839764595032;0.7060996890068054;0.027378234340250773;0.0007495677155896866;0.7209867238998413
384;0.7518408497174581;0.7200636863708496;0.7896738052368164;0.7457850575447083;0.02873901675728382;0.0008259310841754403;0.7518408497174581
389;0.7454070448875427;0.7101182341575623;0.8026493787765503;0.7234535217285156;0.0408409195574363;0.0016679807102969828;0.7454070448875427
394;0.7447588642438253;0.7009273767471313;0.7898440957069397;0.7435051202774048;0.03631092244393678;0.0013184830887295917;0.7447588642438253
399;0.7538893421490988;0.720736026763916;0.7913767695426941;0.749555230140686;0.02900134514421095;0.0008410780201736481;0.7538893421490988
404;0.6946149667104086;0.6161956191062927;0.7550581693649292;0.7125911116600037;0.05809795352976285;0.003375372204346484;0.6946149667104086
409;0.7507041891415914;0.714230477809906;0.7766610383987427;0.7612210512161255;0.026549915439666744;0.0007048980098534546;0.7507041891415914
414;0.7338694334030151;0.6905662417411804;0.7845927476882935;0.7264493107795715;0.03874308213488636;0.0015010264133105504;0.7338694334030151
419;0.7609135309855143;0.7143369913101196;0.8112967014312744;0.7571069002151489;0.03967504820464209;0.0015741094500406737;0.7609135309855143
424;0.7462081511815389;0.7049914002418518;0.7877390384674072;0.7458940148353577;0.03378231212937568;0.001141244612806563;0.7462081511815389
429;0.7612540523211161;0.7278103232383728;0.8174543380737305;0.7384974956512451;0.039978394186128786;0.0015982720017014961;0.7612540523211161
434;0.7529308001200358;0.7107120752334595;0.8185152411460876;0.7295650839805603;0.047009560468974955;0.0022098987754862126;0.7529308001200358
439;0.7532211939493815;0.719111979007721;0.8005711436271667;0.7399804592132568;0.03454838797386265;0.0011935911115925374;0.7532211939493815
444;0.7505768736203512;0.7152866721153259;0.8026116490364075;0.7338322997093201;0.03756504106358591;0.0014111323101088952;0.7505768736203512
449;0.7513700127601624;0.7054580450057983;0.8127564191818237;0.735895574092865;0.045150333806485116;0.0020385526428370326;0.7513700127601624
454;0.7471546530723572;0.7059828042984009;0.8018233180046082;0.7336578369140625;0.04027384636606019;0.0016219827011170196;0.7471546530723572
459;0.7485482494036356;0.6980773210525513;0.7985541224479675;0.7490133047103882;0.04102080051219734;0.0016827060746614898;0.7485482494036356
464;0.7578834692637125;0.7149389386177063;0.810124933719635;0.7485865354537964;0.03941165774730087;0.0015532787663903806;0.7578834692637125
469;0.7507455945014954;0.7302231788635254;0.7769471406936646;0.7450664639472961;0.019493102116129948;0.0003799810301098698;0.7507455945014954
474;0.7653451561927795;0.7237767577171326;0.8131616115570068;0.7590970993041992;0.036757690217206006;0.0013511277901040823;0.7653451561927795
479;0.7482752203941345;0.719592273235321;0.7968671917915344;0.7283661961555481;0.03454591335278139;0.0011934201293778794;0.7482752203941345
484;0.7540908257166544;0.6992617845535278;0.8032680749893188;0.7597426176071167;0.04264804939840625;0.0018188561174888997;0.7540908257166544
489;0.7420281171798706;0.7041109800338745;0.7878862023353577;0.7340871691703796;0.03465896670303188;0.0012012439729218727;0.7420281171798706
494;0.7509783307711283;0.7086883187294006;0.811226487159729;0.7330201864242554;0.04374463934814521;0.001913593471699294;0.7509783307711283
499;0.7006770372390747;0.6245046257972717;0.8041654229164124;0.67336106300354;0.07584687355322585;0.005752748227799032;0.7006770372390747
504;0.7482831279436747;0.6921787261962891;0.8072113990783691;0.745459258556366;0.047004323463105284;0.0022094064242242297;0.7482831279436747
509;0.7522688508033752;0.7107015252113342;0.794357180595398;0.7517478466033936;0.03415426526283949;0.0011665138356444042;0.7522688508033752
514;0.7547879020373026;0.7124564051628113;0.811617910861969;0.7402893900871277;0.04176047724590039;0.0017439374598053642;0.7547879020373026
519;0.7587524851163229;0.731302797794342;0.7980902194976807;0.7468644380569458;0.028532252763137707;0.0008140894477395794;0.7587524851163229
524;0.7590358257293701;0.7146859169006348;0.8097049593925476;0.752716600894928;0.03904786857948551;0.0015247360406007715;0.7590358257293701
529;0.7539372642834982;0.7128214836120605;0.7975959777832031;0.7513943314552307;0.03465572195198634;0.001201019064013388;0.7539372642834982
534;0.7647196849187216;0.7285086512565613;0.8115102648735046;0.7541401386260986;0.03470122058921849;0.0012041747103816015;0.7647196849187216
539;0.7251513401667277;0.6682296395301819;0.7948374152183533;0.712386965751648;0.05246954136660517;0.0027530527712218912;0.7251513401667277
544;0.7629183133443197;0.7423956990242004;0.8016100525856018;0.7447491884231567;0.02737605696253911;0.0007494484948161862;0.7629183133443197
549;0.7303167382876078;0.7001681327819824;0.7599252462387085;0.7308568358421326;0.024398728535128093;0.0005952979541308739;0.7303167382876078
554;0.7467454473177592;0.6981956958770752;0.7946603894233704;0.747380256652832;0.03938410434353841;0.001551107674942721;0.7467454473177592
559;0.7543037931124369;0.711159884929657;0.8063457608222961;0.7454057335853577;0.03936554618675923;0.001549646226581874;0.7543037931124369
564;0.7475465734799703;0.6989396214485168;0.7968180775642395;0.7468820214271545;0.03996147532288681;0.0015969195099816917;0.7475465734799703
569;0.7517392834027609;0.7201743721961975;0.802947461605072;0.7320960164070129;0.036535275522633026;0.001334826357514708;0.7517392834027609
574;0.7486379941304525;0.7011846303939819;0.8138579726219177;0.7308713793754578;0.047683400061186085;0.002273706641395121;0.7486379941304525
579;0.7366557518641154;0.705338716506958;0.7635610699653625;0.7410674691200256;0.023973013263785037;0.0005747053649456132;0.7366557518641154
584;0.7566335399945577;0.7091334462165833;0.8135040998458862;0.7472630739212036;0.04312124426602966;0.0018594417070505957;0.7566335399945577
589;0.7480488618214926;0.7235268950462341;0.7949087619781494;0.725710928440094;0.03314694739575339;0.0010987201216568427;0.7480488618214926
594;0.74769393603007;0.7024310827255249;0.7951692342758179;0.7454814910888672;0.03789250033717901;0.001435841581803111;0.74769393603007
599;0.7500914136568705;0.7202517986297607;0.8018519282341003;0.7281705141067505;0.03674270599430672;0.0013500264437840631;0.7500914136568705
604;0.6708716551462809;0.5784947276115417;0.7322704195976257;0.7018498182296753;0.06649047953136236;0.004420983868310518;0.6708716551462809
609;0.7185211579004923;0.7171695828437805;0.7198496460914612;0.7185442447662354;0.0010942530193148608;1.1973896702796892e-06;0.7185211579004923
614;0.7285938262939453;0.689480185508728;0.7509881258010864;0.7453131675720215;0.027754386552179072;0.0007703059728877785;0.7285938262939453
619;0.7301060954729716;0.7064194083213806;0.7647980451583862;0.719100832939148;0.025071273898169252;0.0006285687748770228;0.7301060954729716
624;0.7332663734753927;0.6956731677055359;0.7870453596115112;0.7170805931091309;0.03901883287144167;0.001522469318649497;0.7332663734753927
629;0.6918362180391947;0.5773817300796509;0.803718626499176;0.6944082975387573;0.0924195483106605;0.00854137290994651;0.6918362180391947
634;0.676944375038147;0.5844731330871582;0.737787127494812;0.7085728645324707;0.06646586207007292;0.004417710820717957;0.676944375038147
639;0.6774937907854716;0.6334797143936157;0.7241976857185364;0.6748039722442627;0.03708426371715955;0.0013752426154438363;0.6774937907854716
644;0.7084084351857504;0.6912692189216614;0.7248874306678772;0.7090686559677124;0.013732515158412699;0.00018858197257603455;0.7084084351857504
649;0.7361222704251608;0.7084910869598389;0.7522202134132385;0.7476555109024048;0.01962686682456491;0.0003852139013492066;0.7361222704251608
654;0.7372485796610514;0.7104963660240173;0.7660068273544312;0.7352425456047058;0.022706400841396475;0.0005155806391701705;0.7372485796610514
659;0.7198773225148519;0.683292031288147;0.7761133313179016;0.7002266049385071;0.04036137973155677;0.0016290409738349213;0.7198773225148519
664;0.7402417659759521;0.7010091543197632;0.7838063836097717;0.7359097599983215;0.033940339827096926;0.001151946667578822;0.7402417659759521
669;0.7428297599156698;0.6997290849685669;0.7789196372032166;0.7498405575752258;0.03270728108209365;0.001069766235783081;0.7428297599156698
674;0.7408586740493774;0.6996951699256897;0.7847599387168884;0.7381209135055542;0.0347814627061745;0.0012097501479810073;0.7408586740493774
679;0.7375003496805826;0.7106360197067261;0.7755306363105774;0.7263343930244446;0.02764461077166494;0.0007642245047168533;0.7375003496805826
684;0.750476082166036;0.7187548875808716;0.7896842956542969;0.7429890632629395;0.0294367890170686;0.0008665245476354106;0.750476082166036
689;0.7534802953402201;0.7091586589813232;0.8075593709945679;0.7437228560447693;0.0407601173320333;0.0016613871649211215;0.7534802953402201
694;0.7257207234700521;0.678188681602478;0.7912697792053223;0.707703709602356;0.047890801136875;0.002293528833531708;0.7257207234700521
699;0.7490582863489786;0.7166581749916077;0.7939124703407288;0.7366042137145996;0.0327453251763678;0.001072256320906067;0.7490582863489786
704;0.7418702642122904;0.6984695792198181;0.7997877597808838;0.7273534536361694;0.04261765494900293;0.0018162645133522738;0.7418702642122904
709;0.7522865931193033;0.7250606417655945;0.7895255088806152;0.7422736287117004;0.02725343238579028;0.0007427495768068424;0.7522865931193033
714;0.7494171659151713;0.7066867351531982;0.7972273826599121;0.7443373799324036;0.03713718156562051;0.0013791702546378636;0.7494171659151713
719;0.742156445980072;0.6982283592224121;0.8098288774490356;0.7184121012687683;0.04855590830125375;0.0023576762309597634;0.742156445980072
724;0.7345948616663615;0.6719833016395569;0.8001485466957092;0.7316527366638184;0.05236458462691388;0.0027420497231492257;0.7345948616663615
729;0.7528259555498759;0.7248075008392334;0.8037660717964172;0.729904294013977;0.03608015066094641;0.0013017772717165916;0.7528259555498759
734;0.742602268854777;0.7129356861114502;0.8011409044265747;0.7137302160263062;0.04139433705554584;0.0017134911402681358;0.742602268854777
739;0.7529668013254801;0.7255513072013855;0.8064649105072021;0.7268841862678528;0.03783278918404019;0.0014313199374440283;0.7529668013254801
744;0.7142968773841858;0.6778813600540161;0.7331691384315491;0.7318401336669922;0.025755374717185663;0.0006633393268226465;0.7142968773841858
749;0.7437909245491028;0.6944345831871033;0.79892498254776;0.7380132079124451;0.042853217668280305;0.0018363982645250114;0.7437909245491028
754;0.7278170386950175;0.6602168679237366;0.8184428215026855;0.7047914266586304;0.06661579994630698;0.004437664802486393;0.7278170386950175
759;0.7494798501332601;0.6826055645942688;0.8183670043945312;0.7474669814109802;0.05544264823238467;0.0030738872430199475;0.7494798501332601
764;0.7457725207010905;0.6950410008430481;0.8178112506866455;0.7244653105735779;0.052336293743623814;0.002739087642818877;0.7457725207010905
769;0.7300781011581421;0.7070974707603455;0.7503362894058228;0.7328005433082581;0.01775683207312357;0.00031530508527310985;0.7300781011581421
774;0.7431922356287638;0.6959742307662964;0.8088768124580383;0.7247256636619568;0.047906220530804164;0.002295005965546042;0.7431922356287638
779;0.7421855926513672;0.6738695502281189;0.81805819272995;0.7346290349960327;0.059106780938281554;0.0034936115528860037;0.7421855926513672
784;0.7510067224502563;0.7168526649475098;0.7836316823959351;0.7525358200073242;0.027283852334895154;0.0007444085982323637;0.7510067224502563
789;0.7370607455571493;0.7010171413421631;0.7570734024047852;0.7530916929244995;0.025538461924468295;0.000652213037467517;0.7370607455571493
794;0.7323014140129089;0.6980093717575073;0.7582316398620605;0.7406632304191589;0.025286628536613915;0.0006394135827486972;0.7323014140129089
799;0.7345447937647501;0.7040864825248718;0.7640925049781799;0.7354553937911987;0.024505816683294535;0.0006005350513152368;0.7345447937647501
804;0.7423509558041891;0.7118388414382935;0.7898483276367188;0.7253656983375549;0.034036688172631835;0.0011584961417609757;0.7423509558041891
809;0.7436253627141317;0.7054881453514099;0.7873188257217407;0.7380691170692444;0.03363746880803764;0.0011314793078117053;0.7436253627141317
814;0.7191660205523173;0.6728160381317139;0.7792937159538269;0.7053883075714111;0.04454767483521146;0.001984495333223732;0.7191660205523173
819;0.6380467216173807;0.5699372887611389;0.6917874217033386;0.6524154543876648;0.05077209919877787;0.0025778060570505407;0.6380467216173807
824;0.7268055478731791;0.692103385925293;0.780420184135437;0.7078930735588074;0.03845538952294077;0.0014788169833611026;0.7268055478731791
829;0.7179304957389832;0.6618189811706543;0.7860782742500305;0.7058942317962646;0.05143764326133581;0.002645831144280445;0.7179304957389832
834;0.7449743747711182;0.707892119884491;0.8021013736724854;0.7249296307563782;0.04098934574402658;0.0016801264645233498;0.7449743747711182
839;0.7425717314084371;0.7154954075813293;0.7793198227882385;0.7328999638557434;0.026938773911977864;0.0007256975398806591;0.7425717314084371
844;0.7446120778719584;0.7004522085189819;0.8022399544715881;0.7311440706253052;0.04263196547916444;0.0018174844806166685;0.7446120778719584
849;0.7480893532435099;0.7026146054267883;0.8079270124435425;0.733726441860199;0.04417688449456537;0.0019515971236461697;0.7480893532435099
854;0.7486963470776876;0.7009221911430359;0.7941352128982544;0.7510316371917725;0.03808986777891129;0.0014508380274149445;0.7486963470776876
859;0.747940182685852;0.7153273224830627;0.7820109724998474;0.746482253074646;0.027242998659639507;0.00074218097596912;0.747940182685852
864;0.743638833363851;0.6967024803161621;0.7925114631652832;0.7417025566101074;0.039137809293112884;0.0015317681162640734;0.743638833363851
869;0.7573428352673849;0.7307971715927124;0.7947826385498047;0.7464486956596375;0.027234129369525843;0.00074169780251607;0.7573428352673849
874;0.7523647944132487;0.708291232585907;0.7970467805862427;0.7517563700675964;0.03623685472322582;0.0013131096402321735;0.7523647944132487
879;0.7463027834892273;0.707415759563446;0.7926697731018066;0.7388228178024292;0.035204394811883935;0.0012393494140710004;0.7463027834892273
884;0.729534367720286;0.6646890640258789;0.8120608329772949;0.7118532061576843;0.06144958462902471;0.0037760514510796696;0.729534367720286
889;0.7527819673220316;0.7108272910118103;0.8112178444862366;0.7363007664680481;0.04260898413024669;0.0018155255286116145;0.7527819673220316
894;0.7494808435440063;0.7208672761917114;0.7780115604400635;0.7495636940002441;0.023329129912517642;0.0005442483024751255;0.7494808435440063
899;0.7614763975143433;0.7252483367919922;0.8221826553344727;0.7369982004165649;0.04319299424437587;0.001865634751794687;0.7614763975143433
904;0.7255040208498637;0.665766179561615;0.8171815872192383;0.6935642957687378;0.06581168056267057;0.004331177298482992;0.7255040208498637
909;0.7427007357279459;0.6870658993721008;0.8133739829063416;0.7276623249053955;0.05265009238088784;0.002772032227716024;0.7427007357279459
914;0.7383669217427572;0.6861423850059509;0.8160275816917419;0.7129307985305786;0.05599278734846421;0.0031351922350503336;0.7383669217427572
919;0.7415833075841268;0.6990325450897217;0.8140830993652344;0.7116342782974243;0.051522589066592885;0.0026545771841249965;0.7415833075841268
924;0.7624262173970541;0.7207083702087402;0.813427746295929;0.7531425356864929;0.03841753709854083;0.0014759071567177608;0.7624262173970541
929;0.7517146666844686;0.7093345522880554;0.8201323747634888;0.7256770730018616;0.04883650669946144;0.0023850043866065424;0.7517146666844686
934;0.729779581228892;0.6925497055053711;0.793918788433075;0.70287024974823;0.045548558952346205;0.002074671222635358;0.729779581228892
939;0.691527247428894;0.6042288541793823;0.7914623618125916;0.6788905262947083;0.07695826416929347;0.005922574423950759;0.691527247428894
944;0.7529598474502563;0.7177450060844421;0.8088366389274597;0.7322978973388672;0.03995504582490953;0.0015964056868706205;0.7529598474502563
949;0.7289567192395529;0.6956939697265625;0.7554647326469421;0.7357114553451538;0.024864377060543057;0.0006182372466088597;0.7289567192395529
954;0.7489694754282633;0.7246184945106506;0.7885029911994934;0.733786940574646;0.028203891607751226;0.0007954595018217801;0.7489694754282633
959;0.7467050751050314;0.6990020871162415;0.7971773743629456;0.743935763835907;0.04012770090741299;0.0016102323801147932;0.7467050751050314
964;0.7559177676836649;0.7178544402122498;0.8022977709770203;0.7476010918617249;0.034971839625690664;0.0012230295668050277;0.7559177676836649
969;0.7284300923347473;0.65146404504776;0.8101101517677307;0.7237160801887512;0.0648527214912658;0.0042058754848236886;0.7284300923347473
974;0.7399664719899496;0.6955647468566895;0.8161094784736633;0.7082251906394958;0.054088752906548944;0.0029255931909857066;0.7399664719899496
979;0.7463179230690002;0.6836631298065186;0.8088971972465515;0.7463934421539307;0.051126621827529486;0.0026139314594952148;0.7463179230690002
984;0.7387530406316122;0.6981936693191528;0.7935495972633362;0.7245158553123474;0.04020954557386747;0.001616807555256925;0.7387530406316122
989;0.7497540513674418;0.685430109500885;0.8078116774559021;0.7560203671455383;0.050158163701470256;0.002515841385903488;0.7497540513674418
994;0.7514068086942037;0.71807861328125;0.8112096190452576;0.7249321937561035;0.04237943672540894;0.0017960166571629403;0.7514068086942037
999;0.7483087778091431;0.7176488041877747;0.7983665466308594;0.7289109826087952;0.03569355058693396;0.0012740295535020134;0.7483087778091431


==> csv-data/settings-v3/data-mrbrains13/model-AdaptSegNet/unsup-True/src-T2_FLAIR/targ-T1/lambda-0.1/loss-None/shuf-False/eval-False/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.5677709976832072;0.5336907505989075;0.5850149989128113;0.5846072435379028;0.024098948761396646;0.000580759331404421;0.5677709976832072
4;0.5829245646794637;0.5326156616210938;0.6369019150733948;0.5792561173439026;0.04265363442247902;0.0018193325294464872;0.5829245646794637
9;0.5252925058205923;0.4297303259372711;0.6286565661430359;0.5174906253814697;0.08139846134659703;0.006625709509593452;0.5252925058205923
14;0.4687950909137726;0.3617950975894928;0.5234607458114624;0.5211294293403625;0.0756664068468478;0.0057254051251126965;0.4687950909137726
19;0.42692330479621887;0.35360610485076904;0.5081666111946106;0.418997198343277;0.0633474803652768;0.004012903268629131;0.42692330479621887
24;0.40931204954783124;0.18836528062820435;0.5346940755844116;0.5048767924308777;0.156706463631172;0.024556915743787832;0.40931204954783124
29;0.4467799464861552;0.311387300491333;0.5264388918876648;0.5025136470794678;0.09623402300951041;0.00926098718459498;0.4467799464861552
34;0.4077444573243459;0.2835251986980438;0.49305057525634766;0.44665759801864624;0.08985505084855855;0.008073930162997043;0.4077444573243459
39;0.4303948978583018;0.2901284098625183;0.5246099829673767;0.4764463007450104;0.10111363512506684;0.01022396720820515;0.4303948978583018
44;0.39909326036771137;0.17467311024665833;0.5310594439506531;0.49154722690582275;0.15950675358578906;0.025442404439477626;0.39909326036771137
49;0.4441460271676381;0.28850868344306946;0.5267760753631592;0.5171533226966858;0.11012231506662545;0.012126924275633123;0.4441460271676381
54;0.45773403843243915;0.3957030475139618;0.5149437785148621;0.46255528926849365;0.04879905277171803;0.002381347551416921;0.45773403843243915
59;0.3917179008324941;0.28452011942863464;0.46199026703834534;0.4286433160305023;0.07701310727753685;0.005931018692541399;0.3917179008324941
64;0.4054945508639018;0.2663162052631378;0.49165523052215576;0.45851221680641174;0.09933973274464006;0.009868382501776511;0.4054945508639018
69;0.413123220205307;0.294980525970459;0.48697230219841003;0.457416832447052;0.08440637258271223;0.007124435732571636;0.413123220205307
74;0.4586746195952098;0.3697640895843506;0.5278046131134033;0.47845515608787537;0.0660184519019116;0.0043584359915250165;0.4586746195952098
79;0.4117611050605774;0.2760895788669586;0.49980366230010986;0.4593900740146637;0.0973426483932085;0.009475591196203817;0.4117611050605774
84;0.44428833325703937;0.3419526219367981;0.5072118639945984;0.4837005138397217;0.07299609238441523;0.005328429503394083;0.44428833325703937
89;0.4401369094848633;0.3154224157333374;0.5345233082771301;0.4704650044441223;0.09198240877568213;0.008460763524176684;0.4401369094848633
94;0.46770330270131427;0.3996962904930115;0.5321979522705078;0.4712156653404236;0.054150562397393236;0.0029322834079539783;0.46770330270131427
99;0.4484383265177409;0.3285171091556549;0.525265634059906;0.49153223633766174;0.08590812654875471;0.007380206207116854;0.4484383265177409
104;0.4417206048965454;0.29480069875717163;0.5386990904808044;0.49166202545166016;0.10564789156009625;0.011161476991093858;0.4417206048965454
109;0.4139610131581624;0.27557051181793213;0.506790816783905;0.45952171087265015;0.09974146660011429;0.009948360159541715;0.4139610131581624
114;0.47344258427619934;0.4030551612377167;0.5153294801712036;0.5019431114196777;0.05007055494391022;0.0025070604723911316;0.47344258427619934
119;0.4553764760494232;0.3449408710002899;0.536197304725647;0.48499125242233276;0.08083947919611455;0.006535021396699037;0.4553764760494232
124;0.4343015154202779;0.3065384328365326;0.5101945400238037;0.48617157340049744;0.09087291376723802;0.008257886456547877;0.4343015154202779
129;0.4531443615754445;0.31782761216163635;0.5232547521591187;0.5183507204055786;0.09570433423065523;0.009159319590532967;0.4531443615754445
134;0.4565705160299937;0.3397744596004486;0.5205999612808228;0.5093371272087097;0.08271518182274278;0.006841801303969397;0.4565705160299937
139;0.47626469532648724;0.4060336947441101;0.5161030292510986;0.5066573619842529;0.04981030843530538;0.002481066826420254;0.47626469532648724
144;0.4468534787495931;0.30267027020454407;0.5383514165878296;0.49953874945640564;0.10317688372312377;0.010645469334815002;0.4468534787495931
149;0.48468318581581116;0.4217902719974518;0.531293511390686;0.5009657740592957;0.04616334671095051;0.0021310545795554248;0.48468318581581116
154;0.4807397921880086;0.40560978651046753;0.5327395796775818;0.5038700103759766;0.05441661096114902;0.0029611675484970436;0.4807397921880086
159;0.4711082677046458;0.4021190106868744;0.5081155896186829;0.5030902028083801;0.048825893513219545;0.0023839678773642545;0.4711082677046458
164;0.46966080864270526;0.38583770394325256;0.5138049125671387;0.5093398094177246;0.05929990976735847;0.003516479298416857;0.46966080864270526
169;0.4686704178651174;0.37801048159599304;0.517711341381073;0.5102894306182861;0.06417782183425445;0.004118792815389307;0.4686704178651174
174;0.4726052184899648;0.37172171473503113;0.527957022190094;0.5181369185447693;0.07144797457500116;0.005104813070870012;0.4726052184899648
179;0.47455068429311115;0.3869292140007019;0.5239747762680054;0.5127480626106262;0.06212702748959245;0.0038597675446925763;0.47455068429311115
184;0.4642599821090698;0.37581104040145874;0.5120029449462891;0.5049659609794617;0.06260879199566481;0.003919860835156423;0.4642599821090698
189;0.4683504303296407;0.3564961552619934;0.5505117774009705;0.49804335832595825;0.0819421254636037;0.00671451192549297;0.4683504303296407
194;0.46889854470888775;0.3472226560115814;0.5300213694572449;0.5294516086578369;0.08603816042722591;0.007402565049701062;0.46889854470888775
199;0.486497700214386;0.4114038348197937;0.5375229120254517;0.5105663537979126;0.05422779405922474;0.0029406536485296897;0.486497700214386
204;0.6348412036895752;0.626821756362915;0.6449915170669556;0.632710337638855;0.0075692577181256816;5.72936624034052e-05;0.6348412036895752
209;0.6585325400034586;0.6475539803504944;0.6669519543647766;0.661091685295105;0.008123310795995632;6.598817828833919e-05;0.6585325400034586
214;0.6575301289558411;0.6471863389015198;0.6716095209121704;0.653794527053833;0.010314681965013329;0.00010639266403937124;0.6575301289558411
219;0.6526241699854533;0.6488119959831238;0.6549035906791687;0.6541569232940674;0.0027127945018647283;7.359254009347499e-06;0.6526241699854533
224;0.6654612421989441;0.6640080213546753;0.666702389717102;0.6656733155250549;0.0011101460984475117;1.232424359898232e-06;0.6654612421989441
229;0.6725965539614359;0.6618684530258179;0.6787972450256348;0.6771239638328552;0.007616608158103563;5.801271983408975e-05;0.6725965539614359
234;0.661688228448232;0.636139452457428;0.6767882108688354;0.6721370220184326;0.01816522970589218;0.0003299755702678276;0.661688228448232
239;0.6612176299095154;0.6505035161972046;0.6756855845451355;0.657463788986206;0.010617678114920726;0.00011273508855206653;0.6612176299095154
244;0.6672481497128805;0.6628645062446594;0.6739228963851929;0.6649570465087891;0.004796447542637517;2.3005909029273473e-05;0.6672481497128805
249;0.6664676864941915;0.6558473110198975;0.6825511455535889;0.6610046029090881;0.011565974707277138;0.00013377177092937446;0.6664676864941915
254;0.6661062041918436;0.6577126979827881;0.6704421043395996;0.6701638102531433;0.005936192481197023;3.5238381173820064e-05;0.6661062041918436
259;0.6650590896606445;0.6540786027908325;0.6803076267242432;0.6607910394668579;0.011125125121914168;0.00012376840897824573;0.6650590896606445
264;0.6816322406133016;0.6596606969833374;0.7023102045059204;0.682925820350647;0.017435598343281657;0.000304000089588246;0.6816322406133016
269;0.6792671283086141;0.6704314351081848;0.6874628663063049;0.6799070835113525;0.006967762393586089;4.854971277347255e-05;0.6792671283086141
274;0.6870546539624532;0.6743747591972351;0.7007723450660706;0.686016857624054;0.010801725197258428;0.00011667726723708762;0.6870546539624532
279;0.6848537723223368;0.6736800074577332;0.690467894077301;0.6904134154319763;0.007901076210145377;6.242700527852523e-05;0.6848537723223368
284;0.6844096978505453;0.6654378771781921;0.7032409906387329;0.6845502257347107;0.015433376340306544;0.00023818910526153382;0.6844096978505453
289;0.6899248957633972;0.6704137921333313;0.7012026309967041;0.6981582641601562;0.013852302239609766;0.00019188627733749777;0.6899248957633972
294;0.6855720281600952;0.6645360589027405;0.6971503496170044;0.6950296759605408;0.01489985047210396;0.00022200554409105658;0.6855720281600952
299;0.679697314898173;0.670846164226532;0.6889005899429321;0.6793451905250549;0.007374892797768231;5.438904377857372e-05;0.679697314898173
304;0.6891694267590841;0.6802943348884583;0.6953369379043579;0.691877007484436;0.006432636650276023;4.1378814274474334e-05;0.6891694267590841
309;0.6954867641131083;0.676535427570343;0.7116686105728149;0.698256254196167;0.014476134232163314;0.00020955846230761056;0.6954867641131083
314;0.6952309211095175;0.6834244728088379;0.7117942571640015;0.6904740333557129;0.012060463007041992;0.00014545476794422838;0.6952309211095175
319;0.6843246420224508;0.6703866124153137;0.6974674463272095;0.6851198673248291;0.011069994844987592;0.00012254478586805185;0.6843246420224508
324;0.6854177713394165;0.6671490669250488;0.7036378383636475;0.6854664087295532;0.014896518261467729;0.00022190625631424155;0.6854177713394165
329;0.6888097127278646;0.6669231653213501;0.7000123262405396;0.6994936466217041;0.015477574641395495;0.0002395553167799689;0.6888097127278646
334;0.6889804402987162;0.6813989281654358;0.6929067969322205;0.6926355957984924;0.0053620818210867;2.8751921456028464e-05;0.6889804402987162
339;0.6878121892611185;0.6734772324562073;0.696553647518158;0.6934056878089905;0.010217489989608992;0.00010439710168775995;0.6878121892611185
344;0.689281165599823;0.6702123284339905;0.7044997811317444;0.6931313872337341;0.014260096028144547;0.00020335033873190392;0.689281165599823
349;0.6939400633176168;0.671023964881897;0.7145593166351318;0.6962369084358215;0.017847284316149955;0.0003185255574614921;0.6939400633176168
354;0.6717459162076315;0.622296154499054;0.6988104581832886;0.6941311359405518;0.03501840672121986;0.001226288809292776;0.6717459162076315
359;0.6943639914194742;0.6656813025474548;0.7149960994720459;0.7024145722389221;0.020922016913230587;0.00043773079171750677;0.6943639914194742
364;0.6910279194513956;0.66129070520401;0.7148464918136597;0.6969465613365173;0.022261001941629072;0.0004955522074452133;0.6910279194513956
369;0.6981212099393209;0.6893203854560852;0.7055080533027649;0.6995351910591125;0.006683794058963432;4.4673103022634874e-05;0.6981212099393209
374;0.693838874499003;0.6660138964653015;0.7240661382675171;0.6914365887641907;0.0237605264690479;0.0005645626180863258;0.693838874499003
379;0.6785747011502584;0.6517785787582397;0.6994839906692505;0.6844615340232849;0.019915533005772333;0.0003966284549040072;0.6785747011502584
384;0.6950757702191671;0.6773800253868103;0.7093737125396729;0.6984735727310181;0.013280507039541482;0.00017637186722731083;0.6950757702191671
389;0.6957864960034689;0.6766240000724792;0.7087315320968628;0.7020039558410645;0.013825483916745668;0.00019114400553219314;0.6957864960034689
394;0.6778157154719034;0.6498326063156128;0.7038836479187012;0.6797308921813965;0.022107761849120413;0.0004887531339774241;0.6778157154719034
399;0.6921511888504028;0.6710214614868164;0.7031273245811462;0.7023047804832458;0.014944746647632123;0.0002233454523619116;0.6921511888504028
404;0.6771453420321146;0.6305667757987976;0.7026494145393372;0.6982198357582092;0.03298562733785916;0.0010880516108721218;0.6771453420321146
409;0.6972996195157369;0.6796627044677734;0.7149584889411926;0.6972776651382446;0.014409452034331102;0.00020763230792968874;0.6972996195157369
414;0.6925788124402364;0.6718328595161438;0.7139068841934204;0.691996693611145;0.01718157996003098;0.00029520668992293823;0.6925788124402364
419;0.7035909493764242;0.6852167248725891;0.722553551197052;0.7030025720596313;0.015248372391744276;0.00023251286059730903;0.7035909493764242
424;0.6896753907203674;0.6650207042694092;0.7143344879150391;0.689670979976654;0.020132268111218755;0.0004053082193019956;0.6896753907203674
429;0.697932501633962;0.6797852516174316;0.7154126763343811;0.6985995769500732;0.014552481806631223;0.00021177472673233273;0.697932501633962
434;0.6968323191006979;0.6830153465270996;0.7082503437995911;0.6992312669754028;0.010440864747546104;0.00010901165667655099;0.6968323191006979
439;0.6917058229446411;0.6837549209594727;0.698995053768158;0.6923674941062927;0.006239325206634266;3.8929179034141725e-05;0.6917058229446411
444;0.698529859383901;0.6895930767059326;0.708945095539093;0.6970514059066772;0.007969296361368628;6.350968449532326e-05;0.698529859383901
449;0.6927797794342041;0.6755913496017456;0.7074616551399231;0.6952863335609436;0.013131164050123986;0.00017242746931126854;0.6927797794342041
454;0.6964661478996277;0.6806634068489075;0.7140034437179565;0.694731593132019;0.013666163196956276;0.00018676401652584218;0.6964661478996277
459;0.6818927725156149;0.6552603244781494;0.699479341506958;0.6909386515617371;0.01915204623595646;0.0003668008750242141;0.6818927725156149
464;0.6892687877019247;0.6604263186454773;0.7112870812416077;0.696092963218689;0.02131714992797564;0.0004544208810517919;0.6892687877019247
469;0.705162525177002;0.6983342170715332;0.7136726975440979;0.7034806609153748;0.0063738395726969386;4.062583089847749e-05;0.705162525177002
474;0.6969839135805765;0.6778677105903625;0.7138618230819702;0.699222207069397;0.014779524165123374;0.00021843433454746576;0.6969839135805765
479;0.6916670004526774;0.6834353804588318;0.6982707977294922;0.6932948231697083;0.006164941551343017;3.800650433147565e-05;0.6916670004526774
484;0.6978321671485901;0.6806116700172424;0.718465268611908;0.6944195628166199;0.01564093204568177;0.00024463875525763495;0.6978321671485901
489;0.6967182954152426;0.6862649321556091;0.7093662619590759;0.6945236921310425;0.009557896294108588;9.135338156893467e-05;0.6967182954152426
494;0.6963318387667338;0.6866563558578491;0.7035250663757324;0.6988140940666199;0.007106782777243912;5.0506361442930694e-05;0.6963318387667338
499;0.6777095993359884;0.6688342690467834;0.6927830576896667;0.6715114712715149;0.010714436149204937;0.00011479914199538951;0.6777095993359884
504;0.6871269742647806;0.6648681163787842;0.7031906247138977;0.6933221817016602;0.01624682753982423;0.000263959405108791;0.6871269742647806
509;0.6914955576260885;0.6722975969314575;0.7034652829170227;0.6987237930297852;0.013712322990948442;0.00018802780180809324;0.6914955576260885
514;0.6990687847137451;0.6726643443107605;0.7148556709289551;0.7096863389015198;0.01878964880190761;0.000353050902099028;0.6990687847137451
519;0.6934095422426859;0.673285186290741;0.7051640152931213;0.7017794251441956;0.014296995942726081;0.00020440409298632604;0.6934095422426859
524;0.6977887352307638;0.6747406125068665;0.7177107334136963;0.7009148597717285;0.017681201197337813;0.00031262487578074014;0.6977887352307638
529;0.6931963364283243;0.6729968190193176;0.7103486061096191;0.6962435841560364;0.01540028763249436;0.00023716885916355874;0.6931963364283243
534;0.7041767040888468;0.6895270943641663;0.7206293344497681;0.7023736834526062;0.01276128251513502;0.00016285033143109077;0.7041767040888468
539;0.6822531421979269;0.6659172773361206;0.695242166519165;0.6855999827384949;0.01220350462237389;0.00014892552506830093;0.6822531421979269
544;0.6947983105977377;0.6815342307090759;0.7024889588356018;0.7003717422485352;0.00941886451007542;8.871500865915829e-05;0.6947983105977377
549;0.664958675702413;0.6175343990325928;0.7038285136222839;0.6735131144523621;0.03574495181094025;0.0012777015799664406;0.664958675702413
554;0.699725866317749;0.6895682215690613;0.7182180285453796;0.6913913488388062;0.013097098817427169;0.00017153399743345213;0.699725866317749
559;0.6953160564104716;0.6714774966239929;0.7130573391914368;0.7014133334159851;0.01751386911649977;0.00030673561142988446;0.6953160564104716
564;0.6919238169987997;0.6636149287223816;0.711961030960083;0.7001954913139343;0.020585623581783372;0.00042376789825087567;0.6919238169987997
569;0.6919855276743571;0.6719478964805603;0.705824613571167;0.698184072971344;0.01450803140926546;0.0002104829753722331;0.6919855276743571
574;0.694131076335907;0.6748532056808472;0.710172712802887;0.6973673105239868;0.014599584574592697;0.000213147869750685;0.694131076335907
579;0.6960270802179972;0.6784150004386902;0.7120204567909241;0.6976457834243774;0.013767033672587409;0.00018953121614215558;0.6960270802179972
584;0.7029556632041931;0.6953487396240234;0.7106542587280273;0.7028639912605286;0.006248788232913565;3.904735437979904e-05;0.7029556632041931
589;0.6913998524347941;0.6653897762298584;0.7046728134155273;0.7041369676589966;0.01839320220096943;0.0003383098872057467;0.6913998524347941
594;0.6978973944981893;0.6791037917137146;0.7093838453292847;0.7052045464515686;0.01339816564541034;0.00017951084266185386;0.6978973944981893
599;0.6886847217877706;0.6710751056671143;0.7023628950119019;0.6926161646842957;0.013072200094282246;0.00017088241530495275;0.6886847217877706
604;0.6630681951840719;0.5893340706825256;0.700177013874054;0.699693500995636;0.052138273102606936;0.0027183995221220256;0.6630681951840719
609;0.6775415738423666;0.6478382349014282;0.6970199942588806;0.6877664923667908;0.021340463639089077;0.00045541538833128296;0.6775415738423666
614;0.6837842067082723;0.6541499495506287;0.7078006267547607;0.6894020438194275;0.02226011173184146;0.0004955125743140658;0.6837842067082723
619;0.6948540608088175;0.6722447872161865;0.7079379558563232;0.7043794393539429;0.016053041232411594;0.0002577001328095068;0.6948540608088175
624;0.6909453074137369;0.6824591755867004;0.6990037560462952;0.6913729906082153;0.006761063542181823;4.571198022142022e-05;0.6909453074137369
629;0.6667355100313822;0.6272661685943604;0.6931912899017334;0.679749071598053;0.028443452595575316;0.0008090299955567402;0.6667355100313822
634;0.6645526885986328;0.5879766345024109;0.7060776948928833;0.6996037364006042;0.05421191185431831;0.0029389313869003786;0.6645526885986328
639;0.6882169445355734;0.6441515684127808;0.7164161801338196;0.7040830850601196;0.03156310439058673;0.0009962295587710756;0.6882169445355734
644;0.6804405649503072;0.6372010111808777;0.7027482986450195;0.7013723850250244;0.03058014107452703;0.000935145028137975;0.6804405649503072
649;0.6860273679097494;0.6384227275848389;0.7162459492683411;0.7034134268760681;0.03406679461572629;0.0011605464953900776;0.6860273679097494
654;0.6901399890581766;0.656150221824646;0.7108103632926941;0.7034593820571899;0.024221029963283017;0.0005866582924822537;0.6901399890581766
659;0.6851192712783813;0.6624413132667542;0.69674152135849;0.6961749792098999;0.016037405799866282;0.0002571983847895846;0.6851192712783813
664;0.6910081108411154;0.6628580689430237;0.7069307565689087;0.7032355070114136;0.0199621702472665;0.0003984882409808519;0.6910081108411154
669;0.6903469761212667;0.6570424437522888;0.7097868323326111;0.7042116522789001;0.02365959376088334;0.0005597763769300298;0.6903469761212667
674;0.6926749348640442;0.6689492464065552;0.7084088325500488;0.7006667256355286;0.017071736378301536;0.0002914441829702241;0.6926749348640442
679;0.6915188431739807;0.6639404892921448;0.7107856273651123;0.6998304128646851;0.020007138447921104;0.0004002855888742829;0.6915188431739807
684;0.685322642326355;0.6468241214752197;0.7094520926475525;0.6996917128562927;0.027512643568747077;0.00075694555614092;0.685322642326355
689;0.6939868927001953;0.675005316734314;0.7140345573425293;0.6929208040237427;0.015951443287114318;0.0002544485429420244;0.6939868927001953
694;0.6948166489601135;0.6765140295028687;0.7105141878128052;0.6974217295646667;0.014002202802710506;0.00019606168332823395;0.6948166489601135
699;0.6908656160036722;0.6675388216972351;0.7028694748878479;0.7021885514259338;0.016496876747864903;0.00027214694243424573;0.6908656160036722
704;0.6949548522631327;0.6859729290008545;0.701738715171814;0.6971529126167297;0.006621359648171237;4.384240359043033e-05;0.6949548522631327
709;0.6931784152984619;0.6768369674682617;0.7025902271270752;0.7001080513000488;0.011599496744814248;0.00013454832473295633;0.6931784152984619
714;0.6992485920588175;0.6876270174980164;0.7065065503120422;0.703612208366394;0.008302210560197433;6.892670018585377e-05;0.6992485920588175
719;0.6792410810788473;0.66728675365448;0.6877273917198181;0.6827090978622437;0.008697711439874167;7.565018429131796e-05;0.6792410810788473
724;0.6904975573221842;0.6791606545448303;0.6987836956977844;0.693548321723938;0.00829643733172613;6.883087239925898e-05;0.6904975573221842
729;0.6926023960113525;0.6829784512519836;0.6996390223503113;0.6951897144317627;0.007043404469764737;4.960954652470188e-05;0.6926023960113525
734;0.6981596946716309;0.6935304999351501;0.7045917510986328;0.6963568329811096;0.004692231312270207;2.201703468784899e-05;0.6981596946716309
739;0.6926191449165344;0.6840256452560425;0.6995530724525452;0.6942787170410156;0.006446750269861506;4.1560589041959396e-05;0.6926191449165344
744;0.6881561676661173;0.6582775712013245;0.7035149335861206;0.702675998210907;0.02113013406126263;0.0004464825654469311;0.6881561676661173
749;0.697657565275828;0.6909596920013428;0.7045008540153503;0.697512149810791;0.005529112431213791;3.0571084277002887e-05;0.697657565275828
754;0.6886584560076395;0.6791356205940247;0.7013826370239258;0.6854571104049683;0.00936016008619795;8.76125968392532e-05;0.6886584560076395
759;0.692276120185852;0.6744486689567566;0.7056378722190857;0.6967418193817139;0.013118649626026319;0.00017209896801044047;0.692276120185852
764;0.6973371903101603;0.6855419874191284;0.7076509594917297;0.6988186240196228;0.009086533842392455;8.25650972689434e-05;0.6973371903101603
769;0.6895945072174072;0.6607617735862732;0.7103738784790039;0.6976478695869446;0.021039371379442225;0.0004426551480420926;0.6895945072174072
774;0.6783185799916586;0.6676002144813538;0.6939612627029419;0.6733942627906799;0.011311141727138306;0.00012794192717140935;0.6783185799916586
779;0.6893710295359293;0.6744555830955505;0.6998193860054016;0.6938381195068359;0.010825796171446946;0.00011719786274571535;0.6893710295359293
784;0.6936787962913513;0.6720916032791138;0.7072516083717346;0.7016931772232056;0.015432200444070027;0.00023815281054595516;0.6936787962913513
789;0.6899429559707642;0.676849901676178;0.6980212926864624;0.6949576735496521;0.009342287144113188;8.727832908306254e-05;0.6899429559707642
794;0.6987288594245911;0.6855159997940063;0.7096830606460571;0.7009875178337097;0.00999459390248859;9.98919072756621e-05;0.6987288594245911
799;0.6969183683395386;0.6861090660095215;0.7057820558547974;0.6988639831542969;0.008148443414486688;6.639713007909147e-05;0.6969183683395386
804;0.7002832690874735;0.6933826208114624;0.704505205154419;0.7029619812965393;0.004919999657235352;2.4206396627195976e-05;0.7002832690874735
809;0.6998050610224406;0.6841411590576172;0.7138723134994507;0.7014017105102539;0.012190087593375195;0.00014859823553415986;0.6998050610224406
814;0.6610292991002401;0.604917049407959;0.6982805728912354;0.6798902750015259;0.0403814246757486;0.0016306594588431584;0.6610292991002401
819;0.6399259765942892;0.5712355971336365;0.7015114426612854;0.6470308899879456;0.05342164871868882;0.002853872551822987;0.6399259765942892
824;0.6731116771697998;0.6569629311561584;0.6969945430755615;0.6653775572776794;0.01723359018691293;0.0002969966307304617;0.6731116771697998
829;0.6742321252822876;0.656536877155304;0.695376992225647;0.6707825064659119;0.016042932756681196;0.00025737569143539457;0.6742321252822876
834;0.68443763256073;0.6727524995803833;0.699070394039154;0.6814900040626526;0.01094453524238642;0.00011978285167183837;0.68443763256073
839;0.6803557276725769;0.6557919979095459;0.6932042837142944;0.6920709013938904;0.017375341795668606;0.0003019025025163084;0.6803557276725769
844;0.6867918173472086;0.666684627532959;0.698449969291687;0.69524085521698;0.014278163162811946;0.00020386594330388004;0.6867918173472086
849;0.683354655901591;0.6477375030517578;0.7058882117271423;0.6964382529258728;0.02547890124766905;0.0006491744087884715;0.683354655901591
854;0.6824219822883606;0.6448714137077332;0.7088954448699951;0.6934990882873535;0.027286087414056102;0.0007445305663675109;0.6824219822883606
859;0.686488409837087;0.6635535359382629;0.706134557723999;0.689777135848999;0.017538484221190132;0.00030759842877693525;0.686488409837087
864;0.6969196995099386;0.6765927672386169;0.7111676335334778;0.702998697757721;0.014755134916344254;0.00021771400639952136;0.6969196995099386
869;0.6905893882115682;0.6763460040092468;0.6998044848442078;0.69561767578125;0.010215603675541966;0.00010435855845574652;0.6905893882115682
874;0.6890525619188944;0.6781970262527466;0.6975017189979553;0.6914589405059814;0.008062703596396676;6.500718928334789e-05;0.6890525619188944
879;0.6784463127454122;0.6540586352348328;0.7031605243682861;0.6781197786331177;0.02004709201710405;0.00040188589834223696;0.6784463127454122
884;0.6907411615053812;0.6627113223075867;0.7057698965072632;0.703742265701294;0.019837367697722996;0.0003935211571746637;0.6907411615053812
889;0.6825952132542928;0.6725509166717529;0.6957826018333435;0.679452121257782;0.009741220639999031;9.489137955714314e-05;0.6825952132542928
894;0.6870443820953369;0.6687523722648621;0.6967542767524719;0.6956264972686768;0.012942596065438567;0.0001675107929131059;0.6870443820953369
899;0.6882431904474894;0.6809006929397583;0.6969764232635498;0.6868524551391602;0.006636157768075976;4.4038589922795124e-05;0.6882431904474894
904;0.6932500203450521;0.6886800527572632;0.6974330544471741;0.693636953830719;0.0035838571202587003;1.2844031858428984e-05;0.6932500203450521
909;0.699391782283783;0.6900740265846252;0.7043858170509338;0.7037155032157898;0.006594328806446032;4.3485172407523955e-05;0.699391782283783
914;0.6917810638745626;0.6880312561988831;0.6991167068481445;0.6881952285766602;0.005187514826456893;2.691031007471009e-05;0.6917810638745626
919;0.6922265489896139;0.6851378083229065;0.6995395421981812;0.6920022964477539;0.00588162117988209;3.459346770363759e-05;0.6922265489896139
924;0.681878666083018;0.6557427048683167;0.7002439498901367;0.6896493434906006;0.01898030158967541;0.00036025184843503486;0.681878666083018
929;0.6960097153981527;0.6897644996643066;0.6993718147277832;0.6988928318023682;0.004420361661856662;1.9539597221612185e-05;0.6960097153981527
934;0.69145268201828;0.6853566765785217;0.6999542117118835;0.6890471577644348;0.006197414417551421;3.840794546287422e-05;0.69145268201828
939;0.6768758694330851;0.652357816696167;0.702828049659729;0.6754417419433594;0.020629326133632282;0.0004255690967277638;0.6768758694330851
944;0.6946532130241394;0.6910774111747742;0.6991536021232605;0.6937286257743835;0.0033612855919435995;1.1298240830607634e-05;0.6946532130241394
949;0.6983467737833658;0.6870437860488892;0.70487380027771;0.7031227350234985;0.008024325773356293;6.438980411695008e-05;0.6983467737833658
954;0.7027408679326376;0.7016438245773315;0.7049280405044556;0.7016507387161255;0.0015465671330430826;2.3918698970091e-06;0.7027408679326376
959;0.7037194569905599;0.6989958882331848;0.7114067673683167;0.7007557153701782;0.005483022494999124;3.006353568066642e-05;0.7037194569905599
964;0.7004521489143372;0.6972153782844543;0.7060025930404663;0.6981384754180908;0.003942807762453314;1.5545733051662108e-05;0.7004521489143372
969;0.7017664313316345;0.6918239593505859;0.706764280796051;0.7067110538482666;0.0070304229411629155;4.9426846731629816e-05;0.7017664313316345
974;0.6981293161710104;0.6858665347099304;0.7053770422935486;0.703144371509552;0.008718870782354097;7.601870771938794e-05;0.6981293161710104
979;0.6927025119463602;0.6874400973320007;0.6991043090820312;0.6915631294250488;0.0048295688789504465;2.332473555652667e-05;0.6927025119463602
984;0.698694626490275;0.695289671421051;0.7051047682762146;0.6956894397735596;0.004535591984206906;2.057159464720194e-05;0.698694626490275
989;0.6972850561141968;0.6946096420288086;0.7024893164634705;0.6947562098503113;0.0036804542173343837;1.3545743245894451e-05;0.6972850561141968
994;0.7005103230476379;0.6889328956604004;0.7152127027511597;0.6973853707313538;0.010953874821759583;0.00011998737361077853;0.7005103230476379
999;0.695408821105957;0.6811774969100952;0.7028300166130066;0.7022189497947693;0.01006615755687936;0.00010132752795991944;0.695408821105957


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-False/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.36815278728802997;0.18546560406684875;0.5073510408401489;0.4116417169570923;0.13495931202774916;0.018214015903003363;0.36815278728802997
4;0.3449925035238266;0.18613748252391815;0.4352974593639374;0.41354256868362427;0.11267802829238452;0.012696338059859405;0.3449925035238266
9;0.4157780210177104;0.3962014317512512;0.4448811411857605;0.4062514901161194;0.020984035533730377;0.00044032974728085915;0.4157780210177104
14;0.4245041608810425;0.41188591718673706;0.44091796875;0.4207085967063904;0.012152358757210234;0.00014767982336394425;0.4245041608810425
19;0.44294323523839313;0.40931838750839233;0.4891882836818695;0.4303230345249176;0.03380583951752333;0.0011428347854845417;0.44294323523839313
24;0.4402211209138234;0.4169560670852661;0.48132187128067017;0.42238542437553406;0.02914702089619377;0.0008495488271231563;0.4402211209138234
29;0.4398200313250224;0.40637078881263733;0.48152753710746765;0.43156176805496216;0.031233351701254002;0.0009755222584942263;0.4398200313250224
34;0.42190977931022644;0.39379221200942993;0.4779108464717865;0.3940262794494629;0.03959884964084008;0.0015680688928778608;0.42190977931022644
39;0.40464762846628827;0.39406076073646545;0.4154640734195709;0.40441805124282837;0.008739373651425466;7.637665181922968e-05;0.40464762846628827
44;0.42864277958869934;0.40033575892448425;0.4661698639392853;0.4194227159023285;0.027656096694466403;0.0007648596843736755;0.42864277958869934
49;0.4163567026456197;0.3859259784221649;0.45524173974990845;0.40790238976478577;0.02892260069941213;0.000836516831217635;0.4163567026456197
54;0.429705689350764;0.4031190276145935;0.46671444177627563;0.41928359866142273;0.02698838214678815;0.0007283727709010733;0.429705689350764
59;0.40656278530756634;0.39312517642974854;0.4137652516365051;0.4127979278564453;0.009510027272613292;9.04406187258486e-05;0.40656278530756634
64;0.42434196670850116;0.3926134705543518;0.4658700227737427;0.41454240679740906;0.0306991220461476;0.0009424360944042656;0.42434196670850116
69;0.42580146590868634;0.397768497467041;0.4536769986152649;0.42595890164375305;0.022824821498655723;0.0005209724764454964;0.42580146590868634
74;0.4103594919045766;0.39073747396469116;0.4332594871520996;0.4070815145969391;0.017513599531023015;0.0003067261685330496;0.4103594919045766
79;0.4169561564922333;0.39120200276374817;0.4431718587875366;0.41649460792541504;0.02121911487461206;0.0004502508360619828;0.4169561564922333
84;0.4065862198670705;0.3907298743724823;0.4166713356971741;0.4123574495315552;0.011349601249832246;0.00012881344853019367;0.4065862198670705
89;0.4118312994639079;0.393080472946167;0.4368137717247009;0.4055996537208557;0.018389769112440474;0.0003381836080088697;0.4118312994639079
94;0.4060404698053996;0.386452853679657;0.4295167028903961;0.40215185284614563;0.017794470744272737;0.00031664318906877834;0.4060404698053996
99;0.40334925055503845;0.36907437443733215;0.4435482919216156;0.3974250853061676;0.030691072499842813;0.0009419419311906078;0.40334925055503845
104;0.4056224723656972;0.36537811160087585;0.4412328600883484;0.41025644540786743;0.031140445261653955;0.0009697273310940663;0.4056224723656972
109;0.40826889872550964;0.38652634620666504;0.4420478045940399;0.396232545375824;0.024211752474561015;0.0005862089578894114;0.40826889872550964
114;0.4194878339767456;0.39178770780563354;0.4676936864852905;0.39898210763931274;0.03421298982646212;0.0011705286728656006;0.4194878339767456
119;0.4050210217634837;0.3832065165042877;0.433298796415329;0.39855775237083435;0.020954546286394832;0.0004390930100686635;0.4050210217634837
124;0.41455913583437604;0.3851064443588257;0.45277711749076843;0.40579384565353394;0.028313162245362546;0.0008016351563322231;0.41455913583437604
129;0.4093712866306305;0.38728025555610657;0.44361382722854614;0.39721977710723877;0.02455079377014494;0.0006027414747441876;0.4093712866306305
134;0.40607844789822894;0.3750273883342743;0.44614675641059875;0.39706119894981384;0.029726242198235105;0.0008836494752281335;0.40607844789822894
139;0.40533482035001117;0.3725008964538574;0.4381221830844879;0.40538138151168823;0.026789798316040298;0.0007176932938141157;0.40533482035001117
144;0.3981735209623973;0.37243127822875977;0.4315805435180664;0.3905087411403656;0.02474834046094622;0.0006124803555709077;0.3981735209623973
149;0.41073975960413617;0.3850027322769165;0.4440389573574066;0.4031775891780853;0.02468749729590602;0.0006094725227353672;0.41073975960413617
154;0.41623202959696454;0.3792119324207306;0.4610072076320648;0.40847694873809814;0.03384004256370594;0.0011451484807134293;0.41623202959696454
159;0.4102489948272705;0.3789860010147095;0.4490797519683838;0.40268123149871826;0.029111701679756026;0.0008474911746911099;0.4102489948272705
164;0.40726351737976074;0.3681541383266449;0.4558750092983246;0.39776140451431274;0.036436752624132165;0.0013276369417922023;0.40726351737976074
169;0.4118801752726237;0.3731389343738556;0.460478276014328;0.4020233154296875;0.03633096396574374;0.0013199389426801704;0.4118801752726237
174;0.40974427262942;0.3824872672557831;0.449932336807251;0.39681321382522583;0.02901285419773714;0.0008417457086991536;0.40974427262942
179;0.40617866317431134;0.3785279393196106;0.44142946600914;0.39857858419418335;0.026235744260410997;0.0006883142768976886;0.40617866317431134
184;0.4028160572052002;0.3813019394874573;0.43951964378356934;0.387626588344574;0.026081478058555096;0.0006802434977188909;0.4028160572052002
189;0.4033517340819041;0.37299615144729614;0.44008493423461914;0.396974116563797;0.027757661979792195;0.0007704877985844011;0.4033517340819041
194;0.4121583302815755;0.3808409869670868;0.46098577976226807;0.3946482241153717;0.03498332761482658;0.0012238332110062879;0.4121583302815755
199;0.4114193220933278;0.3776755928993225;0.45527076721191406;0.40131160616874695;0.032474371536740446;0.001054584806706258;0.4114193220933278
204;0.5541203022003174;0.49222803115844727;0.6411684155464172;0.5289644598960876;0.06335309425190173;0.004013614551290345;0.5541203022003174
209;0.6094910701115926;0.5601431727409363;0.6664437651634216;0.6018862724304199;0.043728927863764776;0.0019122191321143433;0.6094910701115926
214;0.6353508035341898;0.5871433019638062;0.6755441427230835;0.6433649659156799;0.03653169638131108;0.0013345648404962972;0.6353508035341898
219;0.6492591897646586;0.6041578650474548;0.6893514394760132;0.6542682647705078;0.034960019119838835;0.0012222029368594968;0.6492591897646586
224;0.6608670751253763;0.6295827627182007;0.6982563138008118;0.6547621488571167;0.02836625634011491;0.0008046444987531093;0.6608670751253763
229;0.6715484857559204;0.6313537359237671;0.7024580240249634;0.6808336973190308;0.029761455071095674;0.0008857442079488465;0.6715484857559204
234;0.673339049021403;0.6354390978813171;0.705787181854248;0.6787908673286438;0.02897705956795259;0.0008396699812046729;0.673339049021403
239;0.6825695236523946;0.6478007435798645;0.7086957693099976;0.6912120580673218;0.02560040482106083;0.0006553807270021947;0.6825695236523946
244;0.6881615916887919;0.6497241258621216;0.7118514180183411;0.7029092311859131;0.027423466359049128;0.0007520465071458993;0.6881615916887919
249;0.6957720716794332;0.6679113507270813;0.7128778100013733;0.706527054309845;0.01987037750777078;0.0003948319023013229;0.6957720716794332
254;0.6936142047246298;0.663769543170929;0.715350866317749;0.7017222046852112;0.02182449651064541;0.0004763086479431737;0.6936142047246298
259;0.6993255416552225;0.6678760051727295;0.7156890630722046;0.7144115567207336;0.02224429536371456;0.0004948086762281731;0.6993255416552225
264;0.6986715197563171;0.6695883870124817;0.7144690752029419;0.7119570970535278;0.020590434125299522;0.0004239659774682991;0.6986715197563171
269;0.6974738438924154;0.6587201356887817;0.7181277871131897;0.7155736088752747;0.02742284183264072;0.0007520122541780299;0.6974738438924154
274;0.7053692738215128;0.681976854801178;0.7170838117599487;0.7170471549034119;0.01654094488732887;0.00027360285776565106;0.7053692738215128
279;0.704202135403951;0.675534725189209;0.7189561724662781;0.718115508556366;0.020273825247801306;0.00041102799017838574;0.704202135403951
284;0.7089203000068665;0.6823858022689819;0.7260181307792664;0.7183569669723511;0.019021619898954387;0.0003618220235802975;0.7089203000068665
289;0.7076769272486368;0.6760159134864807;0.7254567742347717;0.7215580940246582;0.022444223773326985;0.0005037431807871762;0.7076769272486368
294;0.7092369993527731;0.6863805055618286;0.7217859029769897;0.7195445895195007;0.016187862795219773;0.00026204690187686056;0.7092369993527731
299;0.7104124426841736;0.688793957233429;0.7246522307395935;0.7177911400794983;0.015541081604349043;0.00024152521743303623;0.7104124426841736
304;0.713742733001709;0.6931778788566589;0.7249269485473633;0.7231233716011047;0.014560177241495734;0.0002119987613037703;0.713742733001709
309;0.7162819703420004;0.6922391057014465;0.7317172288894653;0.7248895764350891;0.017227859503382525;0.00029679914306828757;0.7162819703420004
314;0.7151630918184916;0.6939907073974609;0.7262349724769592;0.7252635955810547;0.014976387856053082;0.00022429219321493422;0.7151630918184916
319;0.7168076237042745;0.7015488743782043;0.7272100448608398;0.7216639518737793;0.011024574371290265;0.00012154124006811015;0.7168076237042745
324;0.7161932984987894;0.6969692707061768;0.7263235449790955;0.7252870798110962;0.013600024471533826;0.00018496066562631892;0.7161932984987894
329;0.7204012870788574;0.6994340419769287;0.7348008751869202;0.7269689440727234;0.01516693358631744;0.000230035874411764;0.7204012870788574
334;0.7223496238390604;0.7018900513648987;0.7349419593811035;0.7302168607711792;0.014595141168381712;0.0002130181457249907;0.7223496238390604
339;0.7224846084912618;0.7064753174781799;0.7309110164642334;0.7300674915313721;0.011325514929698856;0.0001282672884228317;0.7224846084912618
344;0.7216859459877014;0.7017918229103088;0.7321459650993347;0.7311200499534607;0.014073502886286374;0.00019806348349031092;0.7216859459877014
349;0.7234092752138773;0.7055681943893433;0.7340759038925171;0.7305837273597717;0.012695850975144939;0.0001611846319830887;0.7234092752138773
354;0.7274529933929443;0.7098007202148438;0.7369663119316101;0.7355919480323792;0.012494646328130417;0.0001561161868650629;0.7274529933929443
359;0.7224081556002299;0.7000665664672852;0.7374212741851807;0.7297366261482239;0.016106383984866825;0.0002594156050679746;0.7224081556002299
364;0.7254859805107117;0.7123382687568665;0.7353928685188293;0.7287268042564392;0.0096869619062335;9.383723097281897e-05;0.7254859805107117
369;0.7285859783490499;0.7124216556549072;0.7372774481773376;0.7360588312149048;0.01144072413050747;0.0001308901686303759;0.7285859783490499
374;0.7271034717559814;0.7109017372131348;0.7362635135650635;0.7341451644897461;0.011488951282250207;0.00013199600156591865;0.7271034717559814
379;0.7241990764935812;0.7052054405212402;0.7343930006027222;0.732998788356781;0.013442584387783842;0.0001807030750226899;0.7241990764935812
384;0.7287710309028625;0.7175928354263306;0.7354783415794373;0.7332419157028198;0.00795673470543753;6.330962717271404e-05;0.7287710309028625
389;0.7319544752438863;0.7196791172027588;0.7384853959083557;0.7376989126205444;0.008685925407190155;7.544530017927147e-05;0.7319544752438863
394;0.7277577122052511;0.7173406481742859;0.7371820211410522;0.728750467300415;0.00813056752061061;6.610612820720816e-05;0.7277577122052511
399;0.7324580748875936;0.7179261445999146;0.7410953044891357;0.7383527755737305;0.010336444089641628;0.00010684207641828734;0.7324580748875936
404;0.7318703134854635;0.7183055281639099;0.7391368746757507;0.7381685376167297;0.009599894783445782;9.215797985322953e-05;0.7318703134854635
409;0.7321416934331259;0.7230818867683411;0.7372446656227112;0.7360985279083252;0.0064233158891413246;4.125898701169541e-05;0.7321416934331259
414;0.7320915261904398;0.7212408781051636;0.7375938892364502;0.7374398112297058;0.00767282468242837;5.887223860728201e-05;0.7320915261904398
419;0.7362252672513326;0.7183792591094971;0.7474883198738098;0.7428082227706909;0.01276285840952829;0.00016289055478166698;0.7362252672513326
424;0.7351011633872986;0.719933032989502;0.7465850710868835;0.7387853860855103;0.011188175494797576;0.000125175270902389;0.7351011633872986
429;0.731745700041453;0.7140378355979919;0.7412329316139221;0.7399663329124451;0.01253202339152624;0.00015705161028576082;0.731745700041453
434;0.7374391357103983;0.7215527892112732;0.7481971979141235;0.7425674200057983;0.011466054353088404;0.00013147040242797754;0.7374391357103983
439;0.7325155138969421;0.7203741073608398;0.7415521144866943;0.7356203198432922;0.008920271349723771;7.957124095270274e-05;0.7325155138969421
444;0.7279278635978699;0.7101011872291565;0.7400147318840027;0.7336676716804504;0.012868931218844144;0.00016560939071534145;0.7279278635978699
449;0.7372396190961202;0.7271493077278137;0.7427877187728882;0.7417818307876587;0.007146735398848832;5.107582686115898e-05;0.7372396190961202
454;0.736212154229482;0.7249789237976074;0.7429627776145935;0.7406947612762451;0.007996877473091144;6.39500493196326e-05;0.736212154229482
459;0.7361202836036682;0.7225943207740784;0.7435737252235413;0.742192804813385;0.009580900728198127;9.17936587635874e-05;0.7361202836036682
464;0.7383583188056946;0.7220568060874939;0.7469869256019592;0.7460312247276306;0.011533511425885356;0.00013302188581102806;0.7383583188056946
469;0.7364809314409891;0.7192927002906799;0.747573971748352;0.7425761222839355;0.012323989948459277;0.00015188072824972527;0.7364809314409891
474;0.7376783688863119;0.7234338521957397;0.7487558126449585;0.7408454418182373;0.010577434580749431;0.00011188212231003388;0.7376783688863119
479;0.7365402181943258;0.7197421789169312;0.7453454732894897;0.7445330023765564;0.011882637752052635;0.0001411970799465065;0.7365402181943258
484;0.7387506365776062;0.7301315665245056;0.7459970116615295;0.7401233315467834;0.006549366684791358;4.289420397185495e-05;0.7387506365776062
489;0.7397084832191467;0.7303724884986877;0.747195839881897;0.7415571212768555;0.006991393992714129;4.8879589961359216e-05;0.7397084832191467
494;0.7374888857205709;0.7335858345031738;0.742751955986023;0.7361288666725159;0.003863649795887423;1.4927789745260927e-05;0.7374888857205709
499;0.735093335310618;0.7332686185836792;0.7362045645713806;0.7358068227767944;0.0013004468421708164;1.6911619893120485e-06;0.735093335310618
504;0.742700457572937;0.7343713641166687;0.7512763738632202;0.7424536347389221;0.006903647816736394;4.766035317752918e-05;0.742700457572937
509;0.7391502062479655;0.7281807065010071;0.7460656762123108;0.7432042360305786;0.00784408071955316;6.152960233486562e-05;0.7391502062479655
514;0.7379298806190491;0.7257937788963318;0.7466216087341309;0.7413742542266846;0.008844863145721376;7.823160406654021e-05;0.7379298806190491
519;0.7400529185930887;0.7229248881340027;0.7509421706199646;0.7462916970252991;0.012259249479996896;0.00015028919781280415;0.7400529185930887
524;0.7417645255724589;0.7339650988578796;0.7491264939308167;0.7422019839286804;0.00619733827270443;3.840700166632713e-05;0.7417645255724589
529;0.7395538091659546;0.7292325496673584;0.7470223307609558;0.7424065470695496;0.007537579761854798;5.6815108666323035e-05;0.7395538091659546
534;0.7439295848210653;0.7334640026092529;0.7504129409790039;0.747911810874939;0.007470395849552512;5.58068141490114e-05;0.7439295848210653
539;0.7461854815483093;0.7352609038352966;0.7541691064834595;0.7491264343261719;0.007994453672274346;6.391128951814078e-05;0.7461854815483093
544;0.7419028282165527;0.7332932949066162;0.748805820941925;0.7436093688011169;0.006446902438334614;4.1562551049404796e-05;0.7419028282165527
549;0.7445464730262756;0.7311506271362305;0.7546641230583191;0.7478246688842773;0.009875256914196688;9.75206991213895e-05;0.7445464730262756
554;0.7396573623021444;0.7260172367095947;0.7489450573921204;0.744009792804718;0.009853222104885715;9.708598584820847e-05;0.7396573623021444
559;0.7427540421485901;0.726871132850647;0.7576416730880737;0.7437493205070496;0.012581718771929588;0.0001582996472559254;0.7427540421485901
564;0.7415009339650472;0.7266378402709961;0.7525237202644348;0.7453412413597107;0.010911176729171121;0.00011905377761520538;0.7415009339650472
569;0.7405855854352316;0.7291752696037292;0.7508850693702698;0.7416964173316956;0.008897726754719327;7.916954140164814e-05;0.7405855854352316
574;0.7445327639579773;0.7374852895736694;0.750934362411499;0.7451786398887634;0.005509522474031548;3.0354837891858704e-05;0.7445327639579773
579;0.7420460979143778;0.7280417084693909;0.7504311800003052;0.7476654052734375;0.009966763776174357;9.933638017006134e-05;0.7420460979143778
584;0.7447886864344279;0.7350496649742126;0.7518255114555359;0.7474908828735352;0.0071102581053889705;5.055577032524955e-05;0.7447886864344279
589;0.7463478048642477;0.7370503544807434;0.7518049478530884;0.7501881122589111;0.006607343241169473;4.3656984706627914e-05;0.7463478048642477
594;0.7475635210673014;0.7419140934944153;0.7523303031921387;0.7484461665153503;0.004297957139305276;1.8472435571305192e-05;0.7475635210673014
599;0.7512185374895731;0.7437115907669067;0.760341227054596;0.7496027946472168;0.00688448349380338;4.73961129764512e-05;0.7512185374895731
604;0.7425829370816549;0.7333146333694458;0.7481324672698975;0.7463017106056213;0.006596160891875371;4.3509338511506084e-05;0.7425829370816549
609;0.7492100795110067;0.7451848983764648;0.7529953122138977;0.7494500279426575;0.0031930990709527983;1.0195881676919624e-05;0.7492100795110067
614;0.7478212515513102;0.7396182417869568;0.7559871077537537;0.7478584051132202;0.0066826131889709236;4.465731903340814e-05;0.7478212515513102
619;0.7422531445821127;0.7320343852043152;0.7481858134269714;0.7465392351150513;0.0072569547079710086;5.266339163354259e-05;0.7422531445821127
624;0.7482733527819315;0.736301064491272;0.7575240731239319;0.7509949207305908;0.008875405077323376;7.877281528657756e-05;0.7482733527819315
629;0.7508662144343058;0.7436381578445435;0.7575439214706421;0.7514165639877319;0.005690326820107329;3.2379819319632785e-05;0.7508662144343058
634;0.7459021806716919;0.7357282638549805;0.7541239857673645;0.7478542923927307;0.0076358235224064895;5.8305800865336245e-05;0.7459021806716919
639;0.7475773493448893;0.7413272261619568;0.7517350912094116;0.7496697306632996;0.004499219072811942;2.0242972265154753e-05;0.7475773493448893
644;0.7472434043884277;0.7372152805328369;0.7535477876663208;0.7509671449661255;0.007168792563782742;5.139158682254674e-05;0.7472434043884277
649;0.7457099755605062;0.7387003898620605;0.7506916522979736;0.7477378845214844;0.005101104767090281;2.602126984483119e-05;0.7457099755605062
654;0.7495412031809489;0.7423890829086304;0.7587581276893616;0.7474763989448547;0.006840271396099238;4.678931277229341e-05;0.7495412031809489
659;0.7504658102989197;0.7394281625747681;0.7611671686172485;0.7508020997047424;0.008878097162947402;7.88206092347347e-05;0.7504658102989197
664;0.7512551148732504;0.7476340532302856;0.7570875287055969;0.7490437626838684;0.004164101225129788;1.73397390131274e-05;0.7512551148732504
669;0.7493875424067179;0.7381349802017212;0.7569582462310791;0.7530694007873535;0.008113605727594739;6.583059790285815e-05;0.7493875424067179
674;0.7524228096008301;0.745615541934967;0.7592631578445435;0.7523897290229797;0.005571664966435318;3.1043450498202674e-05;0.7524228096008301
679;0.7453824877738953;0.735896110534668;0.752633273601532;0.7476180791854858;0.007013394736805772;4.9187705734254905e-05;0.7453824877738953
684;0.7490986585617065;0.7420163154602051;0.7529458999633789;0.7523337602615356;0.005014204264499153;2.5142244406121488e-05;0.7490986585617065
689;0.7538219491640726;0.7487765550613403;0.7621574401855469;0.7505318522453308;0.005937484033822126;3.525371665189267e-05;0.7538219491640726
694;0.7493665019671122;0.7447765469551086;0.7540680766105652;0.7492548823356628;0.0037940721343652888;1.4394983360767177e-05;0.7493665019671122
699;0.7491973241170248;0.7399314641952515;0.7557641863822937;0.751896321773529;0.006739545693164424;4.5421476150251136e-05;0.7491973241170248
704;0.7514793674151102;0.7466769218444824;0.756758451461792;0.7510027289390564;0.004129543803199391;1.705313202254249e-05;0.7514793674151102
709;0.7464650273323059;0.7392578721046448;0.7513378262519836;0.7487993836402893;0.005200528023186286;2.7045491719945858e-05;0.7464650273323059
714;0.7519197662671407;0.7401896715164185;0.7622578740119934;0.7533117532730103;0.009062913851324983;8.213640747653826e-05;0.7519197662671407
719;0.7528156638145447;0.7399397492408752;0.7656434178352356;0.7528638243675232;0.010493534021206395;0.00011011425625421604;0.7528156638145447
724;0.749670167764028;0.7457080483436584;0.7539672255516052;0.7493352293968201;0.003380102544838719;1.1425093213625185e-05;0.749670167764028
729;0.7543547550837199;0.7513065338134766;0.7564206123352051;0.755337119102478;0.002200337713566444;4.841486053742807e-06;0.7543547550837199
734;0.7505572040875753;0.7404559254646301;0.7585808038711548;0.7526348829269409;0.007543887871758028;5.691024422165786e-05;0.7505572040875753
739;0.7521739999453226;0.7413772940635681;0.761792004108429;0.753352701663971;0.008375842240638403;7.015473324006255e-05;0.7521739999453226
744;0.7483189304669698;0.7429744601249695;0.7534694671630859;0.748512864112854;0.004286762638385206;1.8376333917855292e-05;0.7483189304669698
749;0.750715454419454;0.7382946610450745;0.7573903799057007;0.7564613223075867;0.008791013140016917;7.72819120279501e-05;0.750715454419454
754;0.7485400040944418;0.7331467270851135;0.7586847543716431;0.7537885308265686;0.011066706347276339;0.0001224719893768464;0.7485400040944418
759;0.7539230187733968;0.7488731145858765;0.7573782205581665;0.7555177211761475;0.0036507089462162415;1.33276758099833e-05;0.7539230187733968
764;0.7510872880617777;0.7408656477928162;0.757917046546936;0.754479169845581;0.0073627982178187616;5.421079759631513e-05;0.7510872880617777
769;0.7544236381848654;0.7461671829223633;0.760316789150238;0.7567869424819946;0.0060134152526718915;3.616116300106695e-05;0.7544236381848654
774;0.7508983810742696;0.7381967306137085;0.7579866051673889;0.7565118074417114;0.009001581357354948;8.102846693308013e-05;0.7508983810742696
779;0.7517875035603842;0.7456828355789185;0.7556106448173523;0.7540690302848816;0.004362290851882774;1.902958147642014e-05;0.7517875035603842
784;0.7519432902336121;0.7515642046928406;0.7526437640190125;0.7516219019889832;0.0004958695309053283;2.4588659168027033e-07;0.7519432902336121
789;0.7540973027547201;0.7471258044242859;0.7603920102119446;0.7547740936279297;0.005437008271385538;2.956105894311476e-05;0.7540973027547201
794;0.7539995114008585;0.7460205554962158;0.7604739665985107;0.7555040121078491;0.005995715965364317;3.594860993732456e-05;0.7539995114008585
799;0.7524057428042094;0.747431755065918;0.7550892233848572;0.754696249961853;0.0035207974989862703;1.2396015028867976e-05;0.7524057428042094
804;0.7526145776112875;0.7497843503952026;0.755984902381897;0.7520744800567627;0.0025600117527370156;6.553660174151647e-06;0.7526145776112875
809;0.7533718744913737;0.7428364157676697;0.7613945007324219;0.7558847069740295;0.007781875296874489;6.055758313610542e-05;0.7533718744913737
814;0.7533390919367472;0.7442699670791626;0.7615084648132324;0.7542388439178467;0.007066286919946095;4.993241083500126e-05;0.7533390919367472
819;0.7538096706072489;0.7432834506034851;0.7598065733909607;0.758338987827301;0.007467236549192479;5.5759621681596e-05;0.7538096706072489
824;0.753148357073466;0.7473663091659546;0.7594494819641113;0.752629280090332;0.0049465709943585035;2.4468564602228875e-05;0.753148357073466
829;0.7547362446784973;0.7533980011940002;0.7555409073829651;0.7552698254585266;0.0009527304866499802;9.076953801923082e-07;0.7547362446784973
834;0.7539377411206564;0.7490364909172058;0.7588626146316528;0.7539141178131104;0.0040115329869763496;1.6092396905599395e-05;0.7539377411206564
839;0.753735621770223;0.745166003704071;0.760272741317749;0.7557681202888489;0.0063325438807949625;4.010111200219373e-05;0.753735621770223
844;0.7570125063260397;0.7539008259773254;0.7585916519165039;0.7585450410842896;0.0022003725573715147;4.84163939123366e-06;0.7570125063260397
849;0.7519865234692892;0.7486624121665955;0.7538878917694092;0.7534092664718628;0.0023586094078764256;5.563038338923182e-06;0.7519865234692892
854;0.7519264618555704;0.7409483194351196;0.7579077482223511;0.7569233179092407;0.007773115377724233;6.0421322675412936e-05;0.7519264618555704
859;0.7554804682731628;0.7508344650268555;0.7612394094467163;0.7543675303459167;0.004320084120903622;1.8663126811683622e-05;0.7554804682731628
864;0.752361536026001;0.7473698258399963;0.7558112740516663;0.7539035081863403;0.0036145788675881773;1.306518039001503e-05;0.752361536026001
869;0.7521353562672933;0.736717164516449;0.7636700868606567;0.7560188174247742;0.011340957003841447;0.00012861730576298037;0.7521353562672933
874;0.7554003397623698;0.7463019490242004;0.7630330324172974;0.7568660378456116;0.006908617373980841;4.7728994020069924e-05;0.7554003397623698
879;0.7539690335591634;0.7463805675506592;0.7601112127304077;0.7554153203964233;0.005698038462182193;3.2467642316507605e-05;0.7539690335591634
884;0.7546289364496866;0.7486397624015808;0.7583022713661194;0.7569447755813599;0.004271092993234765;1.8242235356859106e-05;0.7546289364496866
889;0.7567516962687174;0.7450527548789978;0.7664497494697571;0.7587525844573975;0.008849124609698025;7.830700635796322e-05;0.7567516962687174
894;0.7556115587552389;0.7513538599014282;0.7585396766662598;0.7569411396980286;0.003080565939023294;9.489886504670469e-06;0.7556115587552389
899;0.7533290982246399;0.7447344660758972;0.7597533464431763;0.7554994821548462;0.0063205810215534956;3.994974445002223e-05;0.7533290982246399
904;0.7566387057304382;0.7511486411094666;0.760725736618042;0.7580417394638062;0.0040337383271451975;1.6271044891880138e-05;0.7566387057304382
909;0.7506440083185831;0.7471781969070435;0.7546058893203735;0.7501479387283325;0.003052563668518522;9.318144950359258e-06;0.7506440083185831
914;0.7532329360644022;0.7438909411430359;0.7622283101081848;0.7535795569419861;0.007490210707565108;5.6103256443722995e-05;0.7532329360644022
919;0.7541274031003317;0.7439789772033691;0.7592043876647949;0.7591988444328308;0.00717602112694118;5.149527921430617e-05;0.7541274031003317
924;0.7533218463261923;0.7501899003982544;0.7558766007423401;0.7538990378379822;0.0023571879760734497;5.556335154545246e-06;0.7533218463261923
929;0.753890872001648;0.749476969242096;0.7573157548904419;0.754879891872406;0.0032756943629042795;1.0730173559162873e-05;0.753890872001648
934;0.7534582217534384;0.7493172883987427;0.7605990171432495;0.7504583597183228;0.005070748139308683;2.5712486692302464e-05;0.7534582217534384
939;0.7536409298578898;0.7527702450752258;0.7548364400863647;0.7533161044120789;0.0008742326668565029;7.642827557990332e-07;0.7536409298578898
944;0.7576382557551066;0.7472602128982544;0.7663714289665222;0.7592831254005432;0.007888339158313095;6.222589467657574e-05;0.7576382557551066
949;0.7549992998441061;0.7467125654220581;0.7638013362884521;0.7544839978218079;0.0069859704437616925;4.880378304111194e-05;0.7549992998441061
954;0.7582373023033142;0.7539824843406677;0.7605239748954773;0.7602054476737976;0.00301141957877921;9.068647879454753e-06;0.7582373023033142
959;0.7576450705528259;0.7543386816978455;0.762168288230896;0.7564282417297363;0.003310205321338152;1.0957459269415418e-05;0.7576450705528259
964;0.7586438655853271;0.7532345056533813;0.7637319564819336;0.7589651346206665;0.0042915831437259425;1.8417685879512646e-05;0.7586438655853271
969;0.7525808811187744;0.7358682751655579;0.7610245943069458;0.7608497738838196;0.011817812512071273;0.00013966069257046834;0.7525808811187744
974;0.7535244027773539;0.7495934963226318;0.759662926197052;0.7513167858123779;0.004397236556217529;1.9335689331335794e-05;0.7535244027773539
979;0.7555399139722189;0.7539787888526917;0.7567059397697449;0.75593501329422;0.0011478721289935794;1.3176104245202523e-06;0.7555399139722189
984;0.7539440592130026;0.7456682920455933;0.761846125125885;0.7543177604675293;0.006609856794423092;4.369020684278111e-05;0.7539440592130026
989;0.7566521366437277;0.7455015182495117;0.7658477425575256;0.7586071491241455;0.008420560798701647;7.090584416463091e-05;0.7566521366437277
994;0.7544534603754679;0.7497284412384033;0.7573338747024536;0.7562980651855469;0.0033677469939658255;1.1341719815365854e-05;0.7544534603754679
999;0.7551708817481995;0.7518585920333862;0.7576410174369812;0.756013035774231;0.0024346154302347777;5.927352293137271e-06;0.7551708817481995


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-False/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.5098438560962677;0.46638351678848267;0.5860793590545654;0.477068692445755;0.05408285112174442;0.0029249547854567717;0.5098438560962677
4;0.4916306535402934;0.4510957598686218;0.5483883619308472;0.47540783882141113;0.04134285421578938;0.0017092315947080134;0.4916306535402934
9;0.4874877134958903;0.4528178870677948;0.553221583366394;0.45642367005348206;0.04650416937472172;0.0021626377692328053;0.4874877134958903
14;0.49637743830680847;0.4573405683040619;0.5193600058555603;0.5124317407608032;0.027747770228906794;0.0007699387526762062;0.49637743830680847
19;0.47613776723543805;0.4341232478618622;0.5432100296020508;0.4510800242424011;0.047929805274913605;0.002297266233691136;0.47613776723543805
24;0.49391507109006244;0.45248329639434814;0.5412620306015015;0.48799988627433777;0.03648431599476894;0.0013311053136061525;0.49391507109006244
29;0.49137336015701294;0.4500831365585327;0.5330702066421509;0.4909667372703552;0.03388054955176892;0.0011478916379298691;0.49137336015701294
34;0.4946022033691406;0.4489310085773468;0.5750097632408142;0.45986583828926086;0.05703171274881323;0.0032526162590631458;0.4946022033691406
39;0.47479213277498883;0.4566328823566437;0.48625433444976807;0.4814891815185547;0.012987056439177915;0.00016866363495439255;0.47479213277498883
44;0.49691522121429443;0.4631316661834717;0.5546663999557495;0.4729475975036621;0.04103240273605965;0.0016836580742941958;0.49691522121429443
49;0.47342560688654584;0.4444516599178314;0.5190902352333069;0.45673492550849915;0.03267683547437013;0.0010677755766190541;0.47342560688654584
54;0.4882357120513916;0.4476998746395111;0.5427761673927307;0.474231094121933;0.040058060807088215;0.0016046482356243767;0.4882357120513916
59;0.48816102743148804;0.4553617835044861;0.529130220413208;0.47999107837677;0.030664926997647085;0.0009403377477710251;0.48816102743148804
64;0.49644797046979267;0.46323949098587036;0.5275422930717468;0.49856212735176086;0.026294040307200537;0.0006913765556766865;0.49644797046979267
69;0.4948827127615611;0.44727110862731934;0.5480644702911377;0.4893125593662262;0.04133679067940158;0.0017087302636726615;0.4948827127615611
74;0.47794469197591144;0.44002190232276917;0.53209388256073;0.46171829104423523;0.0393004194348397;0.001544522967754326;0.47794469197591144
79;0.49211689829826355;0.47255635261535645;0.5121615529060364;0.4916327893733978;0.01617237858416977;0.00026154582906971296;0.49211689829826355
84;0.4788510799407959;0.4648737609386444;0.5007718801498413;0.470907598733902;0.01569485926428425;0.0002463286073256891;0.4788510799407959
89;0.4947120050589244;0.45407527685165405;0.5491263270378113;0.48093441128730774;0.04000868324896994;0.0016006947353164075;0.4947120050589244
94;0.46926255027453107;0.456473708152771;0.48254886269569397;0.4687650799751282;0.010650947645895806;0.00011344268575561343;0.46926255027453107
99;0.48766321937243146;0.445324569940567;0.5493949055671692;0.4682701826095581;0.04464471671260421;0.001993150730348682;0.48766321937243146
104;0.4812600215276082;0.45221924781799316;0.5228855609893799;0.46867525577545166;0.030190663027792948;0.000911476134057744;0.4812600215276082
109;0.4897502561410268;0.4572089910507202;0.5490596294403076;0.4629821479320526;0.04200423515122573;0.001764355770639467;0.4897502561410268
114;0.49376872181892395;0.46586546301841736;0.5452856421470642;0.4701550602912903;0.036470033098082257;0.0013300633141752154;0.49376872181892395
119;0.4982682466506958;0.46194255352020264;0.5553024411201477;0.47755974531173706;0.04083012510347261;0.0016670991159652242;0.4982682466506958
124;0.49252039194107056;0.4625018537044525;0.5488119125366211;0.46624740958213806;0.039833476418942595;0.001586705843618456;0.49252039194107056
129;0.48271332184473675;0.44614362716674805;0.5405322313308716;0.4614641070365906;0.04135979526452352;0.001710632664323302;0.48271332184473675
134;0.49295829733212787;0.4547266960144043;0.5533453226089478;0.4708028733730316;0.04320150835294196;0.001866370323969314;0.49295829733212787
139;0.4950268566608429;0.4633754789829254;0.5404250025749207;0.4812800884246826;0.03292301625653789;0.0010839249994282578;0.4950268566608429
144;0.4913187225659688;0.46833324432373047;0.5356847047805786;0.4699382185935974;0.03137832871056113;0.0009845995126680249;0.4913187225659688
149;0.4870135486125946;0.4537881314754486;0.5370217561721802;0.47023075819015503;0.035992643792972824;0.0012954704072078254;0.4870135486125946
154;0.5018026729424795;0.4692058265209198;0.5615127682685852;0.47468942403793335;0.04228072116478641;0.0017876593822144175;0.5018026729424795
159;0.49950505296389264;0.4632185399532318;0.5652387738227844;0.4700578451156616;0.046564547080672446;0.0021682570448281605;0.49950505296389264
164;0.4915839632352193;0.4519379734992981;0.5605039596557617;0.46230995655059814;0.04891740615949703;0.0023929126253731977;0.4915839632352193
169;0.49545077482859295;0.4619387686252594;0.5549702644348145;0.46944329142570496;0.04219799914572913;0.0017806711319029566;0.49545077482859295
174;0.49731768170992535;0.46081411838531494;0.5629465579986572;0.46819236874580383;0.046504277199606564;0.002162647797857847;0.49731768170992535
179;0.49313761790593463;0.4630298912525177;0.5521799921989441;0.46420297026634216;0.041752009933335624;0.0017432303334733567;0.49313761790593463
184;0.4963604509830475;0.4601633846759796;0.5562137365341187;0.4727042317390442;0.04263120965293183;0.0018174200364722282;0.4963604509830475
189;0.4994773268699646;0.46671679615974426;0.5466287732124329;0.4850864112377167;0.034174111631157446;0.0011678699057788104;0.4994773268699646
194;0.5007437368233999;0.4545741379261017;0.5676067471504211;0.48005032539367676;0.04840974863574673;0.002343503762976182;0.5007437368233999
199;0.5120569070180258;0.47230708599090576;0.5782135128974915;0.48565012216567993;0.047095870517548585;0.0022180210198057024;0.5120569070180258
204;0.5601449608802795;0.5009734034538269;0.6461148858070374;0.5333465933799744;0.06221000375305612;0.0038700845669552564;0.5601449608802795
209;0.6248637636502584;0.5937008261680603;0.6614992022514343;0.6193912625312805;0.02794776259689454;0.0007810774341723774;0.6248637636502584
214;0.6442723472913107;0.6086452603340149;0.6731133460998535;0.6510584354400635;0.026752841155658767;0.0007157145098999094;0.6442723472913107
219;0.6593352357546488;0.6275781393051147;0.6905834674835205;0.6598441004753113;0.025724334163007394;0.0006617413681300693;0.6593352357546488
224;0.669873575369517;0.6258840560913086;0.7060543894767761;0.6776822805404663;0.03319189154115164;0.0011017016640795735;0.669873575369517
229;0.6756070256233215;0.6207147240638733;0.7150323987007141;0.6910739541053772;0.0400281179899581;0.0016022502298180068;0.6756070256233215
234;0.6849661072095236;0.6346168518066406;0.7235632538795471;0.6967182159423828;0.03725094768530949;0.0013876331034536644;0.6849661072095236
239;0.6864885290463766;0.6318820118904114;0.7210390567779541;0.7065445184707642;0.03906342447109306;0.0015259511314087918;0.6864885290463766
244;0.6886902451515198;0.6303450465202332;0.7215713858604431;0.7141543030738831;0.04136725703386588;0.001711249954505926;0.6886902451515198
249;0.6931052605311075;0.6437946557998657;0.7266865968704224;0.7088345289230347;0.03562139700348763;0.0012688839244800775;0.6931052605311075
254;0.6939786473910013;0.6375563740730286;0.7239829301834106;0.7203966379165649;0.039923427272983716;0.0015938800452212198;0.6939786473910013
259;0.6918395558993021;0.6365985870361328;0.7206166982650757;0.718303382396698;0.03907267876050951;0.001526674225521971;0.6918395558993021
264;0.6943678855895996;0.6372622847557068;0.7269644141197205;0.7188769578933716;0.040514515686793894;0.0016414259813354686;0.6943678855895996
269;0.6980424324671427;0.6387839913368225;0.7299515008926392;0.7253918051719666;0.04194337325619707;0.0017592465601086677;0.6980424324671427
274;0.7032668789227804;0.6485545039176941;0.7350916862487793;0.7261544466018677;0.0388591606286898;0.0015100343647663154;0.7032668789227804
279;0.694932758808136;0.637909471988678;0.7299191355705261;0.7169696688652039;0.040666641544462395;0.001653775734505795;0.694932758808136
284;0.7080741922060648;0.6620094180107117;0.736430287361145;0.7257828712463379;0.03286147119583582;0.0010798762891547477;0.7080741922060648
289;0.7029668291409811;0.6564779877662659;0.7305814027786255;0.7218410968780518;0.03306566714969343;0.001093338344054315;0.7029668291409811
294;0.707369844118754;0.6517443060874939;0.7355042695999146;0.7348609566688538;0.03933407194644524;0.0015471692158881307;0.707369844118754
299;0.7095967729886373;0.6524463891983032;0.7446359395980835;0.7317079901695251;0.040754613191995005;0.001660938496429133;0.7095967729886373
304;0.7086675961812338;0.6572790145874023;0.7366797924041748;0.732043981552124;0.03638646657053871;0.0013239749494889314;0.7086675961812338
309;0.7112566630045573;0.6650875806808472;0.7393603920936584;0.7293220162391663;0.032902688536644485;0.0010825869129394365;0.7112566630045573
314;0.715363879998525;0.6625722050666809;0.7424594759941101;0.7410599589347839;0.03733372352696649;0.0013938069123879714;0.715363879998525
319;0.7187402248382568;0.6740792393684387;0.7425053715705872;0.7396360635757446;0.03160180321272607;0.0009986739662958637;0.7187402248382568
324;0.716688871383667;0.6747366189956665;0.7404904365539551;0.7348395586013794;0.02975429062313082;0.0008853178104857307;0.716688871383667
329;0.7160128752390543;0.6608334183692932;0.744292140007019;0.7429130673408508;0.03902182983652455;0.0015227032037906775;0.7160128752390543
334;0.7152905464172363;0.6585115194320679;0.743973970413208;0.7433861494064331;0.04014955219692882;0.0016119865416139116;0.7152905464172363
339;0.7201211055119833;0.6732654571533203;0.7457886338233948;0.7413092255592346;0.03318237596407929;0.0011010700746215069;0.7201211055119833
344;0.7165791392326355;0.6693845987319946;0.7410181760787964;0.7393346428871155;0.03337865646189539;0.0011141347072012309;0.7165791392326355
349;0.7213564117749532;0.6723350882530212;0.7467754483222961;0.7449586987495422;0.03467124422951452;0.0012020951764226439;0.7213564117749532
354;0.7231693466504415;0.6806761622428894;0.7454749345779419;0.7433569431304932;0.030059657491545457;0.0009035830085090249;0.7231693466504415
359;0.7207148273785909;0.6674373149871826;0.7481213212013245;0.7465858459472656;0.03767810518967618;0.001419639610684303;0.7207148273785909
364;0.7262437542279562;0.6841482520103455;0.7515729665756226;0.7430100440979004;0.02997058992361811;0.0008982362603696794;0.7262437542279562
369;0.728428840637207;0.6926000118255615;0.7491002082824707;0.7435863018035889;0.025434615804386395;0.0006469196811167421;0.728428840637207
374;0.7224303881327311;0.6810780763626099;0.7443204522132874;0.7418926358222961;0.029257293559692917;0.0008559892264380487;0.7224303881327311
379;0.7213936646779379;0.6695812940597534;0.7498908042907715;0.7447088956832886;0.03669790508109103;0.0013467362373407671;0.7213936646779379
384;0.7293914556503296;0.690252423286438;0.7522047162055969;0.7457172274589539;0.02780191562159906;0.0007729465122305138;0.7293914556503296
389;0.7325280904769897;0.6970231533050537;0.7536532282829285;0.7469078898429871;0.025256356564301214;0.0006378835469031211;0.7325280904769897
394;0.7298355102539062;0.6996515989303589;0.7483839392662048;0.741470992565155;0.021529028234977952;0.00046349905674247793;0.7298355102539062
399;0.7332687973976135;0.6946370601654053;0.7532602548599243;0.751909077167511;0.027322332275666706;0.0007465098409819385;0.7332687973976135
404;0.731718917687734;0.6976449489593506;0.7511318325996399;0.7463799715042114;0.024171905932917223;0.0005842810364297988;0.731718917687734
409;0.731695274511973;0.6935436725616455;0.7518536448478699;0.7496885061264038;0.026991733363543935;0.0007285536699686507;0.731695274511973
414;0.7294246554374695;0.6972496509552002;0.7476477026939392;0.743376612663269;0.022817883886519934;0.000520655825058706;0.7294246554374695
419;0.738849937915802;0.7069770097732544;0.756013035774231;0.7535597681999207;0.022559806319097583;0.0005089448611551953;0.738849937915802
424;0.7331432898839315;0.7021305561065674;0.7489598393440247;0.7483394742012024;0.021930776783428536;0.0004809589703245681;0.7331432898839315
429;0.734400232632955;0.6945909261703491;0.7604172825813293;0.7481924891471863;0.028588424865110672;0.0008172980362680782;0.734400232632955
434;0.7360733151435852;0.7010843753814697;0.7549551129341125;0.7521804571151733;0.02476683411319935;0.000613396071990735;0.7360733151435852
439;0.7352005243301392;0.7012341618537903;0.7565167546272278;0.7478506565093994;0.024277021358381917;0.0005893737660353319;0.7352005243301392
444;0.7296548287073771;0.6956205368041992;0.751345157623291;0.7419987916946411;0.024366485289308036;0.0005937256053540649;0.7296548287073771
449;0.7404330770174662;0.713494062423706;0.7606481313705444;0.7471570372581482;0.01982902393882094;0.00039319019036633383;0.7404330770174662
454;0.734488825003306;0.7028851509094238;0.7507988214492798;0.7497825026512146;0.02235102366259866;0.0004995682587660452;0.734488825003306
459;0.7289334932963053;0.6970376372337341;0.746292233467102;0.7434706091880798;0.022583173918741466;0.0005099997442441248;0.7289334932963053
464;0.7421246965726217;0.7152543663978577;0.7578839063644409;0.7532358169555664;0.019094714217357766;0.00036460811104256484;0.7421246965726217
469;0.7372255722681681;0.6984045505523682;0.7590017914772034;0.7542703747749329;0.027518483137660893;0.000757266914197727;0.7372255722681681
474;0.742402970790863;0.7059974074363708;0.7627698183059692;0.758441686630249;0.0258031905432778;0.000665804642212701;0.742402970790863
479;0.7388805548350016;0.7012782692909241;0.7617064118385315;0.7536569833755493;0.02679113327513321;0.00071776482216595;0.7388805548350016
484;0.7391173640886942;0.7059824466705322;0.7599573731422424;0.7514122724533081;0.023688207342857603;0.0005611311671182129;0.7391173640886942
489;0.744891901810964;0.7177327275276184;0.7617345452308655;0.755208432674408;0.019388365877328624;0.0003759087313931609;0.744891901810964
494;0.739327629407247;0.7140609622001648;0.7562641501426697;0.7476577758789062;0.018208437115928268;0.00033154718220471417;0.739327629407247
499;0.7422710458437601;0.7183624505996704;0.7576259970664978;0.7508246898651123;0.01713242811787417;0.0002935200932141255;0.7422710458437601
504;0.7455836137135824;0.7214109301567078;0.7588304281234741;0.7565094828605652;0.017118910975564446;0.0002930571129893009;0.7455836137135824
509;0.7395313382148743;0.7144182920455933;0.7546989917755127;0.7494767308235168;0.017885130104605795;0.00031987787885867647;0.7395313382148743
514;0.7443001667658488;0.7181963920593262;0.7615249156951904;0.7531791925430298;0.01876997716531723;0.0003523120427865302;0.7443001667658488
519;0.7456420660018921;0.715843915939331;0.7628269195556641;0.7582553625106812;0.021152968173396108;0.0004474480625447086;0.7456420660018921
524;0.7459068099657694;0.7213398814201355;0.7591846585273743;0.7571958899497986;0.01739040508898516;0.0003024261891590009;0.7459068099657694
529;0.7389508485794067;0.7171774506568909;0.7549996972084045;0.7446753978729248;0.015962632030491516;0.00025480562134087376;0.7389508485794067
534;0.7434789935747782;0.7144243121147156;0.76117342710495;0.7548392415046692;0.02070686460836893;0.0004287742419093218;0.7434789935747782
539;0.7501194874445597;0.7228931188583374;0.7658737301826477;0.7615916132926941;0.01933115776942209;0.00037369366070628805;0.7501194874445597
544;0.7465443809827169;0.7220434546470642;0.7610057592391968;0.7565839290618896;0.017418566512164446;0.0003034064593386966;0.7465443809827169
549;0.7478333711624146;0.7174627184867859;0.7637109160423279;0.7623264789581299;0.02148273065305834;0.00046150771631185233;0.7478333711624146
554;0.7444348931312561;0.7184429168701172;0.7587766051292419;0.7560851573944092;0.01841191815459108;0.00033899873013136056;0.7444348931312561
559;0.7479854027430216;0.716884195804596;0.7640753984451294;0.7629966139793396;0.02199628375811077;0.0004838364991673276;0.7479854027430216
564;0.7458235820134481;0.7153685688972473;0.7627978324890137;0.7593043446540833;0.0215821219569064;0.0004657879881627814;0.7458235820134481
569;0.7418433229128519;0.711467981338501;0.7620775699615479;0.7519844174385071;0.021870283701592486;0.00047830930918814194;0.7418433229128519
574;0.745644211769104;0.7220740914344788;0.7595888376235962;0.7552697062492371;0.016759607262677313;0.00028088443559918613;0.745644211769104
579;0.7399935126304626;0.7140978574752808;0.7598538994789124;0.7460287809371948;0.019161109790583792;0.00036714812840680605;0.7399935126304626
584;0.7474051316579183;0.724163293838501;0.759524941444397;0.7585271596908569;0.016439508529251457;0.00027025744068333144;0.7474051316579183
589;0.7482331395149231;0.725506603717804;0.7608006000518799;0.7583922147750854;0.016100137720190956;0.0002592144346091156;0.7482331395149231
594;0.7495622237523397;0.7298173308372498;0.7594741582870483;0.759395182132721;0.013961784902117979;0.00019493143765300953;0.7495622237523397
599;0.7541657288869222;0.7287480235099792;0.7712056636810303;0.7625434994697571;0.01831762506763311;0.000335535388118381;0.7541657288869222
604;0.7488410274187723;0.7240732908248901;0.7668231725692749;0.7556266188621521;0.018100115758691925;0.0003276141904780477;0.7488410274187723
609;0.7519715428352356;0.733238160610199;0.7614535689353943;0.7612228989601135;0.013246836335552287;0.00017547867290090835;0.7519715428352356
614;0.7511432766914368;0.7304076552391052;0.7615464329719543;0.7614757418632507;0.014662326942860661;0.00021498383137933766;0.7511432766914368
619;0.7447038888931274;0.7167147397994995;0.7598662376403809;0.757530689239502;0.019814271739030463;0.00039260536454814127;0.7447038888931274
624;0.7480125427246094;0.7260474562644958;0.7614933848381042;0.756496787071228;0.015665041008802266;0.00024539350980745667;0.7480125427246094
629;0.7513606548309326;0.7335225343704224;0.7628642916679382;0.7576951384544373;0.012788769615276203;0.00016355262827261186;0.7513606548309326
634;0.7479443748792013;0.7253373861312866;0.7595153450965881;0.758980393409729;0.015987046809069573;0.00025558566567538164;0.7479443748792013
639;0.7484526038169861;0.7315411567687988;0.7627323865890503;0.7510842680931091;0.012869018275729834;0.0001656116313810685;0.7484526038169861
644;0.7479328910509745;0.7201431393623352;0.7634081840515137;0.7602473497390747;0.019692645709754136;0.0003878002950498979;0.7479328910509745
649;0.7525972723960876;0.7341722249984741;0.7663121223449707;0.7573074698448181;0.013537176474813221;0.0001832551469102365;0.7525972723960876
654;0.7517996629079183;0.7360948324203491;0.7654227018356323;0.7538814544677734;0.012063205024204502;0.00014552091545599273;0.7517996629079183
659;0.7531625628471375;0.7232063412666321;0.7691475749015808;0.7671337723731995;0.02119819581459832;0.0004493635057940537;0.7531625628471375
664;0.7535216013590494;0.736845076084137;0.7622225284576416;0.7614971995353699;0.011795801426636738;0.0001391409312966453;0.7535216013590494
669;0.7509674429893494;0.7306287884712219;0.7616992592811584;0.7605742812156677;0.014388931964482704;0.0002070413630785121;0.7509674429893494
674;0.7567547758420309;0.7402392625808716;0.7661547660827637;0.7638702988624573;0.011715412393646504;0.0001372508875532061;0.7567547758420309
679;0.7486027081807455;0.7248623967170715;0.7607643604278564;0.7601813673973083;0.01678862236779425;0.00028185784100840137;0.7486027081807455
684;0.751112143198649;0.7298683524131775;0.7625035643577576;0.7609645128250122;0.015034763164253204;0.000226044103405185;0.751112143198649
689;0.7574112415313721;0.7405166625976562;0.7681118249893188;0.7636052370071411;0.012087112470752833;0.00014609828788062865;0.7574112415313721
694;0.7556550105412801;0.7370160818099976;0.767794132232666;0.7621548175811768;0.013379280389766808;0.00017900514374799865;0.7556550105412801
699;0.7527673641840616;0.730035662651062;0.7694031000137329;0.7588633298873901;0.016639699106215267;0.0002768795863453811;0.7527673641840616
704;0.7530231475830078;0.7385069131851196;0.761384129524231;0.7591784000396729;0.010303950907640115;0.00010617140430705756;0.7530231475830078
709;0.7497743964195251;0.7298120260238647;0.7631536722183228;0.7563574910163879;0.014385622303595053;0.0002069461290616914;0.7497743964195251
714;0.7560454607009888;0.7338274121284485;0.7703713774681091;0.7639375925064087;0.015928583511247325;0.00025371977267478013;0.7560454607009888
719;0.7551001707712809;0.733928382396698;0.7690534591674805;0.7623186707496643;0.015221099631581183;0.00023168187399452082;0.7551001707712809
724;0.7550321817398071;0.7412918210029602;0.7631847858428955;0.7606199383735657;0.009772162692029686;9.549516367949688e-05;0.7550321817398071
729;0.7584244807561239;0.7472638487815857;0.7642285227775574;0.7637810707092285;0.007893872429155657;6.231322192778382e-05;0.7584244807561239
734;0.753746747970581;0.7363102436065674;0.7628078460693359;0.7621221542358398;0.012332647908426685;0.0001520942044332211;0.753746747970581
739;0.7529343962669373;0.727117121219635;0.7679924964904785;0.7636935710906982;0.01833973751264833;0.0003363459720328403;0.7529343962669373
744;0.7496900161107382;0.731758177280426;0.7591620087623596;0.7581498622894287;0.012686455848604396;0.0001609461619985887;0.7496900161107382
749;0.7553972403208414;0.7396577596664429;0.764314591884613;0.7622193694114685;0.011162315403643734;0.0001245972851704222;0.7553972403208414
754;0.7512568831443787;0.723556399345398;0.7677921652793884;0.7624220848083496;0.01970950774101259;0.00038846469539303524;0.7512568831443787
759;0.7523593505223592;0.735283374786377;0.7619215250015259;0.7598731517791748;0.01210346145300047;0.00014649377914426824;0.7523593505223592
764;0.7515173951784769;0.7266876697540283;0.7650686502456665;0.7627958655357361;0.017581767754780465;0.0003091185573830381;0.7515173951784769
769;0.7539646426836649;0.7372793555259705;0.7626528739929199;0.7619616985321045;0.01180165345846228;0.00013927902435363472;0.7539646426836649
774;0.7548698981602987;0.7316176295280457;0.766668975353241;0.7663230895996094;0.01644244318115943;0.00027035393776565623;0.7548698981602987
779;0.7554831902186075;0.7402053475379944;0.7648747563362122;0.7613694667816162;0.010897434604699848;0.00011875408096370974;0.7554831902186075
784;0.7548337777455648;0.7441462278366089;0.7606847286224365;0.7596703767776489;0.00756857625134227;5.728334647238221e-05;0.7548337777455648
789;0.7556760311126709;0.7336428761482239;0.7693295478820801;0.7640556693077087;0.01572786035606466;0.0002473655913798704;0.7556760311126709
794;0.7557554244995117;0.737352192401886;0.7662606835365295;0.7636533975601196;0.013056510477408259;0.00017047246584667164;0.7557554244995117
799;0.7589553793271383;0.7457605004310608;0.76910799741745;0.761997640132904;0.009771315741839709;9.547861132672451e-05;0.7589553793271383
804;0.7570051948229471;0.7417205572128296;0.7665873169898987;0.7627077102661133;0.010923306802041104;0.00011931863149151744;0.7570051948229471
809;0.7568039298057556;0.7365549802780151;0.7672224044799805;0.7666344046592712;0.014320181648755356;0.00020506760245334968;0.7568039298057556
814;0.7559332450230917;0.7388493418693542;0.766351044178009;0.7625993490219116;0.012176852750492902;0.00014827574290718655;0.7559332450230917
819;0.7555291851361593;0.7341193556785583;0.7665209174156189;0.7659472823143005;0.015140846791819648;0.0002292452415733553;0.7555291851361593
824;0.7537868221600851;0.7379521727561951;0.7638218998908997;0.7595863938331604;0.011329518059752037;0.00012835797946624756;0.7537868221600851
829;0.7588901917139689;0.7515746355056763;0.7628822922706604;0.7622136473655701;0.005180076799932127;2.6833195653195063e-05;0.7588901917139689
834;0.7561827103296915;0.7444218397140503;0.7627556920051575;0.7613705992698669;0.008335393559983814;6.947878579981964e-05;0.7561827103296915
839;0.7540862957636515;0.7403817176818848;0.7642156481742859;0.7576615214347839;0.010053216388426645;0.00010106715975253008;0.7540862957636515
844;0.7583478490511576;0.7441930770874023;0.7712274789810181;0.7596229910850525;0.011073518315974602;0.00012262280789422498;0.7583478490511576
849;0.7562682628631592;0.7432957291603088;0.7691666483879089;0.7563424110412598;0.010561888684778836;0.00011155349258965923;0.7562682628631592
854;0.7570256392161051;0.741327166557312;0.7651167511940002;0.7646329998970032;0.011102253125484431;0.00012326002446232882;0.7570256392161051
859;0.758476734161377;0.7436433434486389;0.7667236328125;0.7650632262229919;0.01051067227593547;0.0001104742316921185;0.758476734161377
864;0.757372240225474;0.741035521030426;0.7660769820213318;0.7650042176246643;0.011560103846306255;0.00013363600093738466;0.757372240225474
869;0.7578092416127523;0.7368606328964233;0.7703835368156433;0.7661835551261902;0.01491181001556205;0.00022236207794021663;0.7578092416127523
874;0.7609719236691793;0.7424688339233398;0.7735879421234131;0.7668589949607849;0.013368942368696731;0.00017872862005753455;0.7609719236691793
879;0.7572546402613322;0.7414864897727966;0.768178403377533;0.762099027633667;0.011422656717553487;0.0001304770864870698;0.7572546402613322
884;0.7616399129231771;0.7458996176719666;0.7730432748794556;0.7659768462181091;0.011497862829034365;0.00013220084963529012;0.7616399129231771
889;0.758189876874288;0.7400574088096619;0.7688305377960205;0.7656816840171814;0.0128858738836019;0.0001660457457440935;0.758189876874288
894;0.7566105723381042;0.7447245717048645;0.7642799615859985;0.7608271837234497;0.008522056756130277;7.26254513547057e-05;0.7566105723381042
899;0.7564576665560404;0.7401169538497925;0.7662103176116943;0.7630457282066345;0.011626631078025267;0.000135178550224503;0.7564576665560404
904;0.7583524386088053;0.7419292330741882;0.7681372761726379;0.7649908065795898;0.011683787278367191;0.00013651088516613503;0.7583524386088053
909;0.753727654616038;0.7471821308135986;0.7579081058502197;0.7560927271842957;0.004687345468485572;2.1971207540932228e-05;0.753727654616038
914;0.7612604300181071;0.7446740865707397;0.7732227444648743;0.7658844590187073;0.01210489432799466;0.0001465284666919173;0.7612604300181071
919;0.7574954827626547;0.7385985851287842;0.76954585313797;0.7643420100212097;0.013529955677057164;0.00018305970062313138;0.7574954827626547
924;0.7596137722333273;0.7475974559783936;0.7698603868484497;0.7613834738731384;0.009174544699027763;8.41722704344584e-05;0.7596137722333273
929;0.7573992212613424;0.7441211342811584;0.7666398286819458;0.7614367008209229;0.00962631221443032;9.266588684969039e-05;0.7573992212613424
934;0.7549580136934916;0.7376141548156738;0.7657973766326904;0.7614625096321106;0.012390987277275991;0.00015353656570561548;0.7549580136934916
939;0.7609938184420267;0.7503524422645569;0.7717634439468384;0.7608655691146851;0.008741475244569724;7.641338945142531e-05;0.7609938184420267
944;0.7596105933189392;0.7437237501144409;0.7685112953186035;0.7665967345237732;0.01126085331321182;0.00012680681734167365;0.7596105933189392
949;0.7578746279080709;0.7445372939109802;0.7654270529747009;0.7636595368385315;0.009458484266708823;8.946292462357835e-05;0.7578746279080709
954;0.76076340675354;0.7493131160736084;0.7668963074684143;0.7660807967185974;0.008103420345218998;6.566542129130919e-05;0.76076340675354
959;0.7637688318888346;0.7526413202285767;0.7714863419532776;0.7671788334846497;0.008062455958069197;6.50031960758055e-05;0.7637688318888346
964;0.7616923252741495;0.7472466826438904;0.7705891728401184;0.7672411203384399;0.010305655636247189;0.00010620653809291347;0.7616923252741495
969;0.7588826219240824;0.7447280883789062;0.7683035135269165;0.7636162638664246;0.010190050449861505;0.00010383712817072264;0.7588826219240824
974;0.755510151386261;0.742219865322113;0.7652676701545715;0.7590429186820984;0.009735182260703633;9.47737736491187e-05;0.755510151386261
979;0.7603790163993835;0.7539039850234985;0.7642136216163635;0.7630194425582886;0.004604421020042056;2.1200692929805125e-05;0.7603790163993835
984;0.7615872224171957;0.7417145371437073;0.7751461863517761;0.7679009437561035;0.014360039462617042;0.00020621073336791874;0.7615872224171957
989;0.7598792711893717;0.7404778599739075;0.77150958776474;0.7676503658294678;0.01380904211860424;0.00019068964423338587;0.7598792711893717
994;0.7575201590855917;0.7420790195465088;0.7674980163574219;0.7629834413528442;0.01107299837644288;0.00012261129304470665;0.7575201590855917
999;0.7619020541508993;0.7454628348350525;0.7746923565864563;0.765550971031189;0.012208663078688415;0.00014905145416892968;0.7619020541508993


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-False/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.28311170140902203;0.07932808995246887;0.45817771553993225;0.3118292987346649;0.15599206176182734;0.02433352333270575;0.28311170140902203
4;0.1699947640299797;0.10643952339887619;0.209153413772583;0.19439135491847992;0.045342629347087965;0.0020559540361074027;0.1699947640299797
9;0.17298764983812967;0.15552079677581787;0.19241857528686523;0.17102357745170593;0.015127341692377444;0.0002288364666779409;0.17298764983812967
14;0.1935559461514155;0.12698394060134888;0.2500053644180298;0.20367853343486786;0.050730778031054545;0.002573611839636126;0.1935559461514155
19;0.28255555033683777;0.25146764516830444;0.33086106181144714;0.2653379440307617;0.034623336318646745;0.001198775417834123;0.28255555033683777
24;0.2630471686522166;0.16459420323371887;0.31753507256507874;0.3070122301578522;0.0697491808929384;0.004864948235235842;0.2630471686522166
29;0.2726689626773198;0.12299413979053497;0.37056276202201843;0.32444998621940613;0.10749732237812039;0.011555674318465542;0.2726689626773198
34;0.23569108545780182;0.15286721289157867;0.27961286902427673;0.27459317445755005;0.058601164570540085;0.003434096489023523;0.23569108545780182
39;0.23139621814092;0.17708005011081696;0.287067174911499;0.23004142940044403;0.04491227371130445;0.0020171123299191286;0.23139621814092
44;0.2633102436860402;0.21159577369689941;0.3117942214012146;0.2665407359600067;0.04096957644267035;0.0016785061938918093;0.2633102436860402
49;0.2567940503358841;0.18476904928684235;0.30382102727890015;0.2817920744419098;0.051717303828018944;0.0026746795152396232;0.2567940503358841
54;0.24874845643838248;0.17859728634357452;0.2901875078678131;0.27746057510375977;0.04987573694458519;0.00248758913576546;0.24874845643838248
59;0.22458913922309875;0.1701929271221161;0.30646809935569763;0.19710639119148254;0.05893050552048606;0.003472804480900038;0.22458913922309875
64;0.24419295291105905;0.15737299621105194;0.29056280851364136;0.2846430540084839;0.06143853044246022;0.003774693022929111;0.24419295291105905
69;0.24619913597901663;0.1746959239244461;0.30645671486854553;0.2574447691440582;0.05437569743010617;0.002956716471010454;0.24619913597901663
74;0.22934459646542868;0.1791159063577652;0.2874506115913391;0.2214672714471817;0.044576834616152076;0.0019870941843957743;0.22934459646542868
79;0.23875447114308676;0.1731192171573639;0.2755190134048462;0.26762518286705017;0.04652288372021968;0.002164378709645081;0.23875447114308676
84;0.21137632429599762;0.19314172863960266;0.24440249800682068;0.19658474624156952;0.023395294470398082;0.000547339803356639;0.21137632429599762
89;0.2027034858862559;0.13480408489704132;0.2715027928352356;0.20180357992649078;0.055810641524385834;0.0031148277073635004;0.2027034858862559
94;0.21772700051466623;0.14355647563934326;0.2653050124645233;0.24431951344013214;0.053141621243217384;0.002824031908357573;0.21772700051466623
99;0.1899809738000234;0.12967027723789215;0.22672858834266663;0.2135440558195114;0.04298443954363514;0.0018476620428804246;0.1899809738000234
104;0.1980168322722117;0.1523628532886505;0.23273225128650665;0.20895539224147797;0.03371002921273704;0.0011363660695235844;0.1980168322722117
109;0.20910382767518362;0.14776384830474854;0.2564030587673187;0.22314457595348358;0.04544943323184271;0.002065650981095728;0.20910382767518362
114;0.22047079106171927;0.13558216392993927;0.2787588834762573;0.24707132577896118;0.06140349930551542;0.0037703897269624324;0.22047079106171927
119;0.18352481226126352;0.12719671428203583;0.2358165830373764;0.18756113946437836;0.04443563078637687;0.001974525283383204;0.18352481226126352
124;0.22333234051863352;0.16468852758407593;0.26078441739082336;0.24452407658100128;0.04199541457064434;0.0017636148449602868;0.22333234051863352
129;0.2153628667195638;0.1640460193157196;0.24853861331939697;0.23350396752357483;0.03680194074731686;0.001354382842769021;0.2153628667195638
134;0.19211282829443613;0.1307659149169922;0.2261330932378769;0.21943947672843933;0.043464805388563614;0.0018891893074657084;0.19211282829443613
139;0.19070251286029816;0.15102368593215942;0.21563218533992767;0.20545166730880737;0.028363329807345516;0.0008044784777602546;0.19070251286029816
144;0.17526115973790488;0.11861446499824524;0.20398233830928802;0.20318667590618134;0.040056579054807515;0.0016045295255740439;0.17526115973790488
149;0.21054381132125854;0.16190657019615173;0.24540595710277557;0.22431890666484833;0.035452802825157635;0.0012569012281595053;0.21054381132125854
154;0.2039464016755422;0.15272481739521027;0.2417110800743103;0.21740330755710602;0.03755400531969391;0.0014103033155515986;0.2039464016755422
159;0.19340075055758157;0.14627471566200256;0.22262676060199738;0.2113007754087448;0.033642402400184825;0.0011318112392559618;0.19340075055758157
164;0.19584482411543527;0.13813363015651703;0.24010716378688812;0.2092936784029007;0.042702881647497075;0.0018235361010001422;0.19584482411543527
169;0.20139909287293753;0.14977553486824036;0.26347190141677856;0.19094984233379364;0.047000752257860996;0.0022090707128048256;0.20139909287293753
174;0.18894673883914948;0.13735494017601013;0.2213633954524994;0.2081218808889389;0.036879259699345704;0.001360079795971784;0.18894673883914948
179;0.1945316195487976;0.1400153785943985;0.22878624498844147;0.21479323506355286;0.03896978725062177;0.0015186443183587233;0.1945316195487976
184;0.1796130339304606;0.12098167836666107;0.20945356786251068;0.20840385556221008;0.04146084390051949;0.0017190015769432442;0.1796130339304606
189;0.17278578877449036;0.1353364884853363;0.205269455909729;0.17775142192840576;0.02876511912785739;0.000827432078439827;0.17278578877449036
194;0.19515166183312735;0.14163930714130402;0.2368261069059372;0.2069895714521408;0.03975117432620946;0.0015801558603126943;0.19515166183312735
199;0.17906693617502847;0.13452604413032532;0.21667395532131195;0.18600080907344818;0.03389325176972682;0.0011487525155260906;0.17906693617502847
204;0.5163399477799734;0.4352370798587799;0.59663325548172;0.5171495079994202;0.06589219942319632;0.004341781944826275;0.5163399477799734
209;0.5968462030092875;0.565923273563385;0.6291545629501343;0.5954607725143433;0.025832647981703937;0.0006673257017466325;0.5968462030092875
214;0.633527954419454;0.6267006397247314;0.6375352144241333;0.6363480091094971;0.004851909147978446;2.3541022380236933e-05;0.633527954419454
219;0.6440724929173788;0.6223967671394348;0.6603267788887024;0.649493932723999;0.015952334312099893;0.00025447697000499956;0.6440724929173788
224;0.6567871769269308;0.6406105756759644;0.6762115955352783;0.6535393595695496;0.014714378273104095;0.00021651292796399783;0.6567871769269308
229;0.6754397749900818;0.655841052532196;0.6972303986549377;0.6732478737831116;0.016968064440645872;0.00028791521086191096;0.6754397749900818
234;0.6608951886494955;0.6482499241828918;0.680393636226654;0.6540420055389404;0.013988784675545698;0.00019568609669878216;0.6608951886494955
239;0.6824939846992493;0.6654465794563293;0.7068184018135071;0.6752169728279114;0.017656407668231237;0.00031174873174677487;0.6824939846992493
244;0.6904475490252177;0.6685500741004944;0.7270987629890442;0.6756938099861145;0.026079901001441922;0.0006801612362450114;0.6904475490252177
249;0.7050925294558207;0.6654420495033264;0.7416137456893921;0.7082217931747437;0.03117558920622029;0.0009719173623549991;0.7050925294558207
254;0.6988729238510132;0.6737673878669739;0.7199103832244873;0.7029410004615784;0.019056161569125915;0.0003631372937486314;0.6988729238510132
259;0.7128367821375529;0.6746320724487305;0.7510442137718201;0.7128340601921082;0.031195126125210592;0.0009731358939677964;0.7128367821375529
264;0.705701490243276;0.6665786504745483;0.7402798533439636;0.7102459669113159;0.03025950018577578;0.0009156373514929644;0.705701490243276
269;0.6992437640825907;0.6683415770530701;0.7512666583061218;0.6781230568885803;0.03700185112024939;0.0013691369863251008;0.6992437640825907
274;0.7172470092773438;0.6689590215682983;0.7585268616676331;0.7242551445960999;0.03690018035637491;0.001361623310332997;0.7172470092773438
279;0.725337028503418;0.6886810064315796;0.7577725052833557;0.7295575737953186;0.02836392727059006;0.0008045123702113225;0.725337028503418
284;0.722643514474233;0.6802845597267151;0.768272876739502;0.7193731069564819;0.03599544097692365;0.0012956717711231944;0.722643514474233
289;0.7215689023335775;0.6917300820350647;0.7711610794067383;0.7018155455589294;0.035307857140345816;0.0012466447758430691;0.7215689023335775
294;0.7196235060691833;0.6789368391036987;0.7509981393814087;0.7289355397224426;0.030146787860932993;0.0009088288183320969;0.7196235060691833
299;0.7180156509081522;0.6560540199279785;0.7605988383293152;0.7373940944671631;0.04482594352767485;0.0020093652131462944;0.7180156509081522
304;0.7309920986493429;0.6905148029327393;0.7598291039466858;0.7426323890686035;0.029470214930180448;0.0008684935680310307;0.7309920986493429
309;0.7358037630716959;0.6937970519065857;0.7789487242698669;0.7346655130386353;0.034772340889651754;0.0012091156909461473;0.7358037630716959
314;0.7257843017578125;0.6791558265686035;0.7561624050140381;0.7420346736907959;0.03347197058175131;0.0011203728146256253;0.7257843017578125
319;0.7251886129379272;0.6809976100921631;0.7535155415534973;0.7410526871681213;0.03165927177772228;0.0010023094894956823;0.7251886129379272
324;0.731257975101471;0.6778424978256226;0.7706367373466492;0.7452946901321411;0.03916175641882095;0.0015336431658070637;0.731257975101471
329;0.7364694873491923;0.6830066442489624;0.7698524594306946;0.7565493583679199;0.0381920569293446;0.001458633212494299;0.7364694873491923
334;0.7421090404192606;0.6894084811210632;0.7823241353034973;0.7545945048332214;0.03894650017876344;0.0015168298761744203;0.7421090404192606
339;0.7371215422948202;0.6898468136787415;0.76840740442276;0.753110408782959;0.034006612035445305;0.0011564496621292936;0.7371215422948202
344;0.7414482434590658;0.6968492865562439;0.7770891189575195;0.7504063248634338;0.03336458294640855;0.0011131953951877764;0.7414482434590658
349;0.7406231164932251;0.6887284517288208;0.7817924618721008;0.7513484358787537;0.03874275719777249;0.0015010012352855522;0.7406231164932251
354;0.7465193470319113;0.7027982473373413;0.7854880094528198;0.7512717843055725;0.03392480346009068;0.0011508922898057802;0.7465193470319113
359;0.7365978360176086;0.6844668984413147;0.7789674997329712;0.74635910987854;0.03919228462901199;0.0015360351744414895;0.7365978360176086
364;0.7387461264928182;0.6770160794258118;0.78117436170578;0.7580479383468628;0.04465913044022159;0.0019944379316767266;0.7387461264928182
369;0.7466655572255453;0.7005361318588257;0.784602165222168;0.7548583745956421;0.03480532702242062;0.001211410789137643;0.7466655572255453
374;0.7531066338221232;0.7070604562759399;0.787726104259491;0.7645333409309387;0.03390834624557336;0.001149775945109689;0.7531066338221232
379;0.7385906974474589;0.6900205016136169;0.7697200775146484;0.7560315132141113;0.03479599728566304;0.0012107614271038693;0.7385906974474589
384;0.7440303166707357;0.6935824751853943;0.7736868262290955;0.7648216485977173;0.035855137953591076;0.001285590917671047;0.7440303166707357
389;0.7509304682413737;0.7019182443618774;0.7822008728981018;0.7686722874641418;0.03509419917091129;0.0012316028154475906;0.7509304682413737
394;0.7463544209798177;0.706605076789856;0.7727528810501099;0.7597053050994873;0.02860731354270385;0.000818378388130567;0.7463544209798177
399;0.7511929273605347;0.6996814012527466;0.7884985208511353;0.7653988599777222;0.03762513853424483;0.0014156510497211154;0.7511929273605347
404;0.7512919306755066;0.704998791217804;0.788744330406189;0.7601326704025269;0.03475579417093902;0.0012079652284526787;0.7512919306755066
409;0.7514997323354086;0.69419264793396;0.782041072845459;0.7782654762268066;0.04055153284733519;0.0016444268162685049;0.7514997323354086
414;0.7566096782684326;0.7088268399238586;0.7881960868835449;0.7728061079978943;0.03436677264183104;0.0011810750618153065;0.7566096782684326
419;0.7539061705271403;0.7111899852752686;0.7933708429336548;0.7571576833724976;0.0336288823603028;0.0011309017288030846;0.7539061705271403
424;0.7571678161621094;0.7059153914451599;0.8002406358718872;0.765347421169281;0.03894005981501546;0.0015163282583969817;0.7571678161621094
429;0.7513723572095236;0.7016389966011047;0.7919234037399292;0.7605546712875366;0.03742596880930595;0.0014007031413151418;0.7513723572095236
434;0.7590664823849996;0.7109421491622925;0.7962731719017029;0.7699841260910034;0.035681387010661245;0.001273161379004585;0.7590664823849996
439;0.7508719563484192;0.6893185377120972;0.791332483291626;0.7719648480415344;0.04423719274666875;0.0019569292221059222;0.7508719563484192
444;0.7435983419418335;0.705697238445282;0.7728856205940247;0.7522121667861938;0.028097664882552793;0.0007894787718522404;0.7435983419418335
449;0.7555610140164694;0.7022522687911987;0.7964454889297485;0.7679852843284607;0.039445004327598523;0.001555908366404266;0.7555610140164694
454;0.7595946788787842;0.7191042304039001;0.7876101136207581;0.7720696926116943;0.029325568872659757;0.0008599889897051108;0.7595946788787842
459;0.7641514341036478;0.7213345766067505;0.7940269708633423;0.7770927548408508;0.03105537401166197;0.0009644362550042096;0.7641514341036478
464;0.7577538887659708;0.7143231630325317;0.7973169088363647;0.7616215944290161;0.03399225226390838;0.0011554732139731844;0.7577538887659708
469;0.758370021979014;0.7074679732322693;0.7942937612533569;0.773348331451416;0.0369949697694069;0.0013686277882393307;0.758370021979014
474;0.7569845120112101;0.6969943642616272;0.7987301349639893;0.7752290368080139;0.043490909194886455;0.0018914591825978594;0.7569845120112101
479;0.7532198826471964;0.7076488137245178;0.786843478679657;0.7651673555374146;0.033416615833903734;0.0011166702137907058;0.7532198826471964
484;0.7594486872355143;0.7162438035011292;0.7834241390228271;0.7786781191825867;0.03061184585480262;0.0009370851066381963;0.7594486872355143
489;0.7553935050964355;0.6989048719406128;0.7934828400611877;0.7737928032875061;0.0407443136637664;0.0016600990959313815;0.7553935050964355
494;0.7602366407712301;0.7082045674324036;0.787213921546936;0.7852914333343506;0.036800602188774456;0.0013542843214564314;0.7602366407712301
499;0.7505975166956583;0.6860373616218567;0.7831465005874634;0.782608687877655;0.04565145144091038;0.0020840550186617987;0.7505975166956583
504;0.7637547453244528;0.7061281204223633;0.800230085849762;0.7849060297012329;0.04122561984507048;0.0016995517316102688;0.7637547453244528
509;0.7647765874862671;0.7203103303909302;0.8014764189720154;0.7725430130958557;0.03358790961988255;0.0011281476726333988;0.7647765874862671
514;0.7545230786005656;0.7016472220420837;0.8014624714851379;0.7604595422744751;0.04096504368408524;0.0016781348040390122;0.7545230786005656
519;0.7610486149787903;0.7100639343261719;0.8006648421287537;0.7724170684814453;0.03785113318378111;0.0014327082832963356;0.7610486149787903
524;0.7594420909881592;0.7034143209457397;0.7979609966278076;0.7769509553909302;0.0405354883210461;0.0016431258134256648;0.7594420909881592
529;0.7631298104921976;0.7322721481323242;0.781958281993866;0.7751590013504028;0.021995515437684205;0.00048380269936940416;0.7631298104921976
534;0.7664540410041809;0.7165449857711792;0.7994441390037537;0.7833729982376099;0.03589573546694569;0.0012885038247129426;0.7664540410041809
539;0.7628462115923563;0.7149072289466858;0.798225462436676;0.7754059433937073;0.03515482096066419;0.0012358614367763544;0.7628462115923563
544;0.7624040047327677;0.7204750776290894;0.7905111908912659;0.776225745677948;0.03021638277805445;0.0009130297881899057;0.7624040047327677
549;0.7673378586769104;0.7166503667831421;0.802382230758667;0.7829809784889221;0.03670620767907604;0.001347345682179461;0.7673378586769104
554;0.7623172203699747;0.7123516798019409;0.8026883006095886;0.7719116806983948;0.03749859123115073;0.0014061443443209342;0.7623172203699747
559;0.7586703101793925;0.702900230884552;0.8070068359375;0.7661038637161255;0.04282514520349177;0.0018339930617001538;0.7586703101793925
564;0.7569491465886434;0.7069945335388184;0.7961390614509583;0.7677138447761536;0.03718060210621224;0.001382397172980474;0.7569491465886434
569;0.7686572074890137;0.7247911095619202;0.7984670996665955;0.7827134132385254;0.03167775843848496;0.001003480379687005;0.7686572074890137
574;0.772718091805776;0.7291910648345947;0.800937831401825;0.7880253791809082;0.031226424849282362;0.0009750896088678789;0.772718091805776
579;0.769015888373057;0.7336713671684265;0.7969021797180176;0.776474118232727;0.0263470783756648;0.0006941685389334237;0.769015888373057
584;0.7672205368677775;0.7169997692108154;0.8062503337860107;0.7784115076065063;0.03728578092520964;0.0013902294592027275;0.7672205368677775
589;0.7693248589833578;0.724853515625;0.7997646331787109;0.7833564281463623;0.032151543075137255;0.0010337217221124066;0.7693248589833578
594;0.7723747690518697;0.7228490114212036;0.7997387647628784;0.7945365309715271;0.03508433943868765;0.0012309108738490537;0.7723747690518697
599;0.7734220226605734;0.7134200930595398;0.811540961265564;0.7953050136566162;0.042942404571516185;0.0018440501103837742;0.7734220226605734
604;0.7602317333221436;0.7068409323692322;0.7966099381446838;0.7772443294525146;0.03857192346599278;0.0014877932798664044;0.7602317333221436
609;0.7734371821085612;0.7220747470855713;0.8046553134918213;0.793581485748291;0.036599018327832154;0.0013394881425609938;0.7734371821085612
614;0.7689608931541443;0.7163081169128418;0.8062653541564941;0.7843092083930969;0.03829494499829264;0.0014665028124222583;0.7689608931541443
619;0.7669641574223837;0.7146226763725281;0.8004084825515747;0.7858613133430481;0.037484468000001166;0.0014050853412431114;0.7669641574223837
624;0.7748753229777018;0.7257874011993408;0.8118950128555298;0.7869435548782349;0.03617422528253181;0.0013085745747913634;0.7748753229777018
629;0.7752008438110352;0.7297329902648926;0.8026466965675354;0.7932228446006775;0.03237999923865982;0.0010484643506956104;0.7752008438110352
634;0.7692875067392985;0.719254732131958;0.8035568594932556;0.7850509285926819;0.03617620093197464;0.001308717513870603;0.7692875067392985
639;0.7737860282262167;0.7281266450881958;0.8009690046310425;0.7922624349594116;0.03248112826724852;0.0010550236935134509;0.7737860282262167
644;0.7743599613507589;0.7263821363449097;0.8054972887039185;0.7912004590034485;0.03442386385527707;0.0011850024027266512;0.7743599613507589
649;0.7625471750895182;0.7113658785820007;0.7963740825653076;0.7799015641212463;0.03681014171950716;0.0013549865334102013;0.7625471750895182
654;0.775302012761434;0.7235199213027954;0.8109400868415833;0.7914460301399231;0.03747037326159596;0.0014040288723633253;0.775302012761434
659;0.7747914989789327;0.718194842338562;0.8097006678581238;0.7964789867401123;0.0403822516298733;0.0016307262466984046;0.7747914989789327
664;0.7759432395299276;0.7196093201637268;0.8076425194740295;0.8005778789520264;0.03993837035395485;0.0015950734265296597;0.7759432395299276
669;0.7754208644231161;0.7304733991622925;0.8101562857627869;0.7856329083442688;0.03332221466261885;0.0011103699900216508;0.7754208644231161
674;0.7747204701105753;0.7267704010009766;0.8028825521469116;0.7945084571838379;0.03407773674335508;0.0011612921415494132;0.7747204701105753
679;0.7702412406603495;0.7208276987075806;0.8006030917167664;0.7892929315567017;0.03524441825263609;0.001242169017966748;0.7702412406603495
684;0.7771501342455546;0.7299204468727112;0.8060110211372375;0.7955189347267151;0.033670001448508645;0.0011336689975425744;0.7771501342455546
689;0.7727836966514587;0.7131258845329285;0.8096051216125488;0.7956200838088989;0.04256905159596404;0.0018121241537798483;0.7727836966514587
694;0.7721210519472758;0.7244192957878113;0.7980668544769287;0.7938770055770874;0.03377357807491564;0.0011406545759824224;0.7721210519472758
699;0.7712204456329346;0.7176446914672852;0.8094590306282043;0.7865576148033142;0.039020420188321116;0.0015225931916731383;0.7712204456329346
704;0.7743449012438456;0.7288649082183838;0.7985471487045288;0.7956226468086243;0.03218136626509022;0.0010356403346878868;0.7743449012438456
709;0.7705064813296;0.7179586887359619;0.8045984506607056;0.7889623045921326;0.03770123911153269;0.0014213834305449623;0.7705064813296
714;0.7731244762738546;0.7193870544433594;0.8106898665428162;0.7892965078353882;0.03898890293350667;0.0015201345519584048;0.7731244762738546
719;0.7755603790283203;0.7288030385971069;0.8139275312423706;0.7839505672454834;0.03525470423237117;0.0012428941705119694;0.7755603790283203
724;0.7742103735605875;0.720952570438385;0.8101300001144409;0.7915485501289368;0.03841538551104591;0.0014757418439622762;0.7742103735605875
729;0.7803624272346497;0.7234949469566345;0.8091216087341309;0.8084707260131836;0.04021225888504597;0.0016170257646379582;0.7803624272346497
734;0.7723811070124308;0.7282114028930664;0.8048734664916992;0.7840584516525269;0.03236807359300097;0.001047692188121927;0.7723811070124308
739;0.7769651015599569;0.7244623899459839;0.8138423562049866;0.7925905585289001;0.038125326413740064;0.0014535405141542256;0.7769651015599569
744;0.7798313697179159;0.7353843450546265;0.8021987080574036;0.8019110560417175;0.031429011936795204;0.0009877827913232155;0.7798313697179159
749;0.771776556968689;0.7363837957382202;0.8029756546020508;0.7759702205657959;0.02734726101470197;0.0007478726850062382;0.771776556968689
754;0.7725059588750204;0.7260863780975342;0.8074768781661987;0.7839546203613281;0.03419948598763702;0.001169604841818581;0.7725059588750204
759;0.78444770971934;0.7368184328079224;0.809299647808075;0.8072250485420227;0.03368963247901895;0.0011349913365713683;0.78444770971934
764;0.7791415651639303;0.7297457456588745;0.8070189952850342;0.8006599545478821;0.0350244637190086;0.0012267130588041496;0.7791415651639303
769;0.7816449205080668;0.7385261058807373;0.8080343008041382;0.798374354839325;0.03074359304701043;0.000945168513440188;0.7816449205080668
774;0.7760263284047445;0.7333304286003113;0.8020527362823486;0.7926958203315735;0.030431265327073468;0.000926061909406744;0.7760263284047445
779;0.7785402337710062;0.7313255667686462;0.8057804703712463;0.7985146641731262;0.03351732457535922;0.001123411046689979;0.7785402337710062
784;0.7825572689374288;0.7305501103401184;0.813976526260376;0.803145170211792;0.037039510233327376;0.0013719253183247637;0.7825572689374288
789;0.7797810236612955;0.725895345211029;0.8126162886619568;0.8008314371109009;0.03840547216265103;0.0014749802920361631;0.7797810236612955
794;0.7836694320042928;0.732049822807312;0.8141180276870728;0.8048404455184937;0.036696561355350016;0.0013466376153069683;0.7836694320042928
799;0.777497927347819;0.7254437208175659;0.8132598996162415;0.7937901616096497;0.03765632295407164;0.0014179986584213428;0.777497927347819
804;0.7764475544293722;0.721634030342102;0.8063274025917053;0.8013812303543091;0.03881157878863645;0.0015063386480665348;0.7764475544293722
809;0.7774916887283325;0.7290017604827881;0.809363067150116;0.7941102385520935;0.03484840552070925;0.0012144113673357992;0.7774916887283325
814;0.7835796078046163;0.7310788631439209;0.8130804896354675;0.8065794706344604;0.03721838214698499;0.0013852079696390106;0.7835796078046163
819;0.7828552524248759;0.7364791631698608;0.8098590970039368;0.8022274971008301;0.03294051780823647;0.0010850777134747444;0.7828552524248759
824;0.7846065759658813;0.731847882270813;0.8140631914138794;0.8079086542129517;0.03739054606311543;0.001398052934897957;0.7846065759658813
829;0.7809100151062012;0.7336349487304688;0.8077107071876526;0.8013843894004822;0.03352814240612898;0.0011241363332056646;0.7809100151062012
834;0.7801219622294108;0.7319432497024536;0.8100082278251648;0.798414409160614;0.034394722592989056;0.001182996942248672;0.7801219622294108
839;0.7877606948216757;0.7386879920959473;0.8131474852561951;0.8114466071128845;0.03470658785898702;0.0012045472408135853;0.7877606948216757
844;0.7868321537971497;0.7346356511116028;0.8140777349472046;0.8117830753326416;0.0369203876391568;0.0013631150234256022;0.7868321537971497
849;0.7782464027404785;0.7224297523498535;0.8121969699859619;0.8001124858856201;0.03977547430779254;0.0015820883564098647;0.7782464027404785
854;0.7802298069000244;0.7359760999679565;0.8110732436180115;0.7936400771141052;0.03209124238282924;0.0010298478376734959;0.7802298069000244
859;0.7813233335812887;0.7254442572593689;0.8099730014801025;0.8085527420043945;0.03951672778446941;0.0015615717747918566;0.7813233335812887
864;0.7803459962209066;0.7333806157112122;0.807862401008606;0.7997949719429016;0.03337245448717481;0.0011137207184985542;0.7803459962209066
869;0.7753039399782816;0.7284535765647888;0.8160834312438965;0.7813748121261597;0.03603137035276615;0.0012982596494981952;0.7753039399782816
874;0.7848299145698547;0.7276394367218018;0.8179473876953125;0.80890291929245;0.04060799321594271;0.0016490091130260491;0.7848299145698547
879;0.7800995508829752;0.7370492815971375;0.8049612045288086;0.7982881665229797;0.030562794628373146;0.0009340844154961145;0.7800995508829752
884;0.7782610058784485;0.7253101468086243;0.806634247303009;0.8028386235237122;0.037473962490799574;0.0014042978647618536;0.7782610058784485
889;0.7858590086301168;0.741255521774292;0.8138698935508728;0.8024516105651855;0.0318820490386948;0.00101646505090574;0.7858590086301168
894;0.7875328461329142;0.7438457012176514;0.8093969821929932;0.8093558549880981;0.03089148098313545;0.0009542835973314192;0.7875328461329142
899;0.7832791805267334;0.7426944375038147;0.8112078905105591;0.7959352135658264;0.029367268513792736;0.0008624364599612022;0.7832791805267334
904;0.7881868481636047;0.7387183904647827;0.814854621887207;0.8109875321388245;0.03501509032884364;0.0012260565507370795;0.7881868481636047
909;0.7835495869318644;0.7424943447113037;0.8050104975700378;0.8031439185142517;0.0290404397887332;0.0008433471431230385;0.7835495869318644
914;0.7731097141901652;0.7198144793510437;0.8140551447868347;0.7854595184326172;0.03945219895912298;0.0015564760027102248;0.7731097141901652
919;0.7819436391194662;0.7366436719894409;0.8172146081924438;0.7919726371765137;0.03364872005171756;0.0011322363611188594;0.7819436391194662
924;0.7809383273124695;0.7307361960411072;0.8086280822753906;0.8034507036209106;0.03556113796991772;0.001264594533715524;0.7809383273124695
929;0.7819572687149048;0.7357231378555298;0.8081820607185364;0.8019666075706482;0.03279079247491849;0.0010752360711331714;0.7819572687149048
934;0.7869829535484314;0.7456076145172119;0.8083694577217102;0.8069717884063721;0.029262346452281474;0.0008562849198933501;0.7869829535484314
939;0.7795824011166891;0.7195810079574585;0.8111479878425598;0.8080182075500488;0.04244662740396278;0.001801716177970844;0.7795824011166891
944;0.7840661207834879;0.736984372138977;0.8162157535552979;0.798998236656189;0.03402576488105696;0.001157752675740969;0.7840661207834879
949;0.7816982269287109;0.7292777895927429;0.820344090461731;0.7954728007316589;0.03843238175531938;0.001477047967386606;0.7816982269287109
954;0.7866580088933309;0.7416108846664429;0.8097268342971802;0.8086363077163696;0.031856238142530004;0.0010148199085935833;0.7866580088933309
959;0.7820284366607666;0.7286328077316284;0.8132213950157166;0.8042311072349548;0.03793438378875549;0.001439017473432595;0.7820284366607666
964;0.7891440788904825;0.7391542196273804;0.8177849650382996;0.8104930520057678;0.03547330001355081;0.0012583550138513843;0.7891440788904825
969;0.7762401302655538;0.7448792457580566;0.814199686050415;0.7696414589881897;0.028682023493838305;0.0008226584717010926;0.7762401302655538
974;0.7826159397761027;0.7422399520874023;0.8096883893013;0.7959194779396057;0.029098236102326556;0.0008467073442667406;0.7826159397761027
979;0.7844537695248922;0.7332583069801331;0.8133923411369324;0.8067106604576111;0.03630328500337106;0.001317928502035986;0.7844537695248922
984;0.777452270189921;0.7192316055297852;0.8079454302787781;0.8051797747612;0.04118370679214031;0.0016960977051409842;0.777452270189921
989;0.7869438131650289;0.7353695034980774;0.8175653219223022;0.807896614074707;0.03668153978118051;0.001345535360718328;0.7869438131650289
994;0.7862446109453837;0.7303222417831421;0.8160319924354553;0.8123795986175537;0.03957118922220042;0.0015658790164591906;0.7862446109453837
999;0.7835184931755066;0.7220221757888794;0.8150056600570679;0.8135276436805725;0.043488649263839614;0.001891262614793258;0.7835184931755066


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-False/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.3115027944246928;0.0;0.4777960777282715;0.4567123055458069;0.22043385185153214;0.04859108304210322;0.3115027944246928
4;0.3733521021786146;0.0008771769353188574;0.5631126761436462;0.5560664534568787;0.26339525402556385;0.0693770598431913;0.3733521021786146
9;0.5868586699167887;0.5735179781913757;0.6103981733322144;0.5766598582267761;0.016694290806996217;0.00027869934554855844;0.5868586699167887
14;0.5835791230201721;0.5283117890357971;0.6227101683616638;0.5997154116630554;0.04019161075989522;0.0016153655754749252;0.5835791230201721
19;0.5701363682746887;0.5115371942520142;0.6053781509399414;0.5934937596321106;0.04171895721207314;0.0017404713908627893;0.5701363682746887
24;0.5637011428674062;0.48084989190101624;0.6145622134208679;0.5956913232803345;0.059089056875735305;0.003491516642463882;0.5637011428674062
29;0.5554177761077881;0.4740394353866577;0.6051515340805054;0.5870623588562012;0.058015114806213415;0.003365753545978123;0.5554177761077881
34;0.5354360640048981;0.44260016083717346;0.5841296315193176;0.5795783996582031;0.06567118655640265;0.004312704743725841;0.5354360640048981
39;0.5077545642852783;0.43848228454589844;0.5830578207969666;0.50172358751297;0.05917657718609095;0.00350186728746138;0.5077545642852783
44;0.5257028639316559;0.41626545786857605;0.583540678024292;0.5773024559020996;0.07742582789643698;0.00599475882544868;0.5257028639316559
49;0.5188504656155905;0.4192509055137634;0.5944864749908447;0.5428140163421631;0.07351899992545244;0.005405043350038676;0.5188504656155905
54;0.5521329243977865;0.4714697599411011;0.6050224304199219;0.5799065828323364;0.057951767445784376;0.0033584073500902735;0.5521329243977865
59;0.5069381992022196;0.4175456762313843;0.5882098078727722;0.5150591135025024;0.06990957680714734;0.004887348929354433;0.5069381992022196
64;0.532384971777598;0.42995792627334595;0.5876920819282532;0.5795049071311951;0.07250394102317012;0.005256821463891331;0.532384971777598
69;0.5363225142161051;0.4395776391029358;0.6138681769371033;0.5555217266082764;0.07243735321867495;0.005247170141327078;0.5363225142161051
74;0.5237891773382822;0.4447399079799652;0.5804103016853333;0.5462173223495483;0.05761296265325005;0.003319253465684785;0.5237891773382822
79;0.5199971000353495;0.4255306124687195;0.5847318172454834;0.5497288703918457;0.06830929427728874;0.004666159684661233;0.5199971000353495
84;0.5295312305291494;0.45687952637672424;0.5919984579086304;0.5397157073020935;0.05563017220858338;0.0030947160599566425;0.5295312305291494
89;0.5380783677101135;0.45366328954696655;0.6010604500770569;0.5595113635063171;0.06205379770641689;0.0038506738097889106;0.5380783677101135
94;0.5311318735281626;0.4375799000263214;0.5941340327262878;0.5616816878318787;0.06746489201480191;0.004551511654568882;0.5311318735281626
99;0.5324035783608755;0.4351699650287628;0.5943347811698914;0.5677059888839722;0.06960869110422803;0.0048453698772438335;0.5324035783608755
104;0.5375905732313792;0.43495973944664;0.6097311973571777;0.5680807828903198;0.07453636825437782;0.005555670192552222;0.5375905732313792
109;0.5259526570638021;0.44596701860427856;0.5779516696929932;0.5539392828941345;0.05740165764027903;0.0032949502998518045;0.5259526570638021
114;0.5442239840825399;0.45813673734664917;0.5954986810684204;0.57903653383255;0.06124274711250012;0.003750674073885642;0.5442239840825399
119;0.533270021279653;0.4518604278564453;0.5909168124198914;0.5570328235626221;0.059204012258285685;0.003505115067479242;0.533270021279653
124;0.5278246998786926;0.44829344749450684;0.5864456295967102;0.5487350225448608;0.058306303549459336;0.003399625033601694;0.5278246998786926
129;0.5300376713275909;0.45183804631233215;0.581469714641571;0.5568052530288696;0.05620480365625001;0.0031589799540376142;0.5300376713275909
134;0.5331642131010691;0.44422242045402527;0.589614748954773;0.5656554698944092;0.06364743316492508;0.004050995748483604;0.5331642131010691
139;0.5302750766277313;0.438495010137558;0.5838403105735779;0.5684899091720581;0.06520017463934906;0.004251062773001617;0.5302750766277313
144;0.5279406706492106;0.4449782371520996;0.5829735398292542;0.5558702349662781;0.059697690142058155;0.003563814208297187;0.5279406706492106
149;0.5346618990103403;0.46045854687690735;0.5938380360603333;0.5496891140937805;0.05547903465022251;0.0030779232857205898;0.5346618990103403
154;0.5429470042387644;0.45102664828300476;0.5980165600776672;0.5797978043556213;0.06542168164704049;0.004279996429526713;0.5429470042387644
159;0.5378411610921224;0.4555993676185608;0.5985503792762756;0.5593737363815308;0.0603129990545795;0.003637657854957708;0.5378411610921224
164;0.5343617598215739;0.4432307481765747;0.5928406715393066;0.5670138597488403;0.06529625826133162;0.004263601342930517;0.5343617598215739
169;0.5387906829516093;0.45902371406555176;0.5943556427955627;0.5629926919937134;0.05783877398828437;0.00334532377646784;0.5387906829516093
174;0.5429684122403463;0.4711475968360901;0.5922706127166748;0.5654870271682739;0.05194877128932765;0.0026986748384708725;0.5429684122403463
179;0.5308667421340942;0.44259458780288696;0.5926904678344727;0.5573151707649231;0.06406680280974475;0.004104555222262718;0.5308667421340942
184;0.5324746867020925;0.46174803376197815;0.5817346572875977;0.5539413690567017;0.05128229905633427;0.0026298741965033023;0.5324746867020925
189;0.5377920866012573;0.4561506509780884;0.588869035243988;0.5683565735816956;0.05833342825985105;0.0034027888525471894;0.5377920866012573
194;0.5405796070893606;0.4554830491542816;0.5877312421798706;0.5785245299339294;0.06028962883113245;0.0036348393445957174;0.5405796070893606
199;0.5431340833504995;0.46137580275535583;0.5971016883850098;0.5709247589111328;0.05879127057410118;0.0034564134957171754;0.5431340833504995
204;0.5858759681383768;0.4585611820220947;0.6807570457458496;0.6183096766471863;0.09356534098233944;0.008754473033141448;0.5858759681383768
209;0.6067632138729095;0.4912678897380829;0.7086774706840515;0.6203442811965942;0.089275101097724;0.007970043676008842;0.6067632138729095
214;0.628252108891805;0.5260839462280273;0.7171710729598999;0.6415013074874878;0.0785715319448105;0.006173485632154376;0.628252108891805
219;0.644369920094808;0.5624987483024597;0.7279769778251648;0.6426340341567993;0.06756735447677178;0.004565347390989732;0.644369920094808
224;0.6559405128161112;0.5866526961326599;0.7351751327514648;0.645993709564209;0.06104060242164376;0.0037259551439971818;0.6559405128161112
229;0.6635986963907877;0.6000986695289612;0.7365006804466248;0.6541967391967773;0.05608133822050556;0.003145116496602738;0.6635986963907877
234;0.6741558512051901;0.623450517654419;0.7397562265396118;0.6592608094215393;0.04863572885663607;0.0023654341214162226;0.6741558512051901
239;0.678726077079773;0.636303186416626;0.739601731300354;0.6602733135223389;0.04414389883063358;0.0019486838039692127;0.678726077079773
244;0.6853469808896383;0.6431335210800171;0.7454327940940857;0.667474627494812;0.043633710795697896;0.001903900717802603;0.6853469808896383
249;0.6891184051831564;0.6517175436019897;0.7465046644210815;0.6691330075263977;0.04119637247717616;0.0016971411052782376;0.6891184051831564
254;0.6879910429318746;0.6508111953735352;0.7483022809028625;0.6648596525192261;0.043030406739408764;0.0018516159041589552;0.6879910429318746
259;0.6933003067970276;0.6541954874992371;0.7518184185028076;0.6738870143890381;0.04215223288684758;0.0017768107373470343;0.6933003067970276
264;0.695945163567861;0.6612568497657776;0.7498641014099121;0.6767145395278931;0.03864517164068224;0.0014934492911377912;0.695945163567861
269;0.6951353351275126;0.6592534184455872;0.7484277486801147;0.6777248382568359;0.03843053771986567;0.0014769062294380181;0.6951353351275126
274;0.6955939531326294;0.6664602160453796;0.7472007870674133;0.6731208562850952;0.03659271342476081;0.0013390266757866698;0.6955939531326294
279;0.6923366189002991;0.6591372489929199;0.7512177228927612;0.6666548848152161;0.04174818972217059;0.00174291134507835;0.6923366189002991
284;0.6960431536038717;0.665774941444397;0.7490033507347107;0.6733511686325073;0.03757602661897134;0.0014119577764696424;0.6960431536038717
289;0.698495090007782;0.6697542667388916;0.7511032223701477;0.6746277809143066;0.03725273572143516;0.0013877663187310911;0.698495090007782
294;0.7007176280021667;0.6727746725082397;0.750916600227356;0.6784616112709045;0.03557187960052681;0.0012653586183143755;0.7007176280021667
299;0.7036248842875162;0.6765413880348206;0.7526834607124329;0.6816498041152954;0.03475228452291398;0.0012077212795615665;0.7036248842875162
304;0.7015684644381205;0.6728611588478088;0.7522220015525818;0.679622232913971;0.03592365652590329;0.001290509098191074;0.7015684644381205
309;0.7017855246861776;0.6768425703048706;0.7515497207641602;0.676964282989502;0.03518863558935208;0.0012382400746402155;0.7017855246861776
314;0.7043410142262777;0.6773651838302612;0.7541753649711609;0.6814824938774109;0.03527827420315155;0.001244556630752748;0.7043410142262777
319;0.7064940134684244;0.671840250492096;0.7581271529197693;0.6895146369934082;0.03721632080822388;0.0013850545345006377;0.7064940134684244
324;0.7006330092748007;0.6708764433860779;0.7575282454490662;0.6734943389892578;0.04024520069806567;0.0016196761792275855;0.7006330092748007
329;0.7087214986483256;0.6809194087982178;0.7549870610237122;0.6902580261230469;0.03293609104329158;0.0010847860932119919;0.7087214986483256
334;0.7096492250760397;0.6791155338287354;0.7572680115699768;0.6925641298294067;0.034116250321156324;0.001163918535975799;0.7096492250760397
339;0.710211177666982;0.6804857850074768;0.7570977210998535;0.6930500268936157;0.033548234030574164;0.0011254840065701743;0.710211177666982
344;0.7070304354031881;0.678330659866333;0.7571761012077332;0.685584545135498;0.035581788994843926;0.001266063708073596;0.7070304354031881
349;0.7082483172416687;0.6754764914512634;0.7562474012374878;0.6930210590362549;0.034688009563962736;0.0012032580075095705;0.7082483172416687
354;0.7126703262329102;0.6799361109733582;0.760620653629303;0.6974542140960693;0.03465204570508001;0.001200764271546954;0.7126703262329102
359;0.7099117835362753;0.6851750612258911;0.7581570744514465;0.686403214931488;0.034118256715901886;0.0011640554413321841;0.7099117835362753
364;0.7114680409431458;0.6819941401481628;0.7575913667678833;0.6948186159133911;0.033031678567847646;0.0010910917890096055;0.7114680409431458
369;0.7106635371843973;0.6836438775062561;0.758540153503418;0.6898065805435181;0.03394723866826678;0.0011524150132002674;0.7106635371843973
374;0.7057733535766602;0.6703888177871704;0.7598375082015991;0.6870937347412109;0.038832659571485524;0.0015079754493948865;0.7057733535766602
379;0.7126128872235616;0.6887500882148743;0.7590851187705994;0.6900034546852112;0.032864813611706976;0.0010800959737322401;0.7126128872235616
384;0.7128913601239523;0.6803216934204102;0.7606478929519653;0.6977044939994812;0.03450657193258272;0.0011907035065385054;0.7128913601239523
389;0.7124049067497253;0.683988094329834;0.7598846554756165;0.6933419704437256;0.033789728753906144;0.0011417457692625514;0.7124049067497253
394;0.7070831060409546;0.6720274090766907;0.7565569877624512;0.6926649212837219;0.035983565294620413;0.0012948169713122108;0.7070831060409546
399;0.7129125197728475;0.6828783750534058;0.7621166110038757;0.693742573261261;0.03507410864705762;0.0012301930973856023;0.7129125197728475
404;0.712600032488505;0.6793811917304993;0.7612800002098083;0.6971389055252075;0.03517706206051553;0.0012374256952093611;0.712600032488505
409;0.7132300933202108;0.6800044178962708;0.7622493505477905;0.697436511516571;0.03538488525113937;0.0012520901042363006;0.7132300933202108
414;0.7102402249972025;0.6764756441116333;0.7605781555175781;0.6936668753623962;0.036279609009147465;0.0013162100298566139;0.7102402249972025
419;0.7159197330474854;0.6910030841827393;0.7636749148368835;0.6930812001228333;0.03377866863637435;0.00114099845484598;0.7159197330474854
424;0.71499236424764;0.691175103187561;0.7614808678627014;0.6923211216926575;0.032875665426768085;0.0010808093772527944;0.71499236424764
429;0.7094645698865255;0.6797831654548645;0.7616426348686218;0.6869679093360901;0.037011871835188274;0.0013698786567444032;0.7094645698865255
434;0.7171775499979655;0.6935898661613464;0.7618048787117004;0.6961379051208496;0.031573427400559476;0.0009968813178184;0.7171775499979655
439;0.7114740610122681;0.6854732036590576;0.7610256671905518;0.6879233121871948;0.03505255115856481;0.001228681342723803;0.7114740610122681
444;0.7105304598808289;0.6824709177017212;0.7630017995834351;0.6861186623573303;0.03713271359064991;0.0013788384186052365;0.7105304598808289
449;0.71572478612264;0.6847606301307678;0.7624450922012329;0.6999686360359192;0.03361459118657487;0.0011299407406405572;0.71572478612264
454;0.7145529389381409;0.6836753487586975;0.7600015997886658;0.6999818682670593;0.03281931569923087;0.0010771074829657816;0.7145529389381409
459;0.7152759830156962;0.690402090549469;0.7617732286453247;0.6936526298522949;0.032905287212405133;0.0010827579265308726;0.7152759830156962
464;0.7151963512102762;0.6892943978309631;0.7658865451812744;0.6904081106185913;0.035846263521287614;0.0012849546084375953;0.7151963512102762
469;0.7138472199440002;0.6861252784729004;0.761258602142334;0.6941577792167664;0.03368490897041196;0.00113467309234494;0.7138472199440002
474;0.7136476238568624;0.6890751123428345;0.7627722024917603;0.6890955567359924;0.03473632367839657;0.0012066121826903341;0.7136476238568624
479;0.7175201574961344;0.6927808523178101;0.7642437219619751;0.6955358982086182;0.03305768873510156;0.0010928107845068603;0.7175201574961344
484;0.7176858385403951;0.6855335831642151;0.761789858341217;0.7057340741157532;0.03225821219074055;0.0010405922537428422;0.7176858385403951
489;0.7188400228818258;0.6928962469100952;0.7640318870544434;0.6995919346809387;0.03207217380875405;0.0010286243328189294;0.7188400228818258
494;0.7129023273785909;0.6735148429870605;0.7637870907783508;0.7014050483703613;0.03773954821110816;0.0014242734991785572;0.7129023273785909
499;0.7124114235242208;0.6746425032615662;0.7637571096420288;0.6988346576690674;0.03762622929022114;0.0014157331306002953;0.7124114235242208
504;0.7187630335489908;0.6967971324920654;0.7624024152755737;0.6970895528793335;0.03085793366952851;0.0009522120703530213;0.7187630335489908
509;0.7131426930427551;0.6786596179008484;0.7631877064704895;0.6975807547569275;0.03622043513191786;0.0013119199211454695;0.7131426930427551
514;0.7149664560953776;0.6852232217788696;0.7609506249427795;0.6987255215644836;0.03297964890974358;0.0010876572422099508;0.7149664560953776
519;0.713468074798584;0.6805137395858765;0.7659841775894165;0.693906307220459;0.037534837206828556;0.0014088640041431215;0.713468074798584
524;0.719944695631663;0.6922226548194885;0.764007031917572;0.7036044001579285;0.031501355959880795;0.000992335427311117;0.719944695631663
529;0.7165807485580444;0.6902616024017334;0.7641194462776184;0.6953611969947815;0.033679343836721165;0.0011342982012720881;0.7165807485580444
534;0.7218557198842367;0.6969555020332336;0.7660170197486877;0.7025946378707886;0.0313115023331371;0.00098041017835805;0.7218557198842367
539;0.7255907456080118;0.7026903033256531;0.7665983438491821;0.7074835896492004;0.02906270500804308;0.0008446408223845323;0.7255907456080118
544;0.7167600989341736;0.6837329268455505;0.7649365663528442;0.701610803604126;0.03483899758465485;0.0012137557527035863;0.7167600989341736
549;0.718468189239502;0.6930082440376282;0.7631127238273621;0.6992835998535156;0.03167223678111979;0.0010031305827193175;0.718468189239502
554;0.7122199932734171;0.6853702664375305;0.7635926008224487;0.6876971125602722;0.03633833749645904;0.0013204747720065608;0.7122199932734171
559;0.7216064731280009;0.6976253986358643;0.7642723321914673;0.7029216885566711;0.03024670030431962;0.0009148628792993286;0.7216064731280009
564;0.7217300732930502;0.6968311071395874;0.7662313580513;0.7021277546882629;0.03154136836669009;0.0009948579184432384;0.7217300732930502
569;0.7112562656402588;0.6746377944946289;0.7657864689826965;0.6933445334434509;0.039307699228442516;0.0015450952186337001;0.7112562656402588
574;0.7152360677719116;0.6793285012245178;0.7640231847763062;0.7023565173149109;0.03575574052246913;0.0012784729803101413;0.7152360677719116
579;0.7171289126078287;0.6935532093048096;0.7632960677146912;0.6945374608039856;0.03264758128610474;0.0010658645638328165;0.7171289126078287
584;0.7197403907775879;0.69069904088974;0.7659478783607483;0.7025742530822754;0.033031339640967;0.0010910693984769182;0.7197403907775879
589;0.721485455830892;0.6972581148147583;0.7649101614952087;0.7022880911827087;0.030774491190919216;0.0009470693080599643;0.721485455830892
594;0.72075355052948;0.697778046131134;0.7630942463874817;0.7013883590698242;0.029975651054188084;0.0008985396561224471;0.72075355052948
599;0.726067860921224;0.7069392800331116;0.7641826272010803;0.70708167552948;0.026951272394767106;0.0007263710836969355;0.726067860921224
604;0.7186760703722636;0.6921608448028564;0.7652410864830017;0.6986262798309326;0.033032065295916575;0.0010911173377136962;0.7186760703722636
609;0.7222214937210083;0.6928769946098328;0.7650524377822876;0.7087350487709045;0.03097027389104159;0.0009591578648861324;0.7222214937210083
614;0.7233595450719198;0.7002202272415161;0.7657206058502197;0.7041378021240234;0.029996460357150263;0.0008997876339580873;0.7233595450719198
619;0.7150913874308268;0.6866181492805481;0.7651287913322449;0.6935272216796875;0.03549403858161135;0.0012598267748329148;0.7150913874308268
624;0.7219321727752686;0.6959121823310852;0.7657040357589722;0.7041803002357483;0.031134893985360373;0.0009693816234796296;0.7219321727752686
629;0.7260371049245199;0.7041690349578857;0.7668215036392212;0.7071207761764526;0.028864090469476033;0.0008331357186300972;0.7260371049245199
634;0.7204746802647909;0.6967965364456177;0.7647928595542908;0.6998346447944641;0.031362220236424876;0.000983588858158018;0.7204746802647909
639;0.7204934159914652;0.6969558596611023;0.7643462419509888;0.7001781463623047;0.03103652194188197;0.0009632656942489209;0.7204934159914652
644;0.7194373607635498;0.6917378902435303;0.7662718892097473;0.7003023028373718;0.03330107187316599;0.0011089613879017672;0.7194373607635498
649;0.7219854195912679;0.6983934044837952;0.7655355334281921;0.7020273208618164;0.03083029514906193;0.0009505070989782716;0.7219854195912679
654;0.7215219736099243;0.6996264457702637;0.7650278210639954;0.6999116539955139;0.030763500103809304;0.0009463929386370751;0.7215219736099243
659;0.723443349202474;0.6985991597175598;0.7650638222694397;0.7066670656204224;0.029613854979866842;0.0008769804067685843;0.723443349202474
664;0.7243005434672037;0.7013974785804749;0.7660248279571533;0.7054793238639832;0.02955054768108715;0.0008732348682522051;0.7243005434672037
669;0.7217742800712585;0.6981431841850281;0.7681604623794556;0.699019193649292;0.03280193368276061;0.0010759668533282252;0.7217742800712585
674;0.7257931629816691;0.7020988464355469;0.7665284276008606;0.7087522149085999;0.028931968082684584;0.0008370587771374794;0.7257931629816691
679;0.7173035343488058;0.6935330033302307;0.7612621784210205;0.697115421295166;0.031117842910669106;0.0009683201474130796;0.7173035343488058
684;0.7190336982409159;0.6900257468223572;0.7664137482643127;0.7006615996360779;0.03378295621989951;0.0011412881309556472;0.7190336982409159
689;0.731270949045817;0.7101929187774658;0.7703578472137451;0.7132620811462402;0.02766699773742426;0.000765462763802639;0.731270949045817
694;0.7203234632809957;0.6875429749488831;0.7699908018112183;0.7034366130828857;0.03571447251736524;0.0012755235471936367;0.7203234632809957
699;0.723604162534078;0.6989701390266418;0.7686411142349243;0.7032012343406677;0.031892745316841456;0.0010171472038449125;0.723604162534078
704;0.7270700335502625;0.7059012055397034;0.7649648189544678;0.7103440761566162;0.026856977311339864;0.0007212972303018242;0.7270700335502625
709;0.7191141843795776;0.6930574774742126;0.7652857899665833;0.698999285697937;0.03273824616666146;0.0010717927620689238;0.7191141843795776
714;0.7265894015630087;0.6974451541900635;0.770176887512207;0.7121461629867554;0.03139991097056147;0.0009859544089591864;0.7265894015630087
719;0.7277864019076029;0.7019402980804443;0.7674697041511536;0.7139492034912109;0.028485397545712516;0.0008114178733372846;0.7277864019076029
724;0.7197679479916891;0.6911516785621643;0.7638683319091797;0.7042838335037231;0.03164117854531578;0.0010011641797365515;0.7197679479916891
729;0.7242772777875265;0.6965624690055847;0.7666435837745667;0.709625780582428;0.0304285002322829;0.0009258936263860405;0.7242772777875265
734;0.7255437771479288;0.7009990215301514;0.7675711512565613;0.708061158657074;0.02985736733259285;0.0008914623840333827;0.7255437771479288
739;0.726622482140859;0.7044242024421692;0.7676031589508057;0.707840085029602;0.02901125031562479;0.0008416526448758394;0.726622482140859
744;0.7154354055722555;0.6854776740074158;0.7658620476722717;0.6949664950370789;0.03586682874417153;0.0012864294041637296;0.7154354055722555
749;0.7249725063641866;0.6992559432983398;0.7714727520942688;0.7041888236999512;0.03294225216934093;0.001085191977988447;0.7249725063641866
754;0.7218571702639262;0.6919292211532593;0.7674870491027832;0.7061552405357361;0.03278372857586753;0.0010747728593361533;0.7218571702639262
759;0.724962055683136;0.7009134888648987;0.76986163854599;0.7041110396385193;0.03177562471120686;0.00100969032578746;0.724962055683136
764;0.7226028839747111;0.6952492594718933;0.7686231732368469;0.7039362192153931;0.032733938404702505;0.0010715107234828577;0.7226028839747111
769;0.7276614308357239;0.7028478980064392;0.7698731422424316;0.7102632522583008;0.030001314466564483;0.0009000788697216914;0.7276614308357239
774;0.7217988967895508;0.6902767419815063;0.769536018371582;0.705583930015564;0.034328822526469155;0.0011784680560538163;0.7217988967895508
779;0.7213390270868937;0.6910625696182251;0.7706316113471985;0.7023229002952576;0.035156961463636796;0.0012360119393556425;0.7213390270868937
784;0.7184388041496277;0.6812188029289246;0.7666964530944824;0.7074011564254761;0.035758257041026906;0.0012786529466121503;0.7184388041496277
789;0.7268348534901937;0.7045040130615234;0.7690973877906799;0.7069031596183777;0.029900170904474208;0.000894020220116766;0.7268348534901937
794;0.7225736975669861;0.6958690285682678;0.768201470375061;0.7036505937576294;0.032419730903345975;0.001051038951845366;0.7225736975669861
799;0.7207639217376709;0.690010130405426;0.769537091255188;0.7027445435523987;0.034877479535633416;0.0012164385787585275;0.7207639217376709
804;0.7243909239768982;0.7013050317764282;0.7680020332336426;0.7038657069206238;0.030855425263112666;0.0009520572681675313;0.7243909239768982
809;0.7258200248082479;0.6978440880775452;0.7714299559593201;0.7081860303878784;0.03252627970725337;0.0010579588715944827;0.7258200248082479
814;0.7205044627189636;0.6873811483383179;0.7690382599830627;0.7050939798355103;0.03507214666528117;0.0012300554717109928;0.7205044627189636
819;0.7230445345242819;0.6935033798217773;0.7725905179977417;0.7030397057533264;0.03524995259412844;0.0012425591578883023;0.7230445345242819
824;0.7210516532262167;0.696238100528717;0.7664535641670227;0.7004632949829102;0.032150305388405465;0.0010336421365677337;0.7210516532262167
829;0.7244084278742472;0.6965959072113037;0.7692921161651611;0.7073372602462769;0.03203907273109323;0.001026502181468282;0.7244084278742472
834;0.7255085905392965;0.703823983669281;0.7684285640716553;0.7042732238769531;0.03034955848338745;0.0009210957001365552;0.7255085905392965
839;0.7193599144617716;0.6836697459220886;0.7709549069404602;0.7034550905227661;0.037366628622331234;0.001396264934599224;0.7193599144617716
844;0.7258574763933817;0.7019343972206116;0.7699117660522461;0.7057262659072876;0.031189527035471266;0.000972786596696393;0.7258574763933817
849;0.7214449246724447;0.6895323991775513;0.7700672149658203;0.7047351598739624;0.03493686036483583;0.0012205842121520366;0.7214449246724447
854;0.7185239394505819;0.6878777742385864;0.7696770429611206;0.6980170011520386;0.036406784895772155;0.0013254539864470238;0.7185239394505819
859;0.7266413370768229;0.7003073692321777;0.7709346413612366;0.7086820006370544;0.031506149834761146;0.0009926374774104198;0.7266413370768229
864;0.7193663716316223;0.693211555480957;0.7679761648178101;0.6969113945960999;0.034405485973145265;0.0011837374650482957;0.7193663716316223
869;0.723292887210846;0.6919159889221191;0.7692193388938904;0.7087433338165283;0.03319356470959505;0.001101812738130074;0.723292887210846
874;0.7203991214434305;0.6875340938568115;0.7693706154823303;0.7042926549911499;0.03529747643599878;0.0012459118427498893;0.7203991214434305
879;0.724552849928538;0.6993670463562012;0.767097532749176;0.7071939706802368;0.030252853455776853;0.0009152351422167096;0.724552849928538
884;0.7239859302838644;0.6971811056137085;0.7724809050559998;0.7022957801818848;0.03435463974096391;0.0011802412717314167;0.7239859302838644
889;0.7262062430381775;0.6926493048667908;0.7693206071853638;0.7166488170623779;0.032022184427556576;0.001025420295512447;0.7262062430381775
894;0.722691277662913;0.6971464157104492;0.770946204662323;0.6999812126159668;0.03414100665536654;0.0011656083354417823;0.722691277662913
899;0.7202504475911459;0.6922447085380554;0.7703553438186646;0.6981512904167175;0.035511476049770625;0.001261064931233433;0.7202504475911459
904;0.7233767509460449;0.6991852521896362;0.7704159617424011;0.7005290389060974;0.03326626875122266;0.0011066446366285732;0.7233767509460449
909;0.7146547436714172;0.6786159873008728;0.7652304768562317;0.7001177668571472;0.036823997804039076;0.0013560068142718744;0.7146547436714172
914;0.7253286043802897;0.7015392184257507;0.7677013278007507;0.7067452669143677;0.03003732680922879;0.0009022410018444146;0.7253286043802897
919;0.7229430874188741;0.696056604385376;0.7714070081710815;0.7013656497001648;0.03433763922719792;0.0011790734676972016;0.7229430874188741
924;0.7194134593009949;0.6916856169700623;0.7670331597328186;0.6995216012001038;0.033823833452422666;0.0011440517094172264;0.7194134593009949
929;0.7223161061604818;0.6971253752708435;0.7674798369407654;0.7023431062698364;0.03200654217176978;0.0010244187417932772;0.7223161061604818
934;0.7184337576230367;0.6829409003257751;0.770392119884491;0.701968252658844;0.03755230655029569;0.0014101757272473809;0.7184337576230367
939;0.7203465700149536;0.6862971186637878;0.7686038613319397;0.7061387300491333;0.03507132741077924;0.0012299980063540754;0.7203465700149536
944;0.729237973690033;0.6990585923194885;0.7723536491394043;0.716301679611206;0.03128953091082372;0.000979034744619393;0.729237973690033
949;0.7254250645637512;0.7001276612281799;0.7687472105026245;0.7074003219604492;0.030776930159817754;0.0009472194300622997;0.7254250645637512
954;0.7272904316584269;0.7039979100227356;0.7730647325515747;0.7048086524009705;0.03236901082304173;0.0010477528616621927;0.7272904316584269
959;0.7271379828453064;0.706104576587677;0.7691656947135925;0.7061436772346497;0.02971808434694165;0.0008831645372519384;0.7271379828453064
964;0.7250951727231344;0.7019637227058411;0.7671520709991455;0.7061697244644165;0.02978824860183791;0.0008873397547648982;0.7250951727231344
969;0.722619911034902;0.6932352781295776;0.7698910236358643;0.7047334313392639;0.03375372025627199;0.001139313631138666;0.722619911034902
974;0.7224470973014832;0.6938180923461914;0.7714811563491821;0.7020420432090759;0.03483449011127436;0.0012134417013124714;0.7224470973014832
979;0.7217869559923807;0.694640040397644;0.7703331112861633;0.700387716293335;0.034407420129060486;0.0011838705599376768;0.7217869559923807
984;0.7227925856908163;0.6901105046272278;0.7685753703117371;0.7096918821334839;0.03334571548684924;0.0011119367413298972;0.7227925856908163
989;0.723133365313212;0.6881301403045654;0.7689423561096191;0.7123275995254517;0.03386470125391721;0.001146817991017062;0.723133365313212
994;0.7195955912272135;0.6910742521286011;0.7710739374160767;0.6966385841369629;0.036471500676831206;0.001330170361620099;0.7195955912272135
999;0.7200920979181925;0.6923664808273315;0.7713245153427124;0.6965852975845337;0.036267708778635735;0.0013153467000519314;0.7200920979181925


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-mean_squared_error/shuf-False/eval-False/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.32673732936382294;0.3102535605430603;0.34322109818458557;0.32673732936382294;0.016483768820762634;0.00027171463453634637;0.32673732936382294
4;0.3784126043319702;0.3638412058353424;0.392984002828598;0.3784126043319702;0.014571398496627808;0.00021232565414752713;0.3784126043319702
9;0.3449528068304062;0.3395143449306488;0.3503912687301636;0.3449528068304062;0.005438461899757385;2.9576867835112708e-05;0.3449528068304062
14;0.37588663399219513;0.3348407745361328;0.41693249344825745;0.37588663399219513;0.04104585945606232;0.0016847625784868203;0.37588663399219513
19;0.3711520731449127;0.32888513803482056;0.4134190082550049;0.3711520731449127;0.04226693511009216;0.0017864938036007416;0.3711520731449127
24;0.3560085594654083;0.3493354916572571;0.36268162727355957;0.3560085594654083;0.006673067808151245;4.452983397218446e-05;0.3560085594654083
29;0.38661104440689087;0.35893958806991577;0.41428250074386597;0.38661104440689087;0.027671456336975098;0.0007657094958091193;0.38661104440689087
34;0.39232175052165985;0.35885247588157654;0.42579102516174316;0.39232175052165985;0.03346927464008331;0.001120192344933324;0.39232175052165985
39;0.3516541123390198;0.3237874507904053;0.3795207738876343;0.3516541123390198;0.027866661548614502;0.00077655082586503;0.3516541123390198
44;0.36229194700717926;0.35220932960510254;0.372374564409256;0.36229194700717926;0.010082617402076721;0.00010165917367666033;0.36229194700717926
49;0.34894563257694244;0.29914137721061707;0.3987498879432678;0.34894563257694244;0.04980425536632538;0.0024804638525941503;0.34894563257694244
54;0.3515573889017105;0.2970186769962311;0.40609610080718994;0.3515573889017105;0.05453871190547943;0.002974471096308884;0.3515573889017105
59;0.3178102821111679;0.25507688522338867;0.38054367899894714;0.3178102821111679;0.06273339688777924;0.0039354790850796295;0.3178102821111679
64;0.452515572309494;0.38891226053237915;0.5161188840866089;0.452515572309494;0.06360331177711487;0.004045381269016879;0.452515572309494
69;0.43149425089359283;0.39062339067459106;0.4723651111125946;0.43149425089359283;0.04087086021900177;0.0016704272150411814;0.43149425089359283
74;0.4210994392633438;0.39696794748306274;0.4452309310436249;0.4210994392633438;0.024131491780281067;0.0005823288955417727;0.4210994392633438
79;0.4299822747707367;0.39674580097198486;0.4632187485694885;0.4299822747707367;0.03323647379875183;0.001104663190575117;0.4299822747707367
84;0.42346787452697754;0.39930278062820435;0.44763296842575073;0.42346787452697754;0.024165093898773193;0.0005839517631365254;0.42346787452697754
89;0.41884852945804596;0.3888588547706604;0.4488382041454315;0.41884852945804596;0.02998967468738556;0.0008993805878552141;0.41884852945804596
94;0.40554484724998474;0.3927164077758789;0.4183732867240906;0.40554484724998474;0.012828439474105835;0.0001645688593407968;0.40554484724998474
99;0.43483735620975494;0.4027555286884308;0.4669191837310791;0.43483735620975494;0.03208182752132416;0.0010292436571079921;0.43483735620975494
104;0.4332381337881088;0.3938073515892029;0.47266891598701477;0.4332381337881088;0.039430782198905945;0.001554786584817558;0.4332381337881088
109;0.42656153440475464;0.39855626225471497;0.4545668065547943;0.42656153440475464;0.028005272150039673;0.0007842952681977877;0.42656153440475464
114;0.4222661554813385;0.39498379826545715;0.44954851269721985;0.4222661554813385;0.027282357215881348;0.000744327015254953;0.4222661554813385
119;0.42418426275253296;0.3994041085243225;0.4489644169807434;0.42418426275253296;0.02478015422821045;0.0006140560435738962;0.42418426275253296
124;0.4231271594762802;0.39332762360572815;0.4529266953468323;0.4231271594762802;0.029799535870552063;0.0008880123381003191;0.4231271594762802
129;0.41356779634952545;0.3791774809360504;0.4479581117630005;0.41356779634952545;0.03439031541347504;0.0011826937942382987;0.41356779634952545
134;0.42255911231040955;0.38662952184677124;0.45848870277404785;0.42255911231040955;0.035929590463638306;0.0012909354708847687;0.42255911231040955
139;0.41796617209911346;0.3866298496723175;0.4493024945259094;0.41796617209911346;0.03133632242679596;0.0009819651032361154;0.41796617209911346
144;0.421101376414299;0.3846151828765869;0.4575875699520111;0.421101376414299;0.0364861935377121;0.001331242318871384;0.421101376414299
149;0.419265553355217;0.39335083961486816;0.4451802670955658;0.419265553355217;0.025914713740348816;0.0006715723882442237;0.419265553355217
154;0.4141164720058441;0.3778218626976013;0.4504110813140869;0.4141164720058441;0.0362946093082428;0.0013172986648379847;0.4141164720058441
159;0.4226035177707672;0.3771735429763794;0.46803349256515503;0.4226035177707672;0.04542997479438782;0.0020638826098187124;0.4226035177707672
164;0.4224253445863724;0.38370031118392944;0.4611503779888153;0.4224253445863724;0.03872503340244293;0.0014996282120203208;0.4224253445863724
169;0.4132338613271713;0.3838112950325012;0.44265642762184143;0.4132338613271713;0.029422566294670105;0.0008656874073642573;0.4132338613271713
174;0.42223310470581055;0.3845243453979492;0.4599418640136719;0.42223310470581055;0.03770875930786133;0.0014219505285382184;0.42223310470581055
179;0.4265722781419754;0.3852318823337555;0.4679126739501953;0.4265722781419754;0.04134039580821991;0.0017090283255802863;0.4265722781419754
184;0.4209553748369217;0.38088458776474;0.4610261619091034;0.4209553748369217;0.0400707870721817;0.0016056679765841242;0.4209553748369217
189;0.41619282960891724;0.38672173023223877;0.4456639289855957;0.41619282960891724;0.029471099376678467;0.0008685456984700579;0.41619282960891724
194;0.4127461612224579;0.37988534569740295;0.4456069767475128;0.4127461612224579;0.03286081552505493;0.0010798331969716912;0.4127461612224579
199;0.42000216245651245;0.38489723205566406;0.45510709285736084;0.42000216245651245;0.03510493040084839;0.0012323561384484094;0.42000216245651245
204;0.5909118354320526;0.5334804654121399;0.6483432054519653;0.5909118354320526;0.05743137001991272;0.0032983622623641295;0.5909118354320526
209;0.6423624753952026;0.6057192087173462;0.6790057420730591;0.6423624753952026;0.036643266677856445;0.0013427289928245045;0.6423624753952026
214;0.6540041863918304;0.6234844923019409;0.68452388048172;0.6540041863918304;0.030519694089889526;0.0009314517273404377;0.6540041863918304
219;0.6728734970092773;0.653663158416748;0.6920838356018066;0.6728734970092773;0.019210338592529297;0.0003690371088396205;0.6728734970092773
224;0.6741896867752075;0.6514543890953064;0.6969249844551086;0.6741896867752075;0.022735297679901123;0.0005168937605937174;0.6741896867752075
229;0.6891612112522125;0.6752004623413086;0.7031219601631165;0.6891612112522125;0.01396074891090393;0.00019490251015330529;0.6891612112522125
234;0.6953527331352234;0.6895286440849304;0.7011768221855164;0.6953527331352234;0.005824089050292969;3.3920013265742455e-05;0.6953527331352234
239;0.693710207939148;0.6828770637512207;0.7045433521270752;0.693710207939148;0.010833144187927246;0.00011735701299642187;0.693710207939148
244;0.701537162065506;0.6947301626205444;0.7083441615104675;0.701537162065506;0.006806999444961548;4.633524144370682e-05;0.701537162065506
249;0.7041766941547394;0.699211597442627;0.7091417908668518;0.7041766941547394;0.004965096712112427;2.465218536062963e-05;0.7041766941547394
254;0.7096484303474426;0.7034161686897278;0.7158806920051575;0.7096484303474426;0.006232261657714844;3.884108537022257e-05;0.7096484303474426
259;0.7114740014076233;0.7032869458198547;0.7196610569953918;0.7114740014076233;0.008187055587768555;6.702787919721231e-05;0.7114740014076233
264;0.7091010510921478;0.7070676684379578;0.7111344337463379;0.7091010510921478;0.0020333826541900635;4.134645018361027e-06;0.7091010510921478
269;0.7197650372982025;0.7173847556114197;0.7221453189849854;0.7197650372982025;0.002380281686782837;5.665740908433747e-06;0.7197650372982025
274;0.7170820236206055;0.7123891711235046;0.7217748761177063;0.7170820236206055;0.00469285249710083;2.2022864559545496e-05;0.7170820236206055
279;0.7202721834182739;0.7165195941925049;0.724024772644043;0.7202721834182739;0.003752589225769043;1.4081925897357905e-05;0.7202721834182739
284;0.7248377203941345;0.7247907519340515;0.7248846888542175;0.7248377203941345;4.696846008300781e-05;2.2060362425690982e-09;0.7248377203941345
289;0.7247283160686493;0.7222650647163391;0.7271915674209595;0.7247283160686493;0.0024632513523101807;6.067607224657934e-06;0.7247283160686493
294;0.7269441187381744;0.7261427044868469;0.727745532989502;0.7269441187381744;0.0008014142513275146;6.422648022308408e-07;0.7269441187381744
299;0.7275522649288177;0.7274205684661865;0.727683961391449;0.7275522649288177;0.00013169646263122559;1.7343958269577797e-08;0.7275522649288177
304;0.7294838130474091;0.7280265092849731;0.730941116809845;0.7294838130474091;0.001457303762435913;2.123734256009868e-06;0.7294838130474091
309;0.73230841755867;0.7323035001754761;0.732313334941864;0.73230841755867;4.9173831939697266e-06;2.418065747633591e-11;0.73230841755867
314;0.7271934747695923;0.724856972694397;0.7295299768447876;0.7271934747695923;0.0023365020751953125;5.459241947392002e-06;0.7271934747695923
319;0.7316986322402954;0.7316330075263977;0.7317642569541931;0.7316986322402954;6.562471389770508e-05;4.306603074155646e-09;0.7316986322402954
324;0.7339290678501129;0.7336951494216919;0.7341629862785339;0.7339290678501129;0.0002339184284210205;5.4717831154960095e-08;0.7339290678501129
329;0.7336427867412567;0.7328979969024658;0.7343875765800476;0.7336427867412567;0.0007447898387908936;5.547119039661652e-07;0.7336427867412567
334;0.7353978157043457;0.7303349375724792;0.7404606938362122;0.7353978157043457;0.005062878131866455;2.5632734978131566e-05;0.7353978157043457
339;0.7324380874633789;0.72825026512146;0.7366259098052979;0.7324380874633789;0.004187822341918945;1.753785596747548e-05;0.7324380874633789
344;0.7387980222702026;0.7356500625610352;0.7419459819793701;0.7387980222702026;0.0031479597091674805;9.909650330541808e-06;0.7387980222702026
349;0.7394541501998901;0.7302183508872986;0.7486899495124817;0.7394541501998901;0.009235799312591553;8.52999889424666e-05;0.7394541501998901
354;0.7363981306552887;0.7341272234916687;0.7386690378189087;0.7363981306552887;0.002270907163619995;5.157019345780611e-06;0.7363981306552887
359;0.7375598251819611;0.7365061640739441;0.738613486289978;0.7375598251819611;0.0010536611080169678;1.1102017305475442e-06;0.7375598251819611
364;0.744678258895874;0.7394767999649048;0.7498797178268433;0.744678258895874;0.005201458930969238;2.705517501055965e-05;0.744678258895874
369;0.742687314748764;0.7407918572425842;0.7445827722549438;0.742687314748764;0.0018954575061798096;3.592759157733383e-06;0.742687314748764
374;0.74233478307724;0.7378047108650208;0.7468648552894592;0.74233478307724;0.004530072212219238;2.0521554247920903e-05;0.74233478307724
379;0.7377966344356537;0.7373868823051453;0.7382063865661621;0.7377966344356537;0.00040975213050842285;1.678968084561916e-07;0.7377966344356537
384;0.7393704652786255;0.7373062968254089;0.741434633731842;0.7393704652786255;0.0020641684532165527;4.260791403254416e-06;0.7393704652786255
389;0.7385685741901398;0.7329962253570557;0.7441409230232239;0.7385685741901398;0.0055723488330841064;3.10510715175738e-05;0.7385685741901398
394;0.7427938282489777;0.7411484122276306;0.7444392442703247;0.7427938282489777;0.001645416021347046;2.707393883305542e-06;0.7427938282489777
399;0.7471395134925842;0.7453285455703735;0.7489504814147949;0.7471395134925842;0.0018109679222106934;3.279604815276116e-06;0.7471395134925842
404;0.7464455664157867;0.7430518269538879;0.7498393058776855;0.7464455664157867;0.0033937394618988037;1.1517467535249182e-05;0.7464455664157867
409;0.7497292757034302;0.7457978129386902;0.7536607384681702;0.7497292757034302;0.00393146276473999;1.5456399470537008e-05;0.7497292757034302
414;0.7478482723236084;0.7454739212989807;0.7502226233482361;0.7478482723236084;0.0023743510246276855;5.63754278815054e-06;0.7478482723236084
419;0.7493055462837219;0.7429754137992859;0.755635678768158;0.7493055462837219;0.006330132484436035;4.007057727051233e-05;0.7493055462837219
424;0.7450907826423645;0.7449409365653992;0.7452406287193298;0.7450907826423645;0.00014984607696533203;2.245384678190021e-08;0.7450907826423645
429;0.7451818883419037;0.7435662746429443;0.746797502040863;0.7451818883419037;0.0016156136989593506;2.610207624265115e-06;0.7451818883419037
434;0.7463688254356384;0.742692232131958;0.7500454187393188;0.7463688254356384;0.00367659330368042;1.3517338320667704e-05;0.7463688254356384
439;0.7488071024417877;0.7436813712120056;0.7539328336715698;0.7488071024417877;0.0051257312297821045;2.6273120639963565e-05;0.7488071024417877
444;0.751153975725174;0.7474953532218933;0.7548125982284546;0.751153975725174;0.0036586225032806396;1.3385518621511494e-05;0.751153975725174
449;0.7483274936676025;0.7395954728126526;0.7570595145225525;0.7483274936676025;0.008732020854949951;7.624818821128088e-05;0.7483274936676025
454;0.7478605210781097;0.7453119158744812;0.7504091262817383;0.7478605210781097;0.00254860520362854;6.495388483962472e-06;0.7478605210781097
459;0.7489877939224243;0.7488369941711426;0.749138593673706;0.7489877939224243;0.00015079975128173828;2.2740564986634126e-08;0.7489877939224243
464;0.7535485029220581;0.7503851056098938;0.7567119002342224;0.7535485029220581;0.0031633973121643066;1.000708255460836e-05;0.7535485029220581
469;0.7522854506969452;0.7504115104675293;0.7541593909263611;0.7522854506969452;0.0018739402294158936;3.5116519834232918e-06;0.7522854506969452
474;0.7531864047050476;0.7490739822387695;0.7572988271713257;0.7531864047050476;0.004112422466278076;1.6912018541148655e-05;0.7531864047050476
479;0.7524458169937134;0.7482500076293945;0.7566416263580322;0.7524458169937134;0.004195809364318848;1.7604816221705732e-05;0.7524458169937134
484;0.7506994903087616;0.7470219731330872;0.754377007484436;0.7506994903087616;0.0036775171756744385;1.3524132577380499e-05;0.7506994903087616
489;0.7508130967617035;0.7441670894622803;0.7574591040611267;0.7508130967617035;0.006646007299423218;4.416941302398669e-05;0.7508130967617035
494;0.757046103477478;0.7524683475494385;0.7616238594055176;0.757046103477478;0.004577755928039551;2.095584933670125e-05;0.757046103477478
499;0.7515704333782196;0.7483053207397461;0.7548355460166931;0.7515704333782196;0.0032651126384735107;1.0660960541919451e-05;0.7515704333782196
504;0.7554336190223694;0.751901388168335;0.7589658498764038;0.7554336190223694;0.003532230854034424;1.2476654806192755e-05;0.7554336190223694
509;0.7548767328262329;0.7516017556190491;0.7581517100334167;0.7548767328262329;0.003274977207183838;1.072547570757365e-05;0.7548767328262329
514;0.7547096312046051;0.7494972348213196;0.7599220275878906;0.7547096312046051;0.0052123963832855225;2.7169076056487995e-05;0.7547096312046051
519;0.7564591467380524;0.748487114906311;0.7644311785697937;0.7564591467380524;0.007972031831741333;6.355329152629707e-05;0.7564591467380524
524;0.7554603517055511;0.7514592409133911;0.7594614624977112;0.7554603517055511;0.004001110792160034;1.6008887571139496e-05;0.7554603517055511
529;0.7545535564422607;0.7502628564834595;0.758844256401062;0.7545535564422607;0.0042906999588012695;1.8410106136457216e-05;0.7545535564422607
534;0.7579258382320404;0.7538436651229858;0.762008011341095;0.7579258382320404;0.004082173109054565;1.6664137292288217e-05;0.7579258382320404
539;0.7576457262039185;0.7519472241401672;0.7633442282676697;0.7576457262039185;0.005698502063751221;3.247292577057692e-05;0.7576457262039185
544;0.75879967212677;0.7520084977149963;0.7655908465385437;0.75879967212677;0.006791174411773682;4.612004989112961e-05;0.75879967212677
549;0.7581360638141632;0.7533488273620605;0.7629233002662659;0.7581360638141632;0.004787236452102661;2.2917632848340475e-05;0.7581360638141632
554;0.7575955092906952;0.7522909045219421;0.7629001140594482;0.7575955092906952;0.005304604768753052;2.8138831752677618e-05;0.7575955092906952
559;0.7561742663383484;0.748134195804596;0.7642143368721008;0.7561742663383484;0.008040070533752441;6.464273418771427e-05;0.7561742663383484
564;0.7568435370922089;0.7555127739906311;0.7581743001937866;0.7568435370922089;0.0013307631015777588;1.7709304325208564e-06;0.7568435370922089
569;0.7588589787483215;0.7559079527854919;0.7618100047111511;0.7588589787483215;0.00295102596282959;8.708554233294308e-06;0.7588589787483215
574;0.757487952709198;0.7546088695526123;0.7603670358657837;0.757487952709198;0.0028790831565856934;8.28911982253544e-06;0.757487952709198
579;0.7578032612800598;0.7555050253868103;0.7601014971733093;0.7578032612800598;0.0022982358932495117;5.281888221020381e-06;0.7578032612800598
584;0.7592506408691406;0.7576501965522766;0.7608510851860046;0.7592506408691406;0.0016004443168640137;2.5614220113823194e-06;0.7592506408691406
589;0.7617599070072174;0.7520454525947571;0.7714743614196777;0.7617599070072174;0.009714454412460327;9.437062453176992e-05;0.7617599070072174
594;0.7567594945430756;0.7542950510978699;0.7592239379882812;0.7567594945430756;0.0024644434452056885;6.073481494617283e-06;0.7567594945430756
599;0.7567557096481323;0.7536632418632507;0.7598481774330139;0.7567557096481323;0.003092467784881592;9.563357000530459e-06;0.7567557096481323
604;0.7611715793609619;0.7564328908920288;0.765910267829895;0.7611715793609619;0.0047386884689331055;2.245516840559958e-05;0.7611715793609619
609;0.7582284808158875;0.7556953430175781;0.7607616186141968;0.7582284808158875;0.002533137798309326;6.4167871052234204e-06;0.7582284808158875
614;0.7576528787612915;0.755900502204895;0.759405255317688;0.7576528787612915;0.0017523765563964844;3.070823595408001e-06;0.7576528787612915
619;0.7604425251483917;0.754054605960846;0.7668304443359375;0.7604425251483917;0.006387919187545776;4.080551154661549e-05;0.7604425251483917
624;0.7611389458179474;0.7526537775993347;0.7696241140365601;0.7611389458179474;0.008485168218612671;7.199807969815453e-05;0.7611389458179474
629;0.7573849558830261;0.754084587097168;0.7606853246688843;0.7573849558830261;0.0033003687858581543;1.0892434122666828e-05;0.7573849558830261
634;0.7594819366931915;0.7528502345085144;0.7661136388778687;0.7594819366931915;0.006631702184677124;4.397947386625134e-05;0.7594819366931915
639;0.7605759501457214;0.7548130750656128;0.7663388252258301;0.7605759501457214;0.005762875080108643;3.3210729188937194e-05;0.7605759501457214
644;0.7592505514621735;0.7563075423240662;0.7621935606002808;0.7592505514621735;0.0029430091381073;8.661302786983072e-06;0.7592505514621735
649;0.7613638341426849;0.7597150206565857;0.7630126476287842;0.7613638341426849;0.0016488134860992432;2.718585911942739e-06;0.7613638341426849
654;0.7625924050807953;0.7584360837936401;0.7667487263679504;0.7625924050807953;0.004156321287155151;1.7275006642059054e-05;0.7625924050807953
659;0.762366533279419;0.7578650712966919;0.766867995262146;0.762366533279419;0.004501461982727051;2.026315998193695e-05;0.762366533279419
664;0.7617273926734924;0.757378339767456;0.7660764455795288;0.7617273926734924;0.004349052906036377;1.8914261179503455e-05;0.7617273926734924
669;0.7518313825130463;0.7508485913276672;0.7528141736984253;0.7518313825130463;0.0009827911853790283;9.658785140587156e-07;0.7518313825130463
674;0.7588417828083038;0.7542096972465515;0.7634738683700562;0.7588417828083038;0.004632085561752319;2.14562166513943e-05;0.7588417828083038
679;0.7610545456409454;0.7575622797012329;0.764546811580658;0.7610545456409454;0.0034922659397125244;1.2195921393676201e-05;0.7610545456409454
684;0.7627960443496704;0.757861316204071;0.7677307724952698;0.7627960443496704;0.004934728145599365;2.435154187097055e-05;0.7627960443496704
689;0.7621054649353027;0.7583550810813904;0.7658558487892151;0.7621054649353027;0.0037503838539123535;1.4065379051686477e-05;0.7621054649353027
694;0.7574858963489532;0.7544246315956116;0.7605471611022949;0.7574858963489532;0.003061264753341675;9.371341890052065e-06;0.7574858963489532
699;0.7596087753772736;0.7552726864814758;0.7639448642730713;0.7596087753772736;0.0043360888957977295;1.8801666912260373e-05;0.7596087753772736
704;0.7603970766067505;0.7571937441825867;0.7636004090309143;0.7603970766067505;0.0032033324241638184;1.0261338619699245e-05;0.7603970766067505
709;0.7637818455696106;0.7567352652549744;0.7708284258842468;0.7637818455696106;0.0070465803146362305;4.965429413061884e-05;0.7637818455696106
714;0.7621244490146637;0.7563033699989319;0.7679455280303955;0.7621244490146637;0.0058210790157318115;3.3884960907393236e-05;0.7621244490146637
719;0.7631260752677917;0.7548269033432007;0.7714252471923828;0.7631260752677917;0.008299171924591064;6.887625463392055e-05;0.7631260752677917
724;0.7610456049442291;0.7582905292510986;0.7638006806373596;0.7610456049442291;0.002755075693130493;7.590442074878467e-06;0.7610456049442291
729;0.7589823603630066;0.7568854093551636;0.7610793113708496;0.7589823603630066;0.0020969510078430176;4.397203529293847e-06;0.7589823603630066
734;0.760865181684494;0.7548969984054565;0.7668333649635315;0.760865181684494;0.005968183279037476;3.5619211652182514e-05;0.760865181684494
739;0.7619063258171082;0.758030116558075;0.7657825350761414;0.7619063258171082;0.003876209259033203;1.5024998219814734e-05;0.7619063258171082
744;0.7614359855651855;0.7595118284225464;0.7633601427078247;0.7614359855651855;0.0019241571426391602;3.7023807095692973e-06;0.7614359855651855
749;0.7567862570285797;0.756481409072876;0.7570911049842834;0.7567862570285797;0.00030484795570373535;9.293227609674659e-08;0.7567862570285797
754;0.7630418539047241;0.7609907984733582;0.7650929093360901;0.7630418539047241;0.002051055431365967;4.206828382535832e-06;0.7630418539047241
759;0.7629960179328918;0.7609699368476868;0.7650220990180969;0.7629960179328918;0.002026081085205078;4.105004563825787e-06;0.7629960179328918
764;0.7629835605621338;0.7609875202178955;0.7649796009063721;0.7629835605621338;0.0019960403442382812;3.984177055826876e-06;0.7629835605621338
769;0.7664865255355835;0.7602856755256653;0.7726873755455017;0.7664865255355835;0.006200850009918213;3.84505408455027e-05;0.7664865255355835
774;0.7634400725364685;0.7606664896011353;0.7662136554718018;0.7634400725364685;0.002773582935333252;7.692762299171818e-06;0.7634400725364685
779;0.7628065645694733;0.7600716352462769;0.7655414938926697;0.7628065645694733;0.002734929323196411;7.4798384028795795e-06;0.7628065645694733
784;0.7671361863613129;0.7604221701622009;0.7738502025604248;0.7671361863613129;0.0067140161991119385;4.507801352193752e-05;0.7671361863613129
789;0.7631581425666809;0.755017876625061;0.7712984085083008;0.7631581425666809;0.008140265941619873;6.626392960029648e-05;0.7631581425666809
794;0.7627937495708466;0.7577394843101501;0.767848014831543;0.7627937495708466;0.005054265260696411;2.554559732548256e-05;0.7627937495708466
799;0.7650895714759827;0.7593607902526855;0.7708183526992798;0.7650895714759827;0.005728781223297119;3.281893430440164e-05;0.7650895714759827
804;0.7657407820224762;0.7615384459495544;0.769943118095398;0.7657407820224762;0.004202336072921753;1.765962846977942e-05;0.7657407820224762
809;0.7681150436401367;0.7634485363960266;0.7727815508842468;0.7681150436401367;0.004666507244110107;2.177628985933211e-05;0.7681150436401367
814;0.7664725184440613;0.7612819671630859;0.7716630697250366;0.7664725184440613;0.005190551280975342;2.694182260043476e-05;0.7664725184440613
819;0.7631562650203705;0.7608597874641418;0.7654527425765991;0.7631562650203705;0.0022964775562286377;5.273809166261856e-06;0.7631562650203705
824;0.7656186521053314;0.7624462246894836;0.7687910795211792;0.7656186521053314;0.0031724274158477783;1.0064295708822613e-05;0.7656186521053314
829;0.7632750868797302;0.7601433992385864;0.766406774520874;0.7632750868797302;0.003131687641143799;9.807467481692811e-06;0.7632750868797302
834;0.7635200917720795;0.7613861560821533;0.7656540274620056;0.7635200917720795;0.0021339356899261475;4.553681528740583e-06;0.7635200917720795
839;0.764177143573761;0.7600764632225037;0.7682778239250183;0.764177143573761;0.004100680351257324;1.6815579343187892e-05;0.764177143573761
844;0.7614144682884216;0.7610878944396973;0.761741042137146;0.7614144682884216;0.00032657384872436523;1.0665047867064459e-07;0.7614144682884216
849;0.7645398676395416;0.7611125111579895;0.7679672241210938;0.7645398676395416;0.003427356481552124;1.1746772451637355e-05;0.7645398676395416
854;0.7687869966030121;0.7614074945449829;0.7761664986610413;0.7687869966030121;0.007379502058029175;5.4457050624456826e-05;0.7687869966030121
859;0.7635417878627777;0.762503981590271;0.7645795941352844;0.7635417878627777;0.0010378062725067139;1.0770418592542796e-06;0.7635417878627777
864;0.765597015619278;0.7627002596855164;0.7684937715530396;0.765597015619278;0.0028967559337615967;8.39119493978302e-06;0.765597015619278
869;0.7657080888748169;0.7637670040130615;0.7676491737365723;0.7657080888748169;0.001941084861755371;3.767810440535868e-06;0.7657080888748169
874;0.7662081718444824;0.7643779516220093;0.7680383920669556;0.7662081718444824;0.0018302202224731445;3.3497060627496467e-06;0.7662081718444824
879;0.7611016631126404;0.7585969567298889;0.7636063694953918;0.7611016631126404;0.002504706382751465;6.2735540637959275e-06;0.7611016631126404
884;0.7668217122554779;0.7636151313781738;0.770028293132782;0.7668217122554779;0.003206580877304077;1.0282160922692185e-05;0.7668217122554779
889;0.7674255967140198;0.7619572877883911;0.7728939056396484;0.7674255967140198;0.005468308925628662;2.9902402506110093e-05;0.7674255967140198
894;0.7677834928035736;0.7660372853279114;0.7695297002792358;0.7677834928035736;0.0017462074756622314;3.0492405480586626e-06;0.7677834928035736
899;0.7672605216503143;0.7666863799095154;0.7678346633911133;0.7672605216503143;0.0005741417407989502;3.296387385276489e-07;0.7672605216503143
904;0.7636088132858276;0.7578907608985901;0.7693268656730652;0.7636088132858276;0.005718052387237549;3.269612310319303e-05;0.7636088132858276
909;0.7652086317539215;0.7604119777679443;0.7700052857398987;0.7652086317539215;0.004796653985977173;2.30078894611907e-05;0.7652086317539215
914;0.7656530737876892;0.7618438005447388;0.7694623470306396;0.7656530737876892;0.0038092732429504395;1.4510562639458158e-05;0.7656530737876892
919;0.7679690718650818;0.7599979043006897;0.7759402394294739;0.7679690718650818;0.00797116756439209;6.353951233961652e-05;0.7679690718650818
924;0.7671284973621368;0.7611455321311951;0.7731114625930786;0.7671284973621368;0.0059829652309417725;3.579587295465814e-05;0.7671284973621368
929;0.7665533423423767;0.7605375051498413;0.7725691795349121;0.7665533423423767;0.0060158371925354;3.619029712709221e-05;0.7665533423423767
934;0.7692061960697174;0.7620710134506226;0.7763413786888123;0.7692061960697174;0.007135182619094849;5.0910831007833224e-05;0.7692061960697174
939;0.7701401710510254;0.7649587988853455;0.7753215432167053;0.7701401710510254;0.005181372165679932;2.6846617519282745e-05;0.7701401710510254
944;0.7657558023929596;0.7647762298583984;0.7667353749275208;0.7657558023929596;0.0009795725345611572;9.595623504665696e-07;0.7657558023929596
949;0.7668899595737457;0.764394223690033;0.7693856954574585;0.7668899595737457;0.0024957358837127686;6.228697601251554e-06;0.7668899595737457
954;0.7661716938018799;0.7640447020530701;0.7682986855506897;0.7661716938018799;0.0021269917488098145;4.524093899505033e-06;0.7661716938018799
959;0.7654910981655121;0.7631489038467407;0.7678332924842834;0.7654910981655121;0.0023421943187713623;5.485874226884846e-06;0.7654910981655121
964;0.7673160433769226;0.76371169090271;0.7709203958511353;0.7673160433769226;0.0036043524742126465;1.2991356758362826e-05;0.7673160433769226
969;0.7690542638301849;0.7653647661209106;0.7727437615394592;0.7690542638301849;0.003689497709274292;1.3612393346740248e-05;0.7690542638301849
974;0.7669429779052734;0.7619441151618958;0.7719418406486511;0.7669429779052734;0.0049988627433776855;2.498862872712948e-05;0.7669429779052734
979;0.7690344154834747;0.7629684805870056;0.7751003503799438;0.7690344154834747;0.006065934896469116;3.679556616820179e-05;0.7690344154834747
984;0.7685225307941437;0.7655783295631409;0.7714667320251465;0.7685225307941437;0.0029442012310028076;8.668320888638448e-06;0.7685225307941437
989;0.7671834528446198;0.764415979385376;0.7699509263038635;0.7671834528446198;0.0027674734592437744;7.658909347618703e-06;0.7671834528446198
994;0.7670585513114929;0.763730525970459;0.7703865766525269;0.7670585513114929;0.0033280253410339355;1.1075752670564043e-05;0.7670585513114929
999;0.7666769623756409;0.7663041949272156;0.7670497298240662;0.7666769623756409;0.00037276744842529297;1.3895557060550345e-07;0.7666769623756409


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-mean_squared_error/shuf-False/eval-False/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.24946118891239166;0.0;0.4989223778247833;0.24946118891239166;0.24946118891239166;0.06223088477358396;0.24946118891239166
4;0.25327545404434204;0.0;0.5065509080886841;0.25327545404434204;0.25327545404434204;0.06414845562136762;0.25327545404434204
9;0.20761916041374207;0.0;0.41523832082748413;0.20761916041374207;0.20761916041374207;0.04310571577090716;0.20761916041374207
14;0.2200508713722229;0.0;0.4401017427444458;0.2200508713722229;0.2200508713722229;0.04842238599167459;0.2200508713722229
19;0.2284453809261322;0.0;0.4568907618522644;0.2284453809261322;0.2284453809261322;0.05218729206648565;0.2284453809261322
24;0.184697225689888;0.0;0.369394451379776;0.184697225689888;0.184697225689888;0.034113065177541424;0.184697225689888
29;0.20886820554733276;0.0;0.4177364110946655;0.20886820554733276;0.20886820554733276;0.04362592728856285;0.20886820554733276
34;0.23683324456214905;0.0;0.4736664891242981;0.23683324456214905;0.23683324456214905;0.0560899857298347;0.23683324456214905
39;0.20565855503082275;0.0;0.4113171100616455;0.20565855503082275;0.20565855503082275;0.04229544125736595;0.20565855503082275
44;0.21129781007766724;0.0;0.4225956201553345;0.21129781007766724;0.21129781007766724;0.044646764543617934;0.21129781007766724
49;0.2138778269290924;0.0;0.4277556538581848;0.2138778269290924;0.2138778269290924;0.045743724851910805;0.2138778269290924
54;0.22597858309745789;0.0;0.45195716619491577;0.22597858309745789;0.22597858309745789;0.05106632001873468;0.22597858309745789
59;0.21660073101520538;0.0;0.43320146203041077;0.21660073101520538;0.21660073101520538;0.046915876676321355;0.21660073101520538
64;0.5178123712539673;0.414447546005249;0.6211771965026855;0.5178123712539673;0.10336482524871826;0.010684287098698064;0.5178123712539673
69;0.5291363894939423;0.4540688991546631;0.6042038798332214;0.5291363894939423;0.07506749033927917;0.005635128105837772;0.5291363894939423
74;0.5137802958488464;0.4417862892150879;0.585774302482605;0.5137802958488464;0.07199400663375854;0.005183136991181669;0.5137802958488464
79;0.5110820382833481;0.4535052478313446;0.5686588287353516;0.5110820382833481;0.05757679045200348;0.003315086798753919;0.5110820382833481
84;0.5213344991207123;0.4582326412200928;0.5844363570213318;0.5213344991207123;0.0631018579006195;0.0039818444705099765;0.5213344991207123
89;0.5278494209051132;0.46378299593925476;0.5919158458709717;0.5278494209051132;0.06406642496585846;0.004104506807905972;0.5278494209051132
94;0.4971283823251724;0.4500497281551361;0.5442070364952087;0.4971283823251724;0.047078654170036316;0.002216399678461878;0.4971283823251724
99;0.5283152312040329;0.4629562795162201;0.5936741828918457;0.5283152312040329;0.0653589516878128;0.004271792565729848;0.5283152312040329
104;0.5547434091567993;0.504757285118103;0.6047295331954956;0.5547434091567993;0.04998612403869629;0.002498612596411931;0.5547434091567993
109;0.5299420058727264;0.45962846279144287;0.60025554895401;0.5299420058727264;0.07031354308128357;0.0049439943406435205;0.5299420058727264
114;0.5232800990343094;0.4612349569797516;0.5853252410888672;0.5232800990343094;0.0620451420545578;0.003849599652570257;0.5232800990343094
119;0.533714771270752;0.4734615087509155;0.5939680337905884;0.533714771270752;0.060253262519836426;0.003630455644284325;0.533714771270752
124;0.5313791483640671;0.47143593430519104;0.5913223624229431;0.5313791483640671;0.05994321405887604;0.003593188911708234;0.5313791483640671
129;0.5127655863761902;0.4429633617401123;0.5825678110122681;0.5127655863761902;0.06980222463607788;0.004872350564145478;0.5127655863761902
134;0.5379559248685837;0.4831913411617279;0.5927205085754395;0.5379559248685837;0.054764583706855774;0.002999159628585213;0.5379559248685837
139;0.5234396457672119;0.4568762183189392;0.5900030732154846;0.5234396457672119;0.0665634274482727;0.004430689873661464;0.5234396457672119
144;0.5366017669439316;0.46793851256370544;0.6052650213241577;0.5366017669439316;0.06866325438022614;0.0047146425020836435;0.5366017669439316
149;0.5356554836034775;0.46720513701438904;0.6041058301925659;0.5356554836034775;0.06845034658908844;0.004685449948166331;0.5356554836034775
154;0.5279927253723145;0.46102023124694824;0.5949652194976807;0.5279927253723145;0.06697249412536621;0.004485314969372212;0.5279927253723145
159;0.531381294131279;0.4541482627391815;0.6086143255233765;0.531381294131279;0.07723303139209747;0.005964941138012714;0.531381294131279
164;0.5180608481168747;0.44863536953926086;0.5874863266944885;0.5180608481168747;0.06942547857761383;0.004819897075730717;0.5180608481168747
169;0.5267332047224045;0.4574156105518341;0.5960507988929749;0.5267332047224045;0.06931759417057037;0.004804928861595892;0.5267332047224045
174;0.5273184925317764;0.45371732115745544;0.6009196639060974;0.5273184925317764;0.07360117137432098;0.005417132427672167;0.5273184925317764
179;0.5247573405504227;0.44672486186027527;0.6027898192405701;0.5247573405504227;0.0780324786901474;0.006089067730528308;0.5247573405504227
184;0.5268782377243042;0.44472020864486694;0.6090362668037415;0.5268782377243042;0.08215802907943726;0.006749941742217658;0.5268782377243042
189;0.5199485123157501;0.4554257392883301;0.5844712853431702;0.5199485123157501;0.06452277302742004;0.0041631882391479635;0.5199485123157501
194;0.5165840685367584;0.4538450837135315;0.5793230533599854;0.5165840685367584;0.06273898482322693;0.003936180216649099;0.5165840685367584
199;0.5315930098295212;0.45842215418815613;0.6047638654708862;0.5315930098295212;0.07317085564136505;0.005353974115289484;0.5315930098295212
204;0.6055254638195038;0.5272072553634644;0.6838436722755432;0.6055254638195038;0.07831820845603943;0.006133741775763646;0.6055254638195038
209;0.652454137802124;0.6219629645347595;0.6829453110694885;0.652454137802124;0.030491173267364502;0.0009297116472204436;0.652454137802124
214;0.6708424091339111;0.6450757384300232;0.6966090798377991;0.6708424091339111;0.02576667070388794;0.000663921319162597;0.6708424091339111
219;0.6769990026950836;0.6422507762908936;0.7117472290992737;0.6769990026950836;0.034748226404190063;0.0012074392382368515;0.6769990026950836
224;0.686426192522049;0.6636437177658081;0.7092086672782898;0.686426192522049;0.022782474756240845;0.0005190411560187513;0.686426192522049
229;0.7000469267368317;0.6818321347236633;0.71826171875;0.7000469267368317;0.018214792013168335;0.00033177864808298096;0.7000469267368317
234;0.7137322127819061;0.6966195106506348;0.7308449149131775;0.7137322127819061;0.017112702131271362;0.0002928445742336194;0.7137322127819061
239;0.6922401189804077;0.6829374432563782;0.7015427947044373;0.6922401189804077;0.009302675724029541;8.653977562644855e-05;0.6922401189804077
244;0.7073907554149628;0.7021164298057556;0.7126650810241699;0.7073907554149628;0.005274325609207153;2.781851063193841e-05;0.7073907554149628
249;0.7224442958831787;0.7086015343666077;0.7362870573997498;0.7224442958831787;0.013842761516571045;0.0001916220464046603;0.7224442958831787
254;0.7101820111274719;0.7030612826347351;0.7173027396202087;0.7101820111274719;0.007120728492736816;5.070477426727393e-05;0.7101820111274719
259;0.7188127934932709;0.7098738551139832;0.7277517318725586;0.7188127934932709;0.00893893837928772;7.990461934870297e-05;0.7188127934932709
264;0.7280898988246918;0.7192778587341309;0.7369019389152527;0.7280898988246918;0.008812040090560913;7.765205055765279e-05;0.7280898988246918
269;0.7301068603992462;0.7256512641906738;0.7345624566078186;0.7301068603992462;0.004455596208572388;1.9852337573844636e-05;0.7301068603992462
274;0.7319489419460297;0.7214189767837524;0.7424789071083069;0.7319489419460297;0.010529965162277222;0.00011088016631877196;0.7319489419460297
279;0.7268333435058594;0.7222253680229187;0.7314413189888;0.7268333435058594;0.004607975482940674;2.1233438051382336e-05;0.7268333435058594
284;0.7363583445549011;0.7302636504173279;0.7424530386924744;0.7363583445549011;0.006094694137573242;3.7145296630569646e-05;0.7363583445549011
289;0.7387358248233795;0.7317000031471252;0.7457716464996338;0.7387358248233795;0.0070358216762542725;4.950278666004948e-05;0.7387358248233795
294;0.7344535887241364;0.7314826250076294;0.7374245524406433;0.7344535887241364;0.002970963716506958;8.826625404800836e-06;0.7344535887241364
299;0.7412011623382568;0.7368766069412231;0.7455257177352905;0.7412011623382568;0.004324555397033691;1.870177938201323e-05;0.7412011623382568
304;0.7422861754894257;0.7386536002159119;0.7459187507629395;0.7422861754894257;0.003632575273513794;1.3195603117743815e-05;0.7422861754894257
309;0.7418684363365173;0.7356594800949097;0.748077392578125;0.7418684363365173;0.006208956241607666;3.8551137610198793e-05;0.7418684363365173
314;0.7446595132350922;0.733706533908844;0.7556124925613403;0.7446595132350922;0.010952979326248169;0.00011996775612121979;0.7446595132350922
319;0.7431027889251709;0.7424459457397461;0.7437596321105957;0.7431027889251709;0.0006568431854248047;4.3144297023900435e-07;0.7431027889251709
324;0.7433155179023743;0.7411154508590698;0.7455155849456787;0.7433155179023743;0.0022000670433044434;4.8402949950343555e-06;0.7433155179023743
329;0.7461721003055573;0.7392442226409912;0.7530999779701233;0.7461721003055573;0.00692787766456604;4.799548893519301e-05;0.7461721003055573
334;0.7509951889514923;0.7483929991722107;0.7535973787307739;0.7509951889514923;0.002602189779281616;6.7713916473977065e-06;0.7509951889514923
339;0.7467156946659088;0.746327817440033;0.7471035718917847;0.7467156946659088;0.0003878772258758545;1.5044874235314865e-07;0.7467156946659088
344;0.752434641122818;0.7503416538238525;0.7545276284217834;0.752434641122818;0.002092987298965454;4.380595833630707e-06;0.752434641122818
349;0.743328720331192;0.7317542433738708;0.7549031972885132;0.743328720331192;0.011574476957321167;0.00013396851683555866;0.743328720331192
354;0.7490650415420532;0.7471492886543274;0.750980794429779;0.7490650415420532;0.00191575288772583;3.670109126829857e-06;0.7490650415420532
359;0.7484335601329803;0.7442724108695984;0.7525947093963623;0.7484335601329803;0.004161149263381958;1.7315163192144212e-05;0.7484335601329803
364;0.7584049701690674;0.757503092288971;0.7593068480491638;0.7584049701690674;0.0009018778800964355;8.133837106072406e-07;0.7584049701690674
369;0.7471663355827332;0.7468694448471069;0.7474632263183594;0.7471663355827332;0.0002968907356262207;8.814410890067848e-08;0.7471663355827332
374;0.7551392614841461;0.7543493509292603;0.755929172039032;0.7551392614841461;0.0007899105548858643;6.23958684720094e-07;0.7551392614841461
379;0.7544267177581787;0.7495104074478149;0.7593430280685425;0.7544267177581787;0.0049163103103637695;2.4170107067789104e-05;0.7544267177581787
384;0.7494511604309082;0.7471429705619812;0.7517593502998352;0.7494511604309082;0.002308189868927002;5.3277404710172505e-06;0.7494511604309082
389;0.7565099895000458;0.7545233964920044;0.7584965825080872;0.7565099895000458;0.001986593008041382;3.946551779598906e-06;0.7565099895000458
394;0.7558183968067169;0.7505419254302979;0.761094868183136;0.7558183968067169;0.005276471376419067;2.7841150186169727e-05;0.7558183968067169
399;0.7569541335105896;0.7565909028053284;0.7573173642158508;0.7569541335105896;0.00036323070526123047;1.3193654524457088e-07;0.7569541335105896
404;0.7568841576576233;0.7568304538726807;0.7569378614425659;0.7568841576576233;5.370378494262695e-05;2.8840965171639255e-09;0.7568841576576233
409;0.7533968091011047;0.7510600090026855;0.7557336091995239;0.7533968091011047;0.0023368000984191895;5.4606346999719335e-06;0.7533968091011047
414;0.7580463886260986;0.7552328109741211;0.7608599662780762;0.7580463886260986;0.002813577651977539;7.916219203707442e-06;0.7580463886260986
419;0.7601680755615234;0.7593008279800415;0.7610353231430054;0.7601680755615234;0.0008672475814819336;7.52118367586263e-07;0.7601680755615234
424;0.7522455751895905;0.7505403161048889;0.753950834274292;0.7522455751895905;0.001705259084701538;2.9079085459571274e-06;0.7522455751895905
429;0.7567324638366699;0.7538591027259827;0.7596058249473572;0.7567324638366699;0.002873361110687256;8.2562040724099e-06;0.7567324638366699
434;0.7534986734390259;0.747077226638794;0.7599201202392578;0.7534986734390259;0.006421446800231934;4.123497900820894e-05;0.7534986734390259
439;0.761755645275116;0.7615584135055542;0.7619528770446777;0.761755645275116;0.00019723176956176758;3.890037092446619e-08;0.761755645275116
444;0.759229987859726;0.7553382515907288;0.7631217241287231;0.759229987859726;0.0038917362689971924;1.5145611187428187e-05;0.759229987859726
449;0.7595030069351196;0.7546618580818176;0.7643441557884216;0.7595030069351196;0.004841148853302002;2.343672221982729e-05;0.7595030069351196
454;0.7597643136978149;0.7595332264900208;0.7599954009056091;0.7597643136978149;0.00023108720779418945;5.3401297606114895e-08;0.7597643136978149
459;0.7577115595340729;0.7560037970542908;0.759419322013855;0.7577115595340729;0.0017077624797821045;2.916452687351523e-06;0.7577115595340729
464;0.7644729018211365;0.7624356150627136;0.7665101885795593;0.7644729018211365;0.0020372867584228516;4.15053733604509e-06;0.7644729018211365
469;0.7652736902236938;0.7651708126068115;0.7653765678405762;0.7652736902236938;0.00010287761688232422;1.0583804055386281e-08;0.7652736902236938
474;0.7611128985881805;0.7585192918777466;0.7637065052986145;0.7611128985881805;0.00259360671043396;6.726795768408067e-06;0.7611128985881805
479;0.7567837536334991;0.7567749619483948;0.7567925453186035;0.7567837536334991;8.791685104370117e-06;7.72937269744034e-11;0.7567837536334991
484;0.754736989736557;0.7517789006233215;0.7576950788497925;0.754736989736557;0.0029580891132354736;8.75029120184223e-06;0.754736989736557
489;0.7623111009597778;0.7622912526130676;0.762330949306488;0.7623111009597778;1.9848346710205078e-05;3.9395686712850875e-10;0.7623111009597778
494;0.7651722729206085;0.7635598182678223;0.7667847275733948;0.7651722729206085;0.0016124546527862549;2.600010007292042e-06;0.7651722729206085
499;0.7655340433120728;0.7624867558479309;0.7685813307762146;0.7655340433120728;0.0030472874641418457;9.28596088911604e-06;0.7655340433120728
504;0.7654799520969391;0.7644221186637878;0.7665377855300903;0.7654799520969391;0.0010578334331512451;1.1190115722925498e-06;0.7654799520969391
509;0.7633212804794312;0.7596865296363831;0.7669560313224792;0.7633212804794312;0.0036347508430480957;1.3211413691038842e-05;0.7633212804794312
514;0.7611342370510101;0.7590474486351013;0.763221025466919;0.7611342370510101;0.0020867884159088135;4.354685892771215e-06;0.7611342370510101
519;0.7638429701328278;0.7578292489051819;0.7698566913604736;0.7638429701328278;0.006013721227645874;3.61648430038386e-05;0.7638429701328278
524;0.764879047870636;0.7625148892402649;0.7672432065010071;0.764879047870636;0.0023641586303710938;5.589246029558126e-06;0.764879047870636
529;0.763110339641571;0.7607214450836182;0.7654992341995239;0.763110339641571;0.002388894557952881;5.70681720901689e-06;0.763110339641571
534;0.7670141458511353;0.7658513784408569;0.7681769132614136;0.7670141458511353;0.0011627674102783203;1.3520280504053517e-06;0.7670141458511353
539;0.7658628523349762;0.7636656165122986;0.7680600881576538;0.7658628523349762;0.0021972358226776123;4.827845260457764e-06;0.7658628523349762
544;0.770035445690155;0.7686388492584229;0.7714320421218872;0.770035445690155;0.0013965964317321777;1.9504815931270514e-06;0.770035445690155
549;0.7641437649726868;0.7595367431640625;0.768750786781311;0.7641437649726868;0.004607021808624268;2.1224649945139618e-05;0.7641437649726868
554;0.76160529255867;0.7543278932571411;0.768882691860199;0.76160529255867;0.007277399301528931;5.296054059389377e-05;0.76160529255867
559;0.7673499286174774;0.766491711139679;0.7682081460952759;0.7673499286174774;0.0008582174777984619;7.365372391987535e-07;0.7673499286174774
564;0.7664286196231842;0.7655974626541138;0.7672597765922546;0.7664286196231842;0.0008311569690704346;6.908219072343513e-07;0.7664286196231842
569;0.7667769193649292;0.7665621638298035;0.7669916749000549;0.7667769193649292;0.00021475553512573242;4.611993986713969e-08;0.7667769193649292
574;0.7677415013313293;0.7676255106925964;0.7678574919700623;0.7677415013313293;0.00011599063873291016;1.3453828273668478e-08;0.7677415013313293
579;0.7678426802158356;0.7649361491203308;0.7707492113113403;0.7678426802158356;0.0029065310955047607;8.447923009136105e-06;0.7678426802158356
584;0.7673559784889221;0.7671811580657959;0.7675307989120483;0.7673559784889221;0.0001748204231262207;3.056218034203084e-08;0.7673559784889221
589;0.7706831693649292;0.7658630609512329;0.7755032777786255;0.7706831693649292;0.004820108413696289;2.3233445119785756e-05;0.7706831693649292
594;0.7673442661762238;0.765910267829895;0.7687782645225525;0.7673442661762238;0.0014339983463287354;2.0563512572735476e-06;0.7673442661762238
599;0.7685615420341492;0.7677940726280212;0.7693290114402771;0.7685615420341492;0.0007674694061279297;5.890092893423571e-07;0.7685615420341492
604;0.7673158645629883;0.7644454836845398;0.7701862454414368;0.7673158645629883;0.0028703808784484863;8.239086387362704e-06;0.7673158645629883
609;0.7623131573200226;0.7586104273796082;0.766015887260437;0.7623131573200226;0.0037027299404144287;1.3710209011641439e-05;0.7623131573200226
614;0.7665361762046814;0.7649760246276855;0.7680963277816772;0.7665361762046814;0.0015601515769958496;2.4340729432026365e-06;0.7665361762046814
619;0.769087940454483;0.764350414276123;0.773825466632843;0.769087940454483;0.004737526178359985;2.2444154290646168e-05;0.769087940454483
624;0.7691363990306854;0.7690895795822144;0.7691832184791565;0.7691363990306854;4.6819448471069336e-05;2.1920607551351168e-09;0.7691363990306854
629;0.7688853144645691;0.7686794400215149;0.7690911889076233;0.7688853144645691;0.00020587444305419922;4.238428630287672e-08;0.7688853144645691
634;0.7709406912326813;0.7700068950653076;0.7718744874000549;0.7709406912326813;0.0009337961673736572;8.719752822017313e-07;0.7709406912326813
639;0.767295777797699;0.7622212767601013;0.7723702788352966;0.767295777797699;0.005074501037597656;2.575056078057969e-05;0.767295777797699
644;0.7666985094547272;0.7643858790397644;0.7690111398696899;0.7666985094547272;0.0023126304149627686;5.348259436210867e-06;0.7666985094547272
649;0.7703932523727417;0.7692137956619263;0.7715727090835571;0.7703932523727417;0.0011794567108154297;1.3911181326875521e-06;0.7703932523727417
654;0.7709608674049377;0.7698941230773926;0.7720276117324829;0.7709608674049377;0.001066744327545166;1.1379434603497884e-06;0.7709608674049377
659;0.7687782943248749;0.767383873462677;0.7701727151870728;0.7687782943248749;0.001394420862197876;1.944409540932668e-06;0.7687782943248749
664;0.7714598774909973;0.7701839208602905;0.7727358341217041;0.7714598774909973;0.0012759566307067871;1.6280653234446163e-06;0.7714598774909973
669;0.7660978734493256;0.7594963312149048;0.7726994156837463;0.7660978734493256;0.006601542234420776;4.358035987284126e-05;0.7660978734493256
674;0.7700405120849609;0.7689016461372375;0.7711793780326843;0.7700405120849609;0.0011388659477233887;1.2970156468838923e-06;0.7700405120849609
679;0.7717501521110535;0.7686665058135986;0.7748337984085083;0.7717501521110535;0.003083646297454834;9.508874487806906e-06;0.7717501521110535
684;0.7704688310623169;0.766571581363678;0.7743660807609558;0.7704688310623169;0.003897249698638916;1.5188555213541122e-05;0.7704688310623169
689;0.768746554851532;0.7652698159217834;0.7722232937812805;0.768746554851532;0.003476738929748535;1.208771358562899e-05;0.768746554851532
694;0.7651694416999817;0.7621952295303345;0.7681436538696289;0.7651694416999817;0.002974212169647217;8.845938030077605e-06;0.7651694416999817
699;0.7726069688796997;0.771880567073822;0.7733333706855774;0.7726069688796997;0.0007264018058776855;5.276595835823628e-07;0.7726069688796997
704;0.7708645462989807;0.7705858945846558;0.7711431980133057;0.7708645462989807;0.00027865171432495117;7.76467778962342e-08;0.7708645462989807
709;0.7739431858062744;0.7727148532867432;0.7751715183258057;0.7739431858062744;0.00122833251953125;1.5088007785379887e-06;0.7739431858062744
714;0.7682288289070129;0.7631852030754089;0.7732724547386169;0.7682288289070129;0.005043625831604004;2.543816152922318e-05;0.7682288289070129
719;0.7692382335662842;0.7650604248046875;0.7734160423278809;0.7692382335662842;0.00417780876159668;1.7454086048473982e-05;0.7692382335662842
724;0.7715592086315155;0.7698844075202942;0.7732340097427368;0.7715592086315155;0.0016748011112213135;2.8049587621481464e-06;0.7715592086315155
729;0.7725636959075928;0.7712908983230591;0.7738364934921265;0.7725636959075928;0.0012727975845336914;1.6200136911947993e-06;0.7725636959075928
734;0.7708326876163483;0.7694047093391418;0.7722606658935547;0.7708326876163483;0.001427978277206421;2.039121960173418e-06;0.7708326876163483
739;0.7702859044075012;0.7689283490180969;0.7716434597969055;0.7702859044075012;0.0013575553894042969;1.8429566353006521e-06;0.7702859044075012
744;0.7694255411624908;0.7678815722465515;0.7709695100784302;0.7694255411624908;0.001543968915939331;2.383840013386873e-06;0.7694255411624908
749;0.7683961987495422;0.7659364938735962;0.7708559036254883;0.7683961987495422;0.002459704875946045;6.050148076752748e-06;0.7683961987495422
754;0.7677918374538422;0.7649412155151367;0.7706424593925476;0.7677918374538422;0.0028506219387054443;8.126045437428786e-06;0.7677918374538422
759;0.7714748978614807;0.771456241607666;0.7714935541152954;0.7714748978614807;1.8656253814697266e-05;3.480558063984063e-10;0.7714748978614807
764;0.7703015804290771;0.7688506841659546;0.7717524766921997;0.7703015804290771;0.0014508962631225586;2.1050999663430048e-06;0.7703015804290771
769;0.7706431746482849;0.7677305936813354;0.7735557556152344;0.7706431746482849;0.002912580966949463;8.483127889036268e-06;0.7706431746482849
774;0.7690851092338562;0.765472948551178;0.7726972699165344;0.7690851092338562;0.0036121606826782227;1.3047704797486404e-05;0.7690851092338562
779;0.7690001428127289;0.7687949538230896;0.7692053318023682;0.7690001428127289;0.00020518898963928223;4.210252146918947e-08;0.7690001428127289
784;0.7753614187240601;0.7742371559143066;0.7764856815338135;0.7753614187240601;0.001124262809753418;1.26396686539465e-06;0.7753614187240601
789;0.7710788249969482;0.767125129699707;0.7750325202941895;0.7710788249969482;0.003953695297241211;1.5631706503427267e-05;0.7710788249969482
794;0.7721607089042664;0.7721425890922546;0.7721788287162781;0.7721607089042664;1.811981201171875e-05;3.283275873400271e-10;0.7721607089042664
799;0.7730667293071747;0.769006609916687;0.7771268486976624;0.7730667293071747;0.004060119390487671;1.6484569465013976e-05;0.7730667293071747
804;0.7725305557250977;0.7701753973960876;0.7748857140541077;0.7725305557250977;0.0023551583290100098;5.546770754705221e-06;0.7725305557250977
809;0.7766723036766052;0.7753270864486694;0.778017520904541;0.7766723036766052;0.001345217227935791;1.809609390335254e-06;0.7766723036766052
814;0.7726651430130005;0.7691060900688171;0.7762241959571838;0.7726651430130005;0.0035590529441833496;1.2666857859500169e-05;0.7726651430130005
819;0.7734120786190033;0.7731788754463196;0.773645281791687;0.7734120786190033;0.00023320317268371582;5.438371974975098e-08;0.7734120786190033
824;0.7752225995063782;0.7738530039787292;0.7765921950340271;0.7752225995063782;0.0013695955276489258;1.8757919093559394e-06;0.7752225995063782
829;0.7738585770130157;0.772740364074707;0.7749767899513245;0.7738585770130157;0.0011182129383087158;1.2504001754010119e-06;0.7738585770130157
834;0.7730421721935272;0.7729613184928894;0.773123025894165;0.7730421721935272;8.085370063781738e-05;6.537320906829791e-09;0.7730421721935272
839;0.7729234993457794;0.772092878818512;0.7737541198730469;0.7729234993457794;0.0008306205272674561;6.899304603180667e-07;0.7729234993457794
844;0.7716346383094788;0.7700781226158142;0.7731911540031433;0.7716346383094788;0.0015565156936645508;2.4227411046240377e-06;0.7716346383094788
849;0.7721104919910431;0.7696834802627563;0.7745375037193298;0.7721104919910431;0.002427011728286743;5.890385929241404e-06;0.7721104919910431
854;0.7731727659702301;0.767809271812439;0.7785362601280212;0.7731727659702301;0.005363494157791138;2.8767069580659665e-05;0.7731727659702301
859;0.7722066044807434;0.7717728018760681;0.7726404070854187;0.7722066044807434;0.00043380260467529297;1.881846998230685e-07;0.7722066044807434
864;0.7707704305648804;0.7680701613426208;0.7734706997871399;0.7707704305648804;0.0027002692222595215;7.291453872682041e-06;0.7707704305648804
869;0.7749715745449066;0.7743003368377686;0.7756428122520447;0.7749715745449066;0.0006712377071380615;4.5056005948396205e-07;0.7749715745449066
874;0.7720551788806915;0.771120548248291;0.772989809513092;0.7720551788806915;0.0009346306324005127;8.735344190213823e-07;0.7720551788806915
879;0.7705195248126984;0.7677351832389832;0.7733038663864136;0.7705195248126984;0.00278434157371521;7.752557999118892e-06;0.7705195248126984
884;0.7748377919197083;0.7744683027267456;0.7752072811126709;0.7748377919197083;0.0003694891929626465;1.365222637161878e-07;0.7748377919197083
889;0.7708101272583008;0.7626963257789612;0.7789239287376404;0.7708101272583008;0.0081138014793396;6.583377444613348e-05;0.7708101272583008
894;0.7738441526889801;0.7722266316413879;0.7754616737365723;0.7738441526889801;0.001617521047592163;2.6163743394036487e-06;0.7738441526889801
899;0.7743876576423645;0.7731878757476807;0.7755874395370483;0.7743876576423645;0.0011997818946838379;1.4394765948111399e-06;0.7743876576423645
904;0.7732569575309753;0.7717525362968445;0.7747613787651062;0.7732569575309753;0.0015044212341308594;2.263283249703818e-06;0.7732569575309753
909;0.7725985944271088;0.7714933156967163;0.7737038731575012;0.7725985944271088;0.001105278730392456;1.2216410718579596e-06;0.7725985944271088
914;0.7767040431499481;0.7751513123512268;0.7782567739486694;0.7767040431499481;0.0015527307987213135;2.410972933297728e-06;0.7767040431499481
919;0.7758036553859711;0.7742164134979248;0.7773908972740173;0.7758036553859711;0.0015872418880462646;2.519336811168671e-06;0.7758036553859711
924;0.7736836075782776;0.7706419229507446;0.7767252922058105;0.7736836075782776;0.003041684627532959;9.251845373370315e-06;0.7736836075782776
929;0.7767270505428314;0.774643063545227;0.7788110375404358;0.7767270505428314;0.00208398699760437;4.343001806184077e-06;0.7767270505428314
934;0.7740663588047028;0.7733396291732788;0.7747930884361267;0.7740663588047028;0.0007267296314239502;5.281359571895905e-07;0.7740663588047028
939;0.7766902446746826;0.7749955654144287;0.7783849239349365;0.7766902446746826;0.0016946792602539062;2.871937795134727e-06;0.7766902446746826
944;0.7730532288551331;0.7718376517295837;0.7742688059806824;0.7730532288551331;0.0012155771255493164;1.4776277481587385e-06;0.7730532288551331
949;0.7758417129516602;0.7736230492591858;0.7780603766441345;0.7758417129516602;0.0022186636924743652;4.922468580303985e-06;0.7758417129516602
954;0.7762611210346222;0.7735074758529663;0.7790147662162781;0.7762611210346222;0.002753645181655884;7.582561786456665e-06;0.7762611210346222
959;0.7747694849967957;0.7735728025436401;0.7759661674499512;0.7747694849967957;0.0011966824531555176;1.4320488936903075e-06;0.7747694849967957
964;0.772185206413269;0.7692164778709412;0.7751539349555969;0.772185206413269;0.002968728542327881;8.813349158032224e-06;0.772185206413269
969;0.7770400047302246;0.7759803533554077;0.7780996561050415;0.7770400047302246;0.0010596513748168945;1.1228610361513347e-06;0.7770400047302246
974;0.7734925448894501;0.7696181535720825;0.7773669362068176;0.7734925448894501;0.0038743913173675537;1.5010908080093088e-05;0.7734925448894501
979;0.7765768468379974;0.7741771936416626;0.7789765000343323;0.7765768468379974;0.002399653196334839;5.758335462680009e-06;0.7765768468379974
984;0.7745400667190552;0.7730236649513245;0.7760564684867859;0.7745400667190552;0.0015164017677307129;2.299474321176831e-06;0.7745400667190552
989;0.7760150730609894;0.7743518352508545;0.7776783108711243;0.7760150730609894;0.0016632378101348877;2.7663600130622967e-06;0.7760150730609894
994;0.7764266729354858;0.7748320698738098;0.7780212759971619;0.7764266729354858;0.0015946030616760254;2.542758924306554e-06;0.7764266729354858
999;0.7755774557590485;0.7752432823181152;0.7759116291999817;0.7755774557590485;0.00033417344093322754;1.1167188862515331e-07;0.7755774557590485


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-mean_squared_error/shuf-False/eval-False/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.31741152703762054;0.10915133357048035;0.5256717205047607;0.31741152703762054;0.2082601934671402;0.043372308182970665;0.31741152703762054
4;0.2983008101582527;0.13991449773311615;0.4566871225833893;0.2983008101582527;0.15838631242513657;0.02508622396363297;0.2983008101582527
9;0.22554643638432026;0.059310201555490494;0.39178267121315;0.22554643638432026;0.16623623482882977;0.027634485770065834;0.22554643638432026
14;0.30248434841632843;0.20243340730667114;0.4025352895259857;0.30248434841632843;0.10005094110965729;0.01001019081692811;0.30248434841632843
19;0.2930850461125374;0.16466669738292694;0.4215033948421478;0.2930850461125374;0.12841834872961044;0.01649127229043984;0.2930850461125374
24;0.30445871502161026;0.17281334102153778;0.43610408902168274;0.30445871502161026;0.13164537400007248;0.01733050449561896;0.30445871502161026
29;0.3554428219795227;0.24516594409942627;0.46571969985961914;0.3554428219795227;0.11027687788009644;0.012160989794981703;0.3554428219795227
34;0.3398197218775749;0.17961238324642181;0.500027060508728;0.3398197218775749;0.1602073386311531;0.025666391351276963;0.3398197218775749
39;0.28000208735466003;0.14231133460998535;0.4176928400993347;0.28000208735466003;0.13769075274467468;0.01895874339139514;0.28000208735466003
44;0.31200672686100006;0.15173646807670593;0.4722769856452942;0.31200672686100006;0.16027025878429413;0.02568655585078461;0.31200672686100006
49;0.2738177850842476;0.19750861823558807;0.3501269519329071;0.2738177850842476;0.07630916684865952;0.005823088945136556;0.2738177850842476
54;0.2523740082979202;0.16471987962722778;0.34002813696861267;0.2523740082979202;0.08765412867069244;0.007683246273018307;0.2523740082979202
59;0.19549545273184776;0.1238221749663353;0.26716873049736023;0.19549545273184776;0.07167327776551247;0.005137058745652304;0.19549545273184776
64;0.27049411088228226;0.17040230333805084;0.37058591842651367;0.27049411088228226;0.10009180754423141;0.01001836993747146;0.27049411088228226
69;0.21193411201238632;0.15488992631435394;0.2689782977104187;0.21193411201238632;0.05704418569803238;0.003254039121951602;0.21193411201238632
74;0.19326770305633545;0.1603856384754181;0.2261497676372528;0.19326770305633545;0.03288206458091736;0.0010812301711036199;0.19326770305633545
79;0.22240102291107178;0.17373493313789368;0.2710671126842499;0.22240102291107178;0.0486660897731781;0.00236838829381103;0.22240102291107178
84;0.18024325370788574;0.145630344748497;0.21485616266727448;0.18024325370788574;0.03461290895938873;0.0011980534666309328;0.18024325370788574
89;0.17888406664133072;0.12517911195755005;0.2325890213251114;0.17888406664133072;0.05370495468378067;0.0028842221575869353;0.17888406664133072
94;0.16358184814453125;0.1385715901851654;0.1885921061038971;0.16358184814453125;0.025010257959365845;0.0006255130031940226;0.16358184814453125
99;0.21501167863607407;0.16761671006679535;0.2624066472053528;0.21501167863607407;0.04739496856927872;0.0022462830456829175;0.21501167863607407
104;0.1788305975496769;0.10654998570680618;0.2511112093925476;0.1788305975496769;0.07228061184287071;0.005224486848379742;0.1788305975496769
109;0.18847408145666122;0.1555129736661911;0.22143518924713135;0.18847408145666122;0.03296110779047012;0.0010864346267749903;0.18847408145666122
114;0.18322623521089554;0.1427503079175949;0.22370216250419617;0.18322623521089554;0.04047592729330063;0.0016383006902525588;0.18322623521089554
119;0.18471655249595642;0.14131128787994385;0.228121817111969;0.18471655249595642;0.04340526461601257;0.0018840169963860731;0.18471655249595642
124;0.18251992762088776;0.12955951690673828;0.23548033833503723;0.18251992762088776;0.052960410714149475;0.0028048051030113985;0.18251992762088776
129;0.17696142941713333;0.14112162590026855;0.2128012329339981;0.17696142941713333;0.03583980351686478;0.0012844915161274728;0.17696142941713333
134;0.1725364290177822;0.11149639636278152;0.2335764616727829;0.1725364290177822;0.06104003265500069;0.00372588558652355;0.1725364290177822
139;0.17420312762260437;0.1300889253616333;0.21831732988357544;0.17420312762260437;0.04411420226097107;0.001946062841121865;0.17420312762260437
144;0.16667255014181137;0.11315613985061646;0.2201889604330063;0.16667255014181137;0.053516410291194916;0.002864006170455513;0.16667255014181137
149;0.1649177297949791;0.12937113642692566;0.20046432316303253;0.1649177297949791;0.035546593368053436;0.0012635603000737405;0.1649177297949791
154;0.15883023291826248;0.10376793146133423;0.21389253437519073;0.15883023291826248;0.05506230145692825;0.0030318570417336432;0.15883023291826248
159;0.17477571591734886;0.10972840338945389;0.23982302844524384;0.17477571591734886;0.06504731252789497;0.004231152867101642;0.17477571591734886
164;0.1802172176539898;0.11675988882780075;0.24367454648017883;0.1802172176539898;0.06345732882618904;0.004026832581755083;0.1802172176539898
169;0.1561308316886425;0.12297207862138748;0.18928958475589752;0.1561308316886425;0.03315875306725502;0.0010995029049751942;0.1561308316886425
174;0.17663665115833282;0.11979211866855621;0.23348118364810944;0.17663665115833282;0.05684453248977661;0.0032313008739812688;0.17663665115833282
179;0.19092261791229248;0.13361597061157227;0.2482292652130127;0.19092261791229248;0.057306647300720215;0.0032840518248491435;0.19092261791229248
184;0.17729385942220688;0.12590165436267853;0.22868606448173523;0.17729385942220688;0.05139220505952835;0.0026411587408806114;0.17729385942220688
189;0.17203952372074127;0.13369137048721313;0.2103876769542694;0.17203952372074127;0.03834815323352814;0.0014705808564221545;0.17203952372074127
194;0.16225629299879074;0.11359791457653046;0.21091467142105103;0.16225629299879074;0.048658378422260284;0.0023676377906838852;0.16225629299879074
199;0.16523666307330132;0.12011139839887619;0.21036192774772644;0.16523666307330132;0.045125264674425125;0.00203628951193692;0.16523666307330132
204;0.5226955711841583;0.45736849308013916;0.5880226492881775;0.5226955711841583;0.06532707810401917;0.00426762713360862;0.5226955711841583
209;0.6082402765750885;0.5653191208839417;0.6511614322662354;0.6082402765750885;0.04292115569114685;0.0018422256058636677;0.6082402765750885
214;0.6149083971977234;0.5844069123268127;0.645409882068634;0.6149083971977234;0.030501484870910645;0.0009303405793303909;0.6149083971977234
219;0.6609053909778595;0.646830141544342;0.674980640411377;0.6609053909778595;0.014075249433517456;0.00019811264661573347;0.6609053909778595
224;0.6508056819438934;0.6476426720619202;0.6539686918258667;0.6508056819438934;0.0031630098819732666;1.0004631513460538e-05;0.6508056819438934
229;0.6762683987617493;0.6606383323669434;0.6918984651565552;0.6762683987617493;0.015630066394805908;0.00024429897550604096;0.6762683987617493
234;0.6756405830383301;0.6384108662605286;0.7128702998161316;0.6756405830383301;0.037229716777801514;0.0013860518113553155;0.6756405830383301
239;0.6926610171794891;0.6764280200004578;0.7088940143585205;0.6926610171794891;0.016232997179031372;0.0002635101974144405;0.6926610171794891
244;0.69755819439888;0.6748636960983276;0.7202526926994324;0.69755819439888;0.022694498300552368;0.0005150402531137743;0.69755819439888
249;0.6869133710861206;0.651915431022644;0.7219113111495972;0.6869133710861206;0.03499794006347656;0.0012248558086866979;0.6869133710861206
254;0.7126111090183258;0.6895357966423035;0.7356864213943481;0.7126111090183258;0.02307531237602234;0.0005324700412510097;0.7126111090183258
259;0.7127285301685333;0.6888720393180847;0.7365850210189819;0.7127285301685333;0.02385649085044861;0.0005691321556975382;0.7127285301685333
264;0.6936129331588745;0.6564189195632935;0.7308069467544556;0.6936129331588745;0.037194013595581055;0.0013833946473482683;0.6936129331588745
269;0.7174025774002075;0.6870507001876831;0.7477544546127319;0.7174025774002075;0.030351877212524414;0.0009212364503241588;0.7174025774002075
274;0.7045547962188721;0.6736930012702942;0.73541659116745;0.7045547962188721;0.03086179494857788;0.0009524503874480672;0.7045547962188721
279;0.7207156419754028;0.6913282871246338;0.7501029968261719;0.7207156419754028;0.029387354850769043;0.0008636166251250188;0.7207156419754028
284;0.7227119207382202;0.6801257133483887;0.7652981281280518;0.7227119207382202;0.04258620738983154;0.0018135850598497427;0.7227119207382202
289;0.7198726832866669;0.68490070104599;0.7548446655273438;0.7198726832866669;0.03497198224067688;0.001223039541842219;0.7198726832866669
294;0.7284826040267944;0.6948338150978088;0.76213139295578;0.7284826040267944;0.033648788928985596;0.0011322409963874236;0.7284826040267944
299;0.7241607904434204;0.6832042336463928;0.765117347240448;0.7241607904434204;0.04095655679702759;0.0016774395446681467;0.7241607904434204
304;0.7271691262722015;0.6955549716949463;0.7587832808494568;0.7271691262722015;0.03161415457725525;0.000999454769634589;0.7271691262722015
309;0.7333348393440247;0.695008397102356;0.7716612815856934;0.7333348393440247;0.0383264422416687;0.001468916174903967;0.7333348393440247
314;0.7161312103271484;0.6772087216377258;0.755053699016571;0.7161312103271484;0.03892248868942261;0.0015149601257782308;0.7161312103271484
319;0.7325077652931213;0.6968711018562317;0.768144428730011;0.7325077652931213;0.03563666343688965;0.0012699717809141475;0.7325077652931213
324;0.7341697216033936;0.704172670841217;0.7641667723655701;0.7341697216033936;0.029997050762176514;0.0008998230544285946;0.7341697216033936
329;0.7347699105739594;0.6962225437164307;0.773317277431488;0.7347699105739594;0.038547366857528687;0.001485899491648901;0.7347699105739594
334;0.7292087376117706;0.6805365085601807;0.7778809666633606;0.7292087376117706;0.048672229051589966;0.0023689858808504383;0.7292087376117706
339;0.7281124293804169;0.7064682841300964;0.7497565746307373;0.7281124293804169;0.021644145250320435;0.00046846902361696863;0.7281124293804169
344;0.7357197999954224;0.6938422322273254;0.7775973677635193;0.7357197999954224;0.041877567768096924;0.0017537306821715504;0.7357197999954224
349;0.7459172606468201;0.704734206199646;0.7871003150939941;0.7459172606468201;0.04118305444717407;0.0016960439735989041;0.7459172606468201
354;0.7330978512763977;0.7057006359100342;0.7604950666427612;0.7330978512763977;0.027397215366363525;0.0007506074098309057;0.7330978512763977
359;0.734300822019577;0.7021936774253845;0.7664079666137695;0.734300822019577;0.032107144594192505;0.001030868733992385;0.734300822019577
364;0.7482978999614716;0.6996939778327942;0.7969018220901489;0.7482978999614716;0.04860392212867737;0.0023623412462905335;0.7482978999614716
369;0.7496450543403625;0.7129139304161072;0.7863761782646179;0.7496450543403625;0.03673112392425537;0.0013491754647390053;0.7496450543403625
374;0.7408668100833893;0.6949876546859741;0.7867459654808044;0.7408668100833893;0.04587915539741516;0.0021048968999801687;0.7408668100833893
379;0.7300066351890564;0.6935893297195435;0.7664239406585693;0.7300066351890564;0.03641730546951294;0.001326220137659817;0.7300066351890564
384;0.7405724227428436;0.6989375352859497;0.7822073101997375;0.7405724227428436;0.04163488745689392;0.0017334638535482227;0.7405724227428436
389;0.7293723821640015;0.6775979995727539;0.781146764755249;0.7293723821640015;0.05177438259124756;0.0026805866927048783;0.7293723821640015
394;0.744196742773056;0.7012047171592712;0.7871887683868408;0.744196742773056;0.04299202561378479;0.0018483142663763275;0.744196742773056
399;0.7517228424549103;0.715560257434845;0.7878854274749756;0.7517228424549103;0.03616258502006531;0.0013077325553334518;0.7517228424549103
404;0.7502333223819733;0.7117815017700195;0.788685142993927;0.7502333223819733;0.038451820611953735;0.0014785425083738701;0.7502333223819733
409;0.7637535929679871;0.7216846346855164;0.8058225512504578;0.7637535929679871;0.0420689582824707;0.0017697972509722604;0.7637535929679871
414;0.7534886300563812;0.712116539478302;0.7948607206344604;0.7534886300563812;0.041372090578079224;0.0017116498788007917;0.7534886300563812
419;0.7502977550029755;0.7043322324752808;0.7962632775306702;0.7502977550029755;0.0459655225276947;0.002112829261244009;0.7502977550029755
424;0.7487678527832031;0.7146331667900085;0.7829025387763977;0.7487678527832031;0.03413468599319458;0.0011651767878539943;0.7487678527832031
429;0.750853419303894;0.7141652703285217;0.7875415682792664;0.750853419303894;0.036688148975372314;0.0013460202752391126;0.750853419303894
434;0.7536576688289642;0.7211809158325195;0.7861344218254089;0.7536576688289642;0.0324767529964447;0.00105473948519208;0.7536576688289642
439;0.7497264444828033;0.7032309770584106;0.796221911907196;0.7497264444828033;0.0464954674243927;0.0021618284910127628;0.7497264444828033
444;0.7609420120716095;0.7195117473602295;0.8023722767829895;0.7609420120716095;0.041430264711380005;0.0017164668340550193;0.7609420120716095
449;0.7500821053981781;0.6988330483436584;0.8013311624526978;0.7500821053981781;0.05124905705451965;0.0026264658489774106;0.7500821053981781
454;0.7480559349060059;0.7107579112052917;0.78535395860672;0.7480559349060059;0.03729802370071411;0.0013911425719790316;0.7480559349060059
459;0.7546104490756989;0.726967453956604;0.7822534441947937;0.7546104490756989;0.02764299511909485;0.0007641351791543016;0.7546104490756989
464;0.7625685036182404;0.7184863090515137;0.806650698184967;0.7625685036182404;0.044082194566726685;0.0019432398778187476;0.7625685036182404
469;0.7579542696475983;0.7199354767799377;0.7959730625152588;0.7579542696475983;0.03801879286766052;0.0014454286111140746;0.7579542696475983
474;0.7591725289821625;0.7222315073013306;0.7961135506629944;0.7591725289821625;0.03694102168083191;0.0013646390828236932;0.7591725289821625
479;0.7640496790409088;0.7181534767150879;0.8099458813667297;0.7640496790409088;0.04589620232582092;0.00210646138793269;0.7640496790409088
484;0.7621793746948242;0.7175254821777344;0.8068332672119141;0.7621793746948242;0.044653892517089844;0.0019939701169278123;0.7621793746948242
489;0.7560925185680389;0.7064927816390991;0.8056922554969788;0.7560925185680389;0.04959973692893982;0.0024601339034200365;0.7560925185680389
494;0.7662290334701538;0.7240538597106934;0.8084042072296143;0.7662290334701538;0.04217517375946045;0.0017787452816406812;0.7662290334701538
499;0.7544132173061371;0.7110454440116882;0.7977809906005859;0.7544132173061371;0.04336777329444885;0.001880763760518711;0.7544132173061371
504;0.7617535591125488;0.7232010364532471;0.8003060817718506;0.7617535591125488;0.03855252265930176;0.0014862970033959755;0.7617535591125488
509;0.7639477550983429;0.7270037531852722;0.8008917570114136;0.7639477550983429;0.03694400191307068;0.00136485927735297;0.7639477550983429
514;0.7681187689304352;0.7255430817604065;0.8106944561004639;0.7681187689304352;0.042575687170028687;0.0018126891380001453;0.7681187689304352
519;0.7680787742137909;0.7208725214004517;0.8152850270271301;0.7680787742137909;0.04720625281333923;0.0022284303046768983;0.7680787742137909
524;0.7645738422870636;0.7207227945327759;0.8084248900413513;0.7645738422870636;0.04385104775428772;0.001922914389148822;0.7645738422870636
529;0.7660039067268372;0.7241817712783813;0.807826042175293;0.7660039067268372;0.04182213544845581;0.001749091013468984;0.7660039067268372
534;0.7690323889255524;0.7237719297409058;0.814292848110199;0.7690323889255524;0.045260459184646606;0.0020485091656050614;0.7690323889255524
539;0.7680691778659821;0.7249422669410706;0.8111960887908936;0.7680691778659821;0.0431269109249115;0.0018599304459252508;0.7680691778659821
544;0.7670474052429199;0.7184209227561951;0.8156738877296448;0.7670474052429199;0.048626482486724854;0.002364534799031759;0.7670474052429199
549;0.76756551861763;0.7316697239875793;0.8034613132476807;0.76756551861763;0.03589579463005066;0.0012885080721227737;0.76756551861763
554;0.7734097838401794;0.7358582615852356;0.8109613060951233;0.7734097838401794;0.03755152225494385;0.001410116823663543;0.7734097838401794
559;0.7611839771270752;0.7107062339782715;0.8116617202758789;0.7611839771270752;0.05047774314880371;0.0025480025533966;0.7611839771270752
564;0.7665596902370453;0.7338268756866455;0.7992925047874451;0.7665596902370453;0.03273281455039978;0.0010714371483908636;0.7665596902370453
569;0.7720764577388763;0.7332942485809326;0.8108586668968201;0.7720764577388763;0.038782209157943726;0.0015040597471704942;0.7720764577388763
574;0.7675744593143463;0.7281053066253662;0.8070436120033264;0.7675744593143463;0.0394691526889801;0.0015578140139860253;0.7675744593143463
579;0.7698323428630829;0.7358213067054749;0.8038433790206909;0.7698323428630829;0.03401103615760803;0.001156750580514121;0.7698323428630829
584;0.7743687629699707;0.7358174920082092;0.8129200339317322;0.7743687629699707;0.038551270961761475;0.0014862004927671535;0.7743687629699707
589;0.771923691034317;0.7254135608673096;0.8184338212013245;0.771923691034317;0.046510130167007446;0.002163192208151976;0.771923691034317
594;0.765253335237503;0.7304257154464722;0.8000809550285339;0.765253335237503;0.034827619791030884;0.001212963100308606;0.765253335237503
599;0.7664730846881866;0.7259538173675537;0.8069923520088196;0.7664730846881866;0.040519267320632935;0.001641811024200912;0.7664730846881866
604;0.7759453058242798;0.7365559339523315;0.815334677696228;0.7759453058242798;0.03938937187194824;0.0015515226164666274;0.7759453058242798
609;0.7758981585502625;0.7409056425094604;0.8108906745910645;0.7758981585502625;0.034992516040802;0.0012244761788657854;0.7758981585502625
614;0.7716302275657654;0.7381665706634521;0.8050938844680786;0.7716302275657654;0.03346365690231323;0.001119816333275736;0.7716302275657654
619;0.7733694016933441;0.7333246469497681;0.8134141564369202;0.7733694016933441;0.04004475474357605;0.0016035823824731565;0.7733694016933441
624;0.7733292281627655;0.7265570759773254;0.8201013803482056;0.7733292281627655;0.046772152185440063;0.0021876342200579657;0.7733292281627655
629;0.7700181007385254;0.7295137047767639;0.8105224967002869;0.7700181007385254;0.040504395961761475;0.0016406060922271593;0.7700181007385254
634;0.7695350348949432;0.7293732762336731;0.8096967935562134;0.7695350348949432;0.04016175866127014;0.0016129668587661072;0.7695350348949432
639;0.774469256401062;0.7387512922286987;0.8101872205734253;0.774469256401062;0.03571796417236328;0.001275772964618227;0.774469256401062
644;0.7743483781814575;0.739288330078125;0.80940842628479;0.7743483781814575;0.03506004810333252;0.0012292069730079902;0.7743483781814575
649;0.7764845788478851;0.7429994344711304;0.8099697232246399;0.7764845788478851;0.03348514437675476;0.001121254893932111;0.7764845788478851
654;0.7760357856750488;0.7346524596214294;0.8174191117286682;0.7760357856750488;0.041383326053619385;0.001712579675260173;0.7760357856750488
659;0.7785478234291077;0.7388207316398621;0.8182749152183533;0.7785478234291077;0.039727091789245605;0.0015782418220311456;0.7785478234291077
664;0.7747792899608612;0.7356261014938354;0.813932478427887;0.7747792899608612;0.03915318846702576;0.0015329721671344387;0.7747792899608612
669;0.7579411864280701;0.7165550589561462;0.7993273138999939;0.7579411864280701;0.04138612747192383;0.0017128115471223282;0.7579411864280701
674;0.7722367942333221;0.7302762866020203;0.814197301864624;0.7722367942333221;0.04196050763130188;0.0017606842006765433;0.7722367942333221
679;0.7738749384880066;0.742074191570282;0.8056756854057312;0.7738749384880066;0.03180074691772461;0.0010112875045251712;0.7738749384880066
684;0.7785370945930481;0.7424733638763428;0.8146008253097534;0.7785370945930481;0.03606373071670532;0.001300592673207035;0.7785370945930481
689;0.7751385271549225;0.7341726422309875;0.8161044120788574;0.7751385271549225;0.040965884923934937;0.0016782037276010797;0.7751385271549225
694;0.7752254903316498;0.7395618557929993;0.8108891248703003;0.7752254903316498;0.03566363453865051;0.0012718948285064258;0.7752254903316498
699;0.7683156728744507;0.7304328680038452;0.8061984777450562;0.7683156728744507;0.03788280487060547;0.0014351069048643694;0.7683156728744507
704;0.7781630754470825;0.7419463396072388;0.8143798112869263;0.7781630754470825;0.03621673583984375;0.0013116519548930228;0.7781630754470825
709;0.7754830121994019;0.7303983569145203;0.8205676674842834;0.7754830121994019;0.04508465528488159;0.0020326261421566016;0.7754830121994019
714;0.7797957360744476;0.7405657172203064;0.8190257549285889;0.7797957360744476;0.039230018854141235;0.0015389943792962768;0.7797957360744476
719;0.7784075140953064;0.7374736070632935;0.8193414211273193;0.7784075140953064;0.04093390703201294;0.0016755847449054784;0.7784075140953064
724;0.7725389003753662;0.7386542558670044;0.806423544883728;0.7725389003753662;0.033884644508361816;0.0011481691334580546;0.7725389003753662
729;0.770056426525116;0.7310027480125427;0.8091101050376892;0.770056426525116;0.03905367851257324;0.001525189805363425;0.770056426525116
734;0.7738631665706635;0.7325589060783386;0.8151674270629883;0.7738631665706635;0.04130426049232483;0.0017060419348178257;0.7738631665706635
739;0.7761963903903961;0.7390421032905579;0.8133506774902344;0.7761963903903961;0.03715428709983826;0.0013804410498972075;0.7761963903903961
744;0.7771174013614655;0.7447933554649353;0.8094414472579956;0.7771174013614655;0.03232404589653015;0.0010448439431209877;0.7771174013614655
749;0.7705901265144348;0.7358024716377258;0.8053777813911438;0.7705901265144348;0.034787654876708984;0.0012101809318210144;0.7705901265144348
754;0.7841865420341492;0.7471586465835571;0.8212144374847412;0.7841865420341492;0.03702789545059204;0.0013710650414999748;0.7841865420341492
759;0.7770255506038666;0.742074191570282;0.8119769096374512;0.7770255506038666;0.034951359033584595;0.0012215974982945355;0.7770255506038666
764;0.781133234500885;0.7445545196533203;0.8177119493484497;0.781133234500885;0.0365787148475647;0.00133800237989945;0.781133234500885
769;0.7868017852306366;0.7473114132881165;0.8262921571731567;0.7868017852306366;0.03949037194252014;0.001559489476158582;0.7868017852306366
774;0.7825831770896912;0.7510071992874146;0.8141591548919678;0.7825831770896912;0.03157597780227661;0.0009970423741698653;0.7825831770896912
779;0.7839567959308624;0.7480078339576721;0.8199057579040527;0.7839567959308624;0.03594896197319031;0.0012923278669498828;0.7839567959308624
784;0.7820538878440857;0.7419595122337341;0.8221482634544373;0.7820538878440857;0.04009437561035156;0.0016075589555839542;0.7820538878440857
789;0.7781988978385925;0.7387666702270508;0.8176311254501343;0.7781988978385925;0.03943222761154175;0.0015549005744084354;0.7781988978385925
794;0.7772116363048553;0.7376050353050232;0.8168182373046875;0.7772116363048553;0.03960660099983215;0.0015686828427599053;0.7772116363048553
799;0.7807029187679291;0.7438607811927795;0.8175450563430786;0.7807029187679291;0.036842137575149536;0.0013573431011062453;0.7807029187679291
804;0.7814193367958069;0.7395662665367126;0.8232724070549011;0.7814193367958069;0.04185307025909424;0.0017516794901126786;0.7814193367958069
809;0.7838094234466553;0.7456773519515991;0.8219414949417114;0.7838094234466553;0.03813207149505615;0.001454054876504074;0.7838094234466553
814;0.7854123413562775;0.7487635612487793;0.8220611214637756;0.7854123413562775;0.03664878010749817;0.0013431330833677535;0.7854123413562775
819;0.7744200229644775;0.7389338612556458;0.8099061846733093;0.7744200229644775;0.03548616170883179;0.0012592676728253593;0.7744200229644775
824;0.7796167433261871;0.7458305954933167;0.8134028911590576;0.7796167433261871;0.03378614783287048;0.0011415037853845789;0.7796167433261871
829;0.7804944515228271;0.7390875816345215;0.8219013214111328;0.7804944515228271;0.041406869888305664;0.0017145288739470743;0.7804944515228271
834;0.7776517570018768;0.7419579029083252;0.8133456110954285;0.7776517570018768;0.035693854093551636;0.0012740512200517529;0.7776517570018768
839;0.778509646654129;0.7369040250778198;0.8201152682304382;0.778509646654129;0.041605621576309204;0.001731027746751046;0.778509646654129
844;0.7748440206050873;0.7393474578857422;0.8103405833244324;0.7748440206050873;0.03549656271934509;0.0012600059648883999;0.7748440206050873
849;0.783965528011322;0.7490387558937073;0.8188923001289368;0.783965528011322;0.034926772117614746;0.0012198794105557909;0.783965528011322
854;0.7868735194206238;0.7465453147888184;0.8272017240524292;0.7868735194206238;0.04032820463180542;0.0016263640888247721;0.7868735194206238
859;0.778795063495636;0.746703028678894;0.8108870983123779;0.778795063495636;0.03209203481674194;0.001029898698678977;0.778795063495636
864;0.7833061516284943;0.7517163157463074;0.8148959875106812;0.7833061516284943;0.03158983588218689;0.0009979177310635023;0.7833061516284943
869;0.781131774187088;0.7433475852012634;0.8189159631729126;0.781131774187088;0.037784188985824585;0.0014276449373165079;0.781131774187088
874;0.7847967147827148;0.748637318611145;0.8209561109542847;0.7847967147827148;0.036159396171569824;0.0013075019314925385;0.7847967147827148
879;0.7750927805900574;0.7457866072654724;0.8043989539146423;0.7750927805900574;0.02930617332458496;0.0008588517949306151;0.7750927805900574
884;0.7811656296253204;0.7448974847793579;0.817433774471283;0.7811656296253204;0.036268144845962524;0.001315378330567718;0.7811656296253204
889;0.7864498496055603;0.7517824769020081;0.8211172223091125;0.7864498496055603;0.034667372703552246;0.0012018267301669994;0.7864498496055603
894;0.7848966419696808;0.753576934337616;0.8162163496017456;0.7848966419696808;0.03131970763206482;0.0009809240861580193;0.7848966419696808
899;0.7867903113365173;0.7543660402297974;0.8192145824432373;0.7867903113365173;0.03242427110671997;0.0010513333568020755;0.7867903113365173
904;0.7754070460796356;0.7384297251701355;0.8123843669891357;0.7754070460796356;0.03697732090950012;0.001367322261644155;0.7754070460796356
909;0.7802102565765381;0.7429463863372803;0.8174741268157959;0.7802102565765381;0.03726387023925781;0.001388596025208244;0.7802102565765381
914;0.780079573392868;0.7456528544425964;0.8145062923431396;0.780079573392868;0.034426718950271606;0.0011851989776809901;0.780079573392868
919;0.7829547226428986;0.7362750172615051;0.829634428024292;0.7829547226428986;0.04667970538139343;0.002178994894493691;0.7829547226428986
924;0.7839510142803192;0.7453688979148865;0.822533130645752;0.7839510142803192;0.03858211636543274;0.0014885797032357928;0.7839510142803192
929;0.7801547348499298;0.7394433617591858;0.8208661079406738;0.7801547348499298;0.04071137309074402;0.0016574158989337562;0.7801547348499298
934;0.785251647233963;0.7448956966400146;0.8256075978279114;0.785251647233963;0.040355950593948364;0.0016286027483412013;0.785251647233963
939;0.7879365384578705;0.7509241104125977;0.8249489665031433;0.7879365384578705;0.03701242804527283;0.0013699198298064985;0.7879365384578705
944;0.7841135263442993;0.7516505122184753;0.8165765404701233;0.7841135263442993;0.032463014125823975;0.001053847286133447;0.7841135263442993
949;0.785051554441452;0.7503327131271362;0.8197703957557678;0.785051554441452;0.034718841314315796;0.0012053979422086414;0.785051554441452
954;0.781417042016983;0.7512878775596619;0.8115462064743042;0.781417042016983;0.030129164457321167;0.0009077665508963051;0.781417042016983
959;0.7807284295558929;0.7440872192382812;0.8173696398735046;0.7807284295558929;0.036641210317611694;0.0013425782935394537;0.7807284295558929
964;0.785064697265625;0.7530156970024109;0.8171136975288391;0.785064697265625;0.03204900026321411;0.0010271384178714982;0.785064697265625
969;0.7828658819198608;0.7457237243652344;0.8200080394744873;0.7828658819198608;0.037142157554626465;0.0013795398678126958;0.7828658819198608
974;0.7843254208564758;0.7469664216041565;0.8216844201087952;0.7843254208564758;0.037358999252319336;0.0013956948251347967;0.7843254208564758
979;0.7870006859302521;0.7462223768234253;0.8277789950370789;0.7870006859302521;0.04077830910682678;0.001662870493611912;0.7870006859302521
984;0.7881447374820709;0.7515852451324463;0.8247042298316956;0.7881447374820709;0.036559492349624634;0.0013365964808622621;0.7881447374820709
989;0.7824563682079315;0.7433583736419678;0.8215543627738953;0.7824563682079315;0.039097994565963745;0.0015286531790801305;0.7824563682079315
994;0.7824607491493225;0.7465255856513977;0.8183959126472473;0.7824607491493225;0.035935163497924805;0.0012913359756225873;0.7824607491493225
999;0.7804880142211914;0.7505516409873962;0.8104243874549866;0.7804880142211914;0.029936373233795166;0.0008961864423930876;0.7804880142211914


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-mean_squared_error/shuf-False/eval-False/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.4133392572402954;0.32268697023391724;0.5039915442466736;0.4133392572402954;0.09065228700637817;0.008217837139486761;0.4133392572402954
4;0.5836615264415741;0.5324865579605103;0.6348364949226379;0.5836615264415741;0.05117496848106384;0.0026188773990378778;0.5836615264415741
9;0.6016928553581238;0.5766253471374512;0.6267603635787964;0.6016928553581238;0.025067508220672607;0.0006283799683934888;0.6016928553581238
14;0.6051246523857117;0.6019870042800903;0.608262300491333;0.6051246523857117;0.003137648105621338;9.84483563470917e-06;0.6051246523857117
19;0.5919258296489716;0.5651520490646362;0.6186996102333069;0.5919258296489716;0.026773780584335327;0.0007168353267781313;0.5919258296489716
24;0.5788697302341461;0.5458371043205261;0.6119023561477661;0.5788697302341461;0.033032625913619995;0.0010911543747491592;0.5788697302341461
29;0.5955221354961395;0.5799452066421509;0.6110990643501282;0.5955221354961395;0.015576928853988647;0.00024264071252222408;0.5955221354961395
34;0.6003123223781586;0.576530396938324;0.6240942478179932;0.6003123223781586;0.023781925439834595;0.0005655799776258519;0.6003123223781586
39;0.5693016648292542;0.5536694526672363;0.584933876991272;0.5693016648292542;0.015632212162017822;0.0002443660570783379;0.5693016648292542
44;0.5635713040828705;0.5427916049957275;0.5843510031700134;0.5635713040828705;0.020779699087142944;0.0004317958941522093;0.5635713040828705
49;0.5591412484645844;0.5472971200942993;0.5709853768348694;0.5591412484645844;0.011844128370285034;0.00014028337685179082;0.5591412484645844
54;0.5763195157051086;0.5510278344154358;0.6016111969947815;0.5763195157051086;0.02529168128967285;0.0006396691424583878;0.5763195157051086
59;0.5413346290588379;0.4980618953704834;0.5846073627471924;0.5413346290588379;0.04327273368835449;0.0018725294808632498;0.5413346290588379
64;0.5692402422428131;0.5565935969352722;0.581886887550354;0.5692402422428131;0.012646645307540894;0.0001599376375347461;0.5692402422428131
69;0.5534122586250305;0.5439131855964661;0.562911331653595;0.5534122586250305;0.009499073028564453;9.023238840200065e-05;0.5534122586250305
74;0.5562503337860107;0.5237687230110168;0.5887319445610046;0.5562503337860107;0.032481610774993896;0.0010550550385381996;0.5562503337860107
79;0.5564638078212738;0.5499303340911865;0.5629972815513611;0.5564638078212738;0.00653347373008728;4.26862789817406e-05;0.5564638078212738
84;0.5688258409500122;0.5436063408851624;0.5940453410148621;0.5688258409500122;0.025219500064849854;0.0006360231835209618;0.5688258409500122
89;0.5498121082782745;0.5220097899436951;0.577614426612854;0.5498121082782745;0.027802318334579468;0.0007729689047772936;0.5498121082782745
94;0.5559242963790894;0.5223207473754883;0.5895278453826904;0.5559242963790894;0.033603549003601074;0.0011291985056374187;0.5559242963790894
99;0.5611851513385773;0.5446767210960388;0.5776935815811157;0.5611851513385773;0.016508430242538452;0.0002725282690727582;0.5611851513385773
104;0.5661403834819794;0.5621660351753235;0.5701147317886353;0.5661403834819794;0.003974348306655884;1.579544446261849e-05;0.5661403834819794
109;0.5612685084342957;0.542009711265564;0.5805273056030273;0.5612685084342957;0.01925879716873169;0.00037090126838634774;0.5612685084342957
114;0.5602920949459076;0.5396180748939514;0.5809661149978638;0.5602920949459076;0.020674020051956177;0.0004274151051086861;0.5602920949459076
119;0.5541214346885681;0.5248034000396729;0.5834394693374634;0.5541214346885681;0.029318034648895264;0.0008595471556738232;0.5541214346885681
124;0.5554823875427246;0.5319774150848389;0.5789873600006104;0.5554823875427246;0.023504972457885742;0.0005524837302459673;0.5554823875427246
129;0.5509763658046722;0.5485052466392517;0.5534474849700928;0.5509763658046722;0.0024711191654205322;6.106429929708668e-06;0.5509763658046722
134;0.5571849942207336;0.5491691827774048;0.5652008056640625;0.5571849942207336;0.008015811443328857;6.425323309500186e-05;0.5571849942207336
139;0.5562557578086853;0.5395870804786682;0.5729244351387024;0.5562557578086853;0.01666867733001709;0.00027784480393222566;0.5562557578086853
144;0.5600298345088959;0.5473087430000305;0.5727509260177612;0.5600298345088959;0.012721091508865356;0.00016182616917692627;0.5600298345088959
149;0.5572234690189362;0.5309706926345825;0.5834762454032898;0.5572234690189362;0.026252776384353638;0.0006892082678868761;0.5572234690189362
154;0.555526465177536;0.5423755049705505;0.5686774253845215;0.555526465177536;0.013150960206985474;0.0001729477543657154;0.555526465177536
159;0.5616534948348999;0.5556630492210388;0.567643940448761;0.5616534948348999;0.005990445613861084;3.58854386526275e-05;0.5616534948348999
164;0.5689979493618011;0.5522902607917786;0.5857056379318237;0.5689979493618011;0.016707688570022583;0.00027914685735286326;0.5689979493618011
169;0.5568375289440155;0.5426288843154907;0.5710461735725403;0.5568375289440155;0.01420864462852478;0.0002018855821797061;0.5568375289440155
174;0.5627442002296448;0.5454248189926147;0.5800635814666748;0.5627442002296448;0.01731938123703003;0.00029996096643358783;0.5627442002296448
179;0.5640369057655334;0.552718997001648;0.575354814529419;0.5640369057655334;0.011317908763885498;0.00012809505878763616;0.5640369057655334
184;0.5586940050125122;0.5453561544418335;0.5720318555831909;0.5586940050125122;0.013337850570678711;0.00017789825784575442;0.5586940050125122
189;0.5565904676914215;0.5421328544616699;0.5710480809211731;0.5565904676914215;0.014457613229751587;0.0002090225803010881;0.5565904676914215
194;0.5593981146812439;0.5465831756591797;0.5722130537033081;0.5593981146812439;0.012814939022064209;0.00016422266213922398;0.5593981146812439
199;0.563176840543747;0.5501955151557922;0.5761581659317017;0.563176840543747;0.012981325387954712;0.00016851480882795755;0.563176840543747
204;0.6445145010948181;0.6158656477928162;0.6731633543968201;0.6445145010948181;0.028648853302001953;0.0008207567955196282;0.6445145010948181
209;0.666392982006073;0.6298755407333374;0.7029104232788086;0.666392982006073;0.036517441272735596;0.0013335235171076931;0.666392982006073
214;0.6762617826461792;0.6409708261489868;0.7115527391433716;0.6762617826461792;0.03529095649719238;0.0012454516104867253;0.6762617826461792
219;0.6807161569595337;0.6437581181526184;0.717674195766449;0.6807161569595337;0.03695803880691528;0.001365896632453456;0.6807161569595337
224;0.6853371858596802;0.6430766582489014;0.727597713470459;0.6853371858596802;0.04226052761077881;0.001785952193941398;0.6853371858596802
229;0.6911683082580566;0.6518707275390625;0.7304658889770508;0.6911683082580566;0.03929758071899414;0.00154429985036586;0.6911683082580566
234;0.696685403585434;0.6590961813926697;0.7342746257781982;0.696685403585434;0.03758922219276428;0.0014129496250570028;0.696685403585434
239;0.6962295174598694;0.6567997932434082;0.7356592416763306;0.6962295174598694;0.03942972421646118;0.0015547031517861853;0.6962295174598694
244;0.6996625363826752;0.6618213653564453;0.737503707408905;0.6996625363826752;0.03784117102622986;0.0014319542246363781;0.6996625363826752
249;0.7031724452972412;0.667121946811676;0.7392229437828064;0.7031724452972412;0.036050498485565186;0.0012996384410577377;0.7031724452972412
254;0.7061522006988525;0.6715007424354553;0.7408036589622498;0.7061522006988525;0.03465145826339722;0.0012007235597799593;0.7061522006988525
259;0.7028806507587433;0.6634019017219543;0.7423593997955322;0.7028806507587433;0.03947874903678894;0.0015585716255097637;0.7028806507587433
264;0.7056002616882324;0.6711180806159973;0.7400824427604675;0.7056002616882324;0.03448218107223511;0.001189020811498409;0.7056002616882324
269;0.7117856740951538;0.6787485480308533;0.7448228001594543;0.7117856740951538;0.03303712606430054;0.001091451698588486;0.7117856740951538
274;0.7147423923015594;0.6803320646286011;0.7491527199745178;0.7147423923015594;0.034410327672958374;0.0011840706505603649;0.7147423923015594
279;0.7132675051689148;0.6772303581237793;0.7493046522140503;0.7132675051689148;0.0360371470451355;0.0012986759671527182;0.7132675051689148
284;0.7154428958892822;0.6790922284126282;0.7517935633659363;0.7154428958892822;0.03635066747665405;0.0013213710259982747;0.7154428958892822
289;0.7155764698982239;0.6802505850791931;0.7509023547172546;0.7155764698982239;0.03532588481903076;0.001247918138247428;0.7155764698982239
294;0.7178962528705597;0.6836807727813721;0.7521117329597473;0.7178962528705597;0.03421548008918762;0.0011706990777335946;0.7178962528705597
299;0.717294842004776;0.6802676916122437;0.7543219923973083;0.717294842004776;0.03702715039253235;0.0013710098661912085;0.717294842004776
304;0.7189961373806;0.6866426467895508;0.7513496279716492;0.7189961373806;0.032353490591049194;0.0010467483534251087;0.7189961373806
309;0.7217220366001129;0.6896193027496338;0.753824770450592;0.7217220366001129;0.032102733850479126;0.0010305855206746983;0.7217220366001129
314;0.7207896411418915;0.6858106255531311;0.7557686567306519;0.7207896411418915;0.034979015588760376;0.0012235315315587414;0.7207896411418915
319;0.7194852828979492;0.6833885908126831;0.7555819749832153;0.7194852828979492;0.03609669208526611;0.0013029711794985133;0.7194852828979492
324;0.7243019044399261;0.6928065419197083;0.755797266960144;0.7243019044399261;0.031495362520217896;0.0009919578602799461;0.7243019044399261
329;0.7199863791465759;0.686132550239563;0.7538402080535889;0.7199863791465759;0.03385382890701294;0.001146081731665305;0.7199863791465759
334;0.7259895205497742;0.6951081156730652;0.7568709254264832;0.7259895205497742;0.030881404876708984;0.0009536611671592254;0.7259895205497742
339;0.7224860787391663;0.6886663436889648;0.7563058137893677;0.7224860787391663;0.033819735050201416;0.0011437744788658222;0.7224860787391663
344;0.7282396852970123;0.6978989839553833;0.7585803866386414;0.7282396852970123;0.03034070134162903;0.0009205581579019295;0.7282396852970123
349;0.7291165292263031;0.7040663957595825;0.7541666626930237;0.7291165292263031;0.02505013346672058;0.0006275091867005145;0.7291165292263031
354;0.7270314991474152;0.6947372555732727;0.7593257427215576;0.7270314991474152;0.032294243574142456;0.0010429181680260413;0.7270314991474152
359;0.7299450933933258;0.6988381147384644;0.7610520720481873;0.7299450933933258;0.03110697865486145;0.0009676441210340059;0.7299450933933258
364;0.7273318767547607;0.6934304237365723;0.7612333297729492;0.7273318767547607;0.03390145301818848;0.0011493085167444406;0.7273318767547607
369;0.7312505543231964;0.7005026340484619;0.7619984745979309;0.7312505543231964;0.030747920274734497;0.0009454346012214287;0.7312505543231964
374;0.7309982478618622;0.699499249458313;0.7624972462654114;0.7309982478618622;0.031498998403549194;0.0009921869004267947;0.7309982478618622
379;0.7289565801620483;0.6962262988090515;0.7616868615150452;0.7289565801620483;0.032730281352996826;0.0010712713174463318;0.7289565801620483
384;0.7280877530574799;0.6949535012245178;0.7612220048904419;0.7280877530574799;0.033134251832962036;0.001097878644530148;0.7280877530574799
389;0.7298233211040497;0.6967525482177734;0.7628940939903259;0.7298233211040497;0.033070772886276245;0.001093676019295664;0.7298233211040497
394;0.7283663749694824;0.6955870389938354;0.7611457109451294;0.7283663749694824;0.03277933597564697;0.0010744848670043439;0.7283663749694824
399;0.7327415943145752;0.7023751139640808;0.7631080746650696;0.7327415943145752;0.030366480350494385;0.0009221231288769616;0.7327415943145752
404;0.7322192192077637;0.704002320766449;0.7604361176490784;0.7322192192077637;0.028216898441314697;0.0007961933576474678;0.7322192192077637
409;0.7320374250411987;0.6994260549545288;0.7646487951278687;0.7320374250411987;0.03261137008666992;0.0010635014589297498;0.7320374250411987
414;0.7320097386837006;0.7005742788314819;0.7634451985359192;0.7320097386837006;0.03143545985221863;0.0009881881361204492;0.7320097386837006
419;0.7374507784843445;0.7096084356307983;0.7652931213378906;0.7374507784843445;0.027842342853546143;0.000775196055574412;0.7374507784843445
424;0.7342589497566223;0.7013799548149109;0.7671379446983337;0.7342589497566223;0.032878994941711426;0.0010810283083770855;0.7342589497566223
429;0.7279597520828247;0.6932450532913208;0.7626744508743286;0.7279597520828247;0.034714698791503906;0.0012051103121848428;0.7279597520828247
434;0.7319501340389252;0.7040817141532898;0.7598185539245605;0.7319501340389252;0.027868419885635376;0.0007766488269220773;0.7319501340389252
439;0.7349391281604767;0.7040181159973145;0.7658601403236389;0.7349391281604767;0.03092101216316223;0.0009561089931944267;0.7349391281604767
444;0.7332899868488312;0.6989438533782959;0.7676361203193665;0.7332899868488312;0.03434613347053528;0.0011796568843758237;0.7332899868488312
449;0.7353973984718323;0.7055032849311829;0.7652915120124817;0.7353973984718323;0.029894113540649414;0.0008936580243812386;0.7353973984718323
454;0.735761284828186;0.7063401341438293;0.7651824355125427;0.735761284828186;0.02942115068435669;0.0008656041075916221;0.735761284828186
459;0.7346413731575012;0.7048382759094238;0.7644444704055786;0.7346413731575012;0.029803097248077393;0.0008882246055783583;0.7346413731575012
464;0.7336041331291199;0.7010493874549866;0.7661588788032532;0.7336041331291199;0.0325547456741333;0.0010598114659075009;0.7336041331291199
469;0.7336283922195435;0.7013343572616577;0.7659224271774292;0.7336283922195435;0.03229403495788574;0.0010429046938611464;0.7336283922195435
474;0.7392737865447998;0.7120764255523682;0.7664711475372314;0.7392737865447998;0.02719736099243164;0.0007396964449526422;0.7392737865447998
479;0.7365039885044098;0.7032040953636169;0.7698038816452026;0.7365039885044098;0.03329989314079285;0.0011088828831882225;0.7365039885044098
484;0.7351820766925812;0.7045188546180725;0.7658452987670898;0.7351820766925812;0.030663222074508667;0.0009402331879906356;0.7351820766925812
489;0.7340356409549713;0.7043541669845581;0.7637171149253845;0.7340356409549713;0.029681473970413208;0.0008809898970563168;0.7340356409549713
494;0.7397370040416718;0.7129075527191162;0.7665664553642273;0.7397370040416718;0.026829451322555542;0.0007198194582693773;0.7397370040416718
499;0.7347640097141266;0.7042388319969177;0.7652891874313354;0.7347640097141266;0.030525177717208862;0.0009317864746671845;0.7347640097141266
504;0.7390673756599426;0.7100537419319153;0.76808100938797;0.7390673756599426;0.029013633728027344;0.0008417909421041259;0.7390673756599426
509;0.7373612523078918;0.706607460975647;0.7681150436401367;0.7373612523078918;0.030753791332244873;0.0009457956813072599;0.7373612523078918
514;0.7348758280277252;0.7058505415916443;0.7639011144638062;0.7348758280277252;0.029025286436080933;0.0008424672526965438;0.7348758280277252
519;0.7374556660652161;0.7081516981124878;0.7667596340179443;0.7374556660652161;0.02930396795272827;0.0008587225377745256;0.7374556660652161
524;0.7369281351566315;0.7074445486068726;0.7664117217063904;0.7369281351566315;0.02948358654975891;0.0008692818758371246;0.7369281351566315
529;0.7345463633537292;0.7032074332237244;0.7658852934837341;0.7345463633537292;0.03133893013000488;0.0009821285416933279;0.7345463633537292
534;0.7377310395240784;0.7058799266815186;0.7695821523666382;0.7377310395240784;0.031851112842559814;0.0010144933893094787;0.7377310395240784
539;0.7390051782131195;0.7107764482498169;0.7672339081764221;0.7390051782131195;0.028228729963302612;0.0007968611953410587;0.7390051782131195
544;0.7393162548542023;0.7096667289733887;0.7689657807350159;0.7393162548542023;0.0296495258808136;0.0008790943849570354;0.7393162548542023
549;0.7426989078521729;0.7165578007698059;0.7688400149345398;0.7426989078521729;0.026141107082366943;0.0006833574794917752;0.7426989078521729
554;0.7377713918685913;0.7088562846183777;0.7666864991188049;0.7377713918685913;0.028915107250213623;0.0008360834272913564;0.7377713918685913
559;0.7399889230728149;0.7127732038497925;0.7672046422958374;0.7399889230728149;0.02721571922302246;0.0007406953728263943;0.7399889230728149
564;0.7375422418117523;0.7079705595970154;0.7671139240264893;0.7375422418117523;0.02957168221473694;0.000874484389009389;0.7375422418117523
569;0.7377235889434814;0.7080092430114746;0.7674379348754883;0.7377235889434814;0.029714345932006836;0.0008829423541669712;0.7377235889434814
574;0.7371478378772736;0.7061999440193176;0.7680957317352295;0.7371478378772736;0.030947893857955933;0.0009577721342433065;0.7371478378772736
579;0.7357347011566162;0.7057117819786072;0.7657576203346252;0.7357347011566162;0.030022919178009033;0.0009013756759692626;0.7357347011566162
584;0.7360271215438843;0.7024520039558411;0.7696022391319275;0.7360271215438843;0.03357511758804321;0.0011272885210509287;0.7360271215438843
589;0.7426729500293732;0.7204861044883728;0.7648597955703735;0.7426729500293732;0.022186845541000366;0.0004922561150602078;0.7426729500293732
594;0.7376809120178223;0.7116805911064148;0.7636812329292297;0.7376809120178223;0.02600032091140747;0.0006760166874961726;0.7376809120178223
599;0.7352325022220612;0.7032231688499451;0.7672418355941772;0.7352325022220612;0.03200933337211609;0.0010245974229272647;0.7352325022220612
604;0.7402534782886505;0.7122097611427307;0.7682971954345703;0.7402534782886505;0.0280437171459198;0.0007864500713603562;0.7402534782886505
609;0.7364740967750549;0.7053781747817993;0.7675700187683105;0.7364740967750549;0.031095921993255615;0.0009669563646106383;0.7364740967750549
614;0.734792172908783;0.7050255537033081;0.7645587921142578;0.734792172908783;0.029766619205474854;0.0008860516189237444;0.734792172908783
619;0.738870233297348;0.7132517099380493;0.7644887566566467;0.738870233297348;0.025618523359298706;0.0006563087391109335;0.738870233297348
624;0.7409512400627136;0.719681441783905;0.7622210383415222;0.7409512400627136;0.021269798278808594;0.000452404318821209;0.7409512400627136
629;0.7332514524459839;0.7024422883987427;0.7640606164932251;0.7332514524459839;0.03080916404724121;0.0009492045892898204;0.7332514524459839
634;0.7379701137542725;0.7167696952819824;0.7591705322265625;0.7379701137542725;0.02120041847229004;0.0004494577434002167;0.7379701137542725
639;0.7399628460407257;0.7164589762687683;0.7634667158126831;0.7399628460407257;0.023503869771957397;0.0005524318942571327;0.7399628460407257
644;0.7367047667503357;0.7081611752510071;0.7652483582496643;0.7367047667503357;0.028543591499328613;0.0008147366156805447;0.7367047667503357
649;0.737213671207428;0.7074955701828003;0.7669317722320557;0.737213671207428;0.029718101024627686;0.0008831655285099771;0.737213671207428
654;0.7407806217670441;0.7129330039024353;0.7686282396316528;0.7407806217670441;0.027847617864608765;0.0007754898207332772;0.7407806217670441
659;0.7397734522819519;0.712156355381012;0.7673905491828918;0.7397734522819519;0.02761709690093994;0.0007627040412359065;0.7397734522819519
664;0.7389429807662964;0.7141129374504089;0.7637730240821838;0.7389429807662964;0.02483004331588745;0.0006165310510688471;0.7389429807662964
669;0.7314550876617432;0.6996188163757324;0.7632913589477539;0.7314550876617432;0.03183627128601074;0.001013548169396472;0.7314550876617432
674;0.7342480421066284;0.7050449252128601;0.7634511590003967;0.7342480421066284;0.02920311689376831;0.0008528220363110961;0.7342480421066284
679;0.7375385165214539;0.7131310105323792;0.7619460225105286;0.7375385165214539;0.024407505989074707;0.0005957263486067177;0.7375385165214539
684;0.739382266998291;0.7142254710197449;0.7645390629768372;0.739382266998291;0.025156795978546143;0.0006328643839061954;0.739382266998291
689;0.7424313426017761;0.7161933183670044;0.7686693668365479;0.7424313426017761;0.02623802423477173;0.0006884339157444685;0.7424313426017761
694;0.7320626974105835;0.7026086449623108;0.7615167498588562;0.7320626974105835;0.029454052448272705;0.0008675412056255993;0.7320626974105835
699;0.7379036545753479;0.7137555480003357;0.7620517611503601;0.7379036545753479;0.024148106575012207;0.0005831310511581478;0.7379036545753479
704;0.7321636378765106;0.7052783370018005;0.7590489387512207;0.7321636378765106;0.026885300874710083;0.0007228194031236868;0.7321636378765106
709;0.7419193983078003;0.7167461514472961;0.7670926451683044;0.7419193983078003;0.02517324686050415;0.0006336923574998821;0.7419193983078003
714;0.7383487820625305;0.7115383148193359;0.7651592493057251;0.7383487820625305;0.02681046724319458;0.0007188011537984096;0.7383487820625305
719;0.7417324185371399;0.7215182185173035;0.7619466185569763;0.7417324185371399;0.020214200019836426;0.00040861388244195496;0.7417324185371399
724;0.7390386760234833;0.7117443680763245;0.7663329839706421;0.7390386760234833;0.027294307947158813;0.0007449792463143368;0.7390386760234833
729;0.7343269288539886;0.7028369903564453;0.765816867351532;0.7343269288539886;0.031489938497543335;0.0009916162265790618;0.7343269288539886
734;0.7378996908664703;0.7130720615386963;0.7627273201942444;0.7378996908664703;0.024827629327774048;0.000616411178037346;0.7378996908664703
739;0.7392367124557495;0.712353527545929;0.7661198973655701;0.7392367124557495;0.026883184909820557;0.0007227056308956037;0.7392367124557495
744;0.7377650439739227;0.7096695899963379;0.7658604979515076;0.7377650439739227;0.02809545397758484;0.0007893545342065877;0.7377650439739227
749;0.7313724756240845;0.6999590396881104;0.7627859115600586;0.7313724756240845;0.03141343593597412;0.0009868039573035503;0.7313724756240845
754;0.737147182226181;0.7034217715263367;0.7708725929260254;0.737147182226181;0.03372541069984436;0.0011374033268731765;0.737147182226181
759;0.7404876053333282;0.7115957140922546;0.7693794965744019;0.7404876053333282;0.02889189124107361;0.0008347413794860259;0.7404876053333282
764;0.7375158667564392;0.7054744362831116;0.7695572972297668;0.7375158667564392;0.03204143047332764;0.001026653266777089;0.7375158667564392
769;0.742014616727829;0.7182142734527588;0.7658149600028992;0.742014616727829;0.02380034327507019;0.0005664563400111788;0.742014616727829
774;0.7386519908905029;0.7117846608161926;0.7655193209648132;0.7386519908905029;0.026867330074310303;0.0007218534253219389;0.7386519908905029
779;0.7354627251625061;0.7079237103462219;0.7630017399787903;0.7354627251625061;0.02753901481628418;0.0007583973370515196;0.7354627251625061
784;0.7439932525157928;0.7229167222976685;0.7650697827339172;0.7439932525157928;0.02107653021812439;0.00044422012603551053;0.7439932525157928
789;0.7401966452598572;0.7212315797805786;0.7591617107391357;0.7401966452598572;0.018965065479278564;0.0003596737086333235;0.7401966452598572
794;0.7390089333057404;0.7145832180976868;0.763434648513794;0.7390089333057404;0.02442571520805359;0.0005966155634249404;0.7390089333057404
799;0.7414990067481995;0.7177830338478088;0.7652149796485901;0.7414990067481995;0.023715972900390625;0.0005624473706120625;0.7414990067481995
804;0.7432724237442017;0.7163815498352051;0.7701632976531982;0.7432724237442017;0.026890873908996582;0.0007231190995895531;0.7432724237442017
809;0.7438633739948273;0.7183855772018433;0.7693411707878113;0.7438633739948273;0.02547779679298401;0.0006491181294245862;0.7438633739948273
814;0.7413400411605835;0.7167038917541504;0.7659761905670166;0.7413400411605835;0.024636149406433105;0.0006069398575760943;0.7413400411605835
819;0.7416366934776306;0.7128068208694458;0.7704665660858154;0.7416366934776306;0.028829872608184814;0.0008311615546041651;0.7416366934776306
824;0.7420165836811066;0.7163781523704529;0.7676550149917603;0.7420165836811066;0.025638431310653687;0.0006573291600711073;0.7420165836811066
829;0.7354722321033478;0.7023422122001648;0.7686022520065308;0.7354722321033478;0.03313001990318298;0.0010975982187853006;0.7354722321033478
834;0.7398662865161896;0.7106550931930542;0.769077479839325;0.7398662865161896;0.029211193323135376;0.0008532938153615888;0.7398662865161896
839;0.7410982251167297;0.7109640836715698;0.7712323665618896;0.7410982251167297;0.030134141445159912;0.0009080664806369043;0.7410982251167297
844;0.7377647161483765;0.7048044204711914;0.7707250118255615;0.7377647161483765;0.03296029567718506;0.001086381091127464;0.7377647161483765
849;0.7375435531139374;0.7104718685150146;0.7646152377128601;0.7375435531139374;0.02707168459892273;0.0007328761070235501;0.7375435531139374
854;0.74631467461586;0.7227615118026733;0.7698678374290466;0.74631467461586;0.023553162813186646;0.0005547514785044783;0.74631467461586
859;0.7396237254142761;0.7102112770080566;0.7690361738204956;0.7396237254142761;0.029412448406219482;0.000865092121248523;0.7396237254142761
864;0.7427144646644592;0.7171146869659424;0.7683142423629761;0.7427144646644592;0.025599777698516846;0.0006553486182134804;0.7427144646644592
869;0.7410208582878113;0.7097311615943909;0.7723105549812317;0.7410208582878113;0.03128969669342041;0.0009790451191662441;0.7410208582878113
874;0.7417725920677185;0.7120384573936462;0.7715067267417908;0.7417725920677185;0.029734134674072266;0.0008841187648158666;0.7417725920677185
879;0.7376927435398102;0.7036568522453308;0.7717286348342896;0.7376927435398102;0.03403589129447937;0.0011584418962096166;0.7376927435398102
884;0.7444616258144379;0.7174437046051025;0.7714795470237732;0.7444616258144379;0.027017921209335327;0.0007299680664738517;0.7444616258144379
889;0.745016872882843;0.7186405658721924;0.7713931798934937;0.745016872882843;0.026376307010650635;0.0006957095715200978;0.745016872882843
894;0.7446097433567047;0.7169111371040344;0.772308349609375;0.7446097433567047;0.027698606252670288;0.0007672127883404656;0.7446097433567047
899;0.7406035959720612;0.7111015319824219;0.7701056599617004;0.7406035959720612;0.029502063989639282;0.0008703717796487709;0.7406035959720612
904;0.742162436246872;0.7208348512649536;0.7634900212287903;0.742162436246872;0.021327584981918335;0.0004548658811609485;0.742162436246872
909;0.7428171038627625;0.7210484147071838;0.7645857930183411;0.7428171038627625;0.021768689155578613;0.0004738758275522059;0.7428171038627625
914;0.7401756346225739;0.7156240344047546;0.7647272348403931;0.7401756346225739;0.024551600217819214;0.0006027810732556205;0.7401756346225739
919;0.745148777961731;0.7207952737808228;0.7695022821426392;0.745148777961731;0.024353504180908203;0.0005930931658895133;0.745148777961731
924;0.7437508702278137;0.7200759053230286;0.7674258351325989;0.7437508702278137;0.023674964904785156;0.0005605039632428088;0.7437508702278137
929;0.7427782714366913;0.7180304527282715;0.7675260901451111;0.7427782714366913;0.0247478187084198;0.000612454530824813;0.7427782714366913
934;0.7483005225658417;0.7286233901977539;0.7679776549339294;0.7483005225658417;0.01967713236808777;0.00038718953823124735;0.7483005225658417
939;0.7457937598228455;0.7226307392120361;0.7689567804336548;0.7457937598228455;0.023163020610809326;0.0005365255238167776;0.7457937598228455
944;0.7401006817817688;0.7093608379364014;0.7708405256271362;0.7401006817817688;0.03073984384536743;0.000944937999637574;0.7401006817817688
949;0.739776611328125;0.7103262543678284;0.7692269682884216;0.739776611328125;0.02945035696029663;0.0008673235250888922;0.739776611328125
954;0.7408370077610016;0.7143351435661316;0.7673388719558716;0.7408370077610016;0.026501864194869995;0.0007023488058033323;0.7408370077610016
959;0.7409753501415253;0.7125574350357056;0.769393265247345;0.7409753501415253;0.028417915105819702;0.0008075778989615756;0.7409753501415253
964;0.7446982264518738;0.7204935550689697;0.7689028978347778;0.7446982264518738;0.024204671382904053;0.0005858661167543744;0.7446982264518738
969;0.7472569048404694;0.7222429513931274;0.7722708582878113;0.7472569048404694;0.02501395344734192;0.0006256978670657887;0.7472569048404694
974;0.743010938167572;0.7167741656303406;0.7692477107048035;0.743010938167572;0.026236772537231445;0.0006883682331704222;0.743010938167572
979;0.7435257434844971;0.7185455560684204;0.7685059309005737;0.7435257434844971;0.02498018741607666;0.0006240097633423147;0.7435257434844971
984;0.7428828775882721;0.7136395573616028;0.7721261978149414;0.7428828775882721;0.02924332022666931;0.0008551717778795265;0.7428828775882721
989;0.7430790066719055;0.7139467000961304;0.7722113132476807;0.7430790066719055;0.029132306575775146;0.0008486912864249518;0.7430790066719055
994;0.7422882616519928;0.7147425413131714;0.7698339819908142;0.7422882616519928;0.02754572033882141;0.0007587667089845596;0.7422882616519928
999;0.7439654767513275;0.7148131728172302;0.7731177806854248;0.7439654767513275;0.02915230393409729;0.0008498568246659843;0.7439654767513275


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-negative_bhattacharyya_kernel/shuf-False/eval-False/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.27481238543987274;0.19909080862998962;0.35053396224975586;0.27481238543987274;0.07572157680988312;0.005733757194575029;0.27481238543987274
4;0.4006786644458771;0.3983398377895355;0.40301749110221863;0.4006786644458771;0.0023388266563415527;5.470110128413808e-06;0.4006786644458771
9;0.3976520299911499;0.38682007789611816;0.40848398208618164;0.3976520299911499;0.010831952095031738;0.00011733118618906246;0.3976520299911499
14;0.3878498077392578;0.37135401368141174;0.4043456017971039;0.3878498077392578;0.01649579405784607;0.0002721112215988697;0.3878498077392578
19;0.4034721702337265;0.39812660217285156;0.40881773829460144;0.4034721702337265;0.005345568060874939;2.8575097893446255e-05;0.4034721702337265
24;0.37148603796958923;0.35959509015083313;0.38337698578834534;0.37148603796958923;0.011890947818756104;0.00014139464002838054;0.37148603796958923
29;0.38872212171554565;0.3630872368812561;0.4143570065498352;0.38872212171554565;0.02563488483428955;0.0006571473204672884;0.38872212171554565
34;0.4010886698961258;0.3827897906303406;0.419387549161911;0.4010886698961258;0.018298879265785217;0.00033484898238378413;0.4010886698961258
39;0.380219966173172;0.37624403834342957;0.38419589400291443;0.380219966173172;0.003975927829742432;1.5808002107320362e-05;0.380219966173172
44;0.3901407867670059;0.37460145354270935;0.4056801199913025;0.3901407867670059;0.01553933322429657;0.00024147087705572723;0.3901407867670059
49;0.38295935094356537;0.3679558336734772;0.39796286821365356;0.38295935094356537;0.015003517270088196;0.00022510553047383475;0.38295935094356537
54;0.3845887929201126;0.36601829528808594;0.4031592905521393;0.3845887929201126;0.018570497632026672;0.00034486338230110825;0.3845887929201126
59;0.38691720366477966;0.374368816614151;0.3994655907154083;0.38691720366477966;0.012548387050628662;0.0001574620175723851;0.38691720366477966
64;0.37505508959293365;0.3601619005203247;0.3899482786655426;0.37505508959293365;0.014893189072608948;0.00022180708075247857;0.37505508959293365
69;0.3987787216901779;0.3834671378135681;0.4140903055667877;0.3987787216901779;0.015311583876609802;0.00023444460081045726;0.3987787216901779
74;0.38026902079582214;0.3648623526096344;0.3956756889820099;0.38026902079582214;0.015406668186187744;0.00023736542459928955;0.38026902079582214
79;0.3863482028245926;0.37220484018325806;0.4004915654659271;0.3863482028245926;0.014143362641334534;0.00020003470680429736;0.3863482028245926
84;0.38861848413944244;0.37697935104370117;0.4002576172351837;0.38861848413944244;0.011639133095741272;0.0001354694192203798;0.38861848413944244
89;0.3874892443418503;0.37851908802986145;0.3964594006538391;0.3874892443418503;0.00897015631198883;8.046370426151306e-05;0.3874892443418503
94;0.3875299096107483;0.37893304228782654;0.39612677693367004;0.3875299096107483;0.008596867322921753;7.390612776791983e-05;0.3875299096107483
99;0.39581024646759033;0.37633833289146423;0.41528216004371643;0.39581024646759033;0.0194719135761261;0.00037915541831612387;0.39581024646759033
104;0.3777361214160919;0.3622017800807953;0.39327046275138855;0.3777361214160919;0.01553434133529663;0.0002413157607215055;0.3777361214160919
109;0.3754885196685791;0.3746218681335449;0.3763551712036133;0.3754885196685791;0.0008666515350341797;7.510848831771e-07;0.3754885196685791
114;0.37925803661346436;0.36924344301223755;0.38927263021469116;0.37925803661346436;0.010014593601226807;0.0001002920849977329;0.37925803661346436
119;0.3841455429792404;0.37946391105651855;0.3888271749019623;0.3841455429792404;0.004681631922721863;2.1917677459848406e-05;0.3841455429792404
124;0.3852672427892685;0.3682994544506073;0.4022350311279297;0.3852672427892685;0.016967788338661194;0.0002879058411056068;0.3852672427892685
129;0.3849591463804245;0.3731190264225006;0.3967992663383484;0.3849591463804245;0.01184011995792389;0.0001401884406180276;0.3849591463804245
134;0.3764537572860718;0.3688333332538605;0.3840741813182831;0.3764537572860718;0.007620424032211304;5.8070862430703585e-05;0.3764537572860718
139;0.38534384965896606;0.3739512264728546;0.3967364728450775;0.38534384965896606;0.01139262318611145;0.0001297918630607242;0.38534384965896606
144;0.38474684953689575;0.3746562600135803;0.3948374390602112;0.38474684953689575;0.01009058952331543;0.00010181999692804311;0.38474684953689575
149;0.37970462441444397;0.3725307881832123;0.38687846064567566;0.37970462441444397;0.0071738362312316895;5.146392627253249e-05;0.37970462441444397
154;0.3790223002433777;0.37664008140563965;0.3814045190811157;0.3790223002433777;0.002382218837738037;5.674966590873964e-06;0.3790223002433777
159;0.38407160341739655;0.3742493987083435;0.3938938081264496;0.38407160341739655;0.00982220470905304;9.64757053465437e-05;0.38407160341739655
164;0.3802715837955475;0.3709928095340729;0.3895503580570221;0.3802715837955475;0.00927877426147461;8.609565179540368e-05;0.3802715837955475
169;0.3801082521677017;0.371115118265152;0.38910138607025146;0.3801082521677017;0.008993133902549744;8.087645738918958e-05;0.3801082521677017
174;0.3819068670272827;0.37724238634109497;0.38657134771347046;0.3819068670272827;0.004664480686187744;2.175738007181849e-05;0.3819068670272827
179;0.3832494914531708;0.38028278946876526;0.3862161934375763;0.3832494914531708;0.0029667019844055176;8.801320664275636e-06;0.3832494914531708
184;0.435780331492424;0.400688111782074;0.47087255120277405;0.435780331492424;0.03509221971035004;0.0012314638841994796;0.435780331492424
189;0.43140317499637604;0.3879574239253998;0.4748489260673523;0.43140317499637604;0.04344575107097626;0.0018875332861212346;0.43140317499637604
194;0.42591293156147003;0.3880966901779175;0.4637291729450226;0.42591293156147003;0.03781624138355255;0.0014300681123791126;0.42591293156147003
199;0.43007881939411163;0.385891318321228;0.47426632046699524;0.43007881939411163;0.044187501072883606;0.0019525352510660898;0.43007881939411163
204;0.6334889233112335;0.5918862223625183;0.6750916242599487;0.6334889233112335;0.04160270094871521;0.0017307847262282294;0.6334889233112335
209;0.6633034348487854;0.6243458390235901;0.7022610306739807;0.6633034348487854;0.03895759582519531;0.0015176942724792752;0.6633034348487854
214;0.6850730180740356;0.6592704057693481;0.7108756303787231;0.6850730180740356;0.0258026123046875;0.0006657748017460108;0.6850730180740356
219;0.6940962970256805;0.6746941208839417;0.7134984731674194;0.6940962970256805;0.01940217614173889;0.00037644443903506186;0.6940962970256805
224;0.7080816626548767;0.6926057934761047;0.7235575318336487;0.7080816626548767;0.015475869178771973;0.0002395025268384643;0.7080816626548767
229;0.7091184258460999;0.687906801700592;0.7303300499916077;0.7091184258460999;0.021211624145507812;0.00044993299889029004;0.7091184258460999
234;0.7151917219161987;0.7004200220108032;0.7299634218215942;0.7151917219161987;0.014771699905395508;0.00021820311809506165;0.7151917219161987
239;0.7215874493122101;0.7091627717018127;0.7340121269226074;0.7215874493122101;0.012424677610397339;0.00015437261372230893;0.7215874493122101
244;0.72127366065979;0.7070063948631287;0.7355409264564514;0.72127366065979;0.014267265796661377;0.0002035548733125836;0.72127366065979
249;0.7227895557880402;0.7103933095932007;0.7351858019828796;0.7227895557880402;0.012396246194839478;0.00015366691972307223;0.7227895557880402
254;0.7334190309047699;0.7257271409034729;0.7411109209060669;0.7334190309047699;0.007691890001296997;5.916517179205272e-05;0.7334190309047699
259;0.7311709821224213;0.7231690287590027;0.7391729354858398;0.7311709821224213;0.008001953363418579;6.403125763032591e-05;0.7311709821224213
264;0.7306129336357117;0.7218912839889526;0.7393345832824707;0.7306129336357117;0.008721649646759033;7.606717256081197e-05;0.7306129336357117
269;0.7343236804008484;0.725628674030304;0.7430186867713928;0.7343236804008484;0.008695006370544434;7.560313578380828e-05;0.7343236804008484
274;0.7338345348834991;0.726719319820404;0.7409497499465942;0.7338345348834991;0.007115215063095093;5.0626285394095305e-05;0.7338345348834991
279;0.7364219725131989;0.7322736978530884;0.7405702471733093;0.7364219725131989;0.004148274660110474;1.7208182655714666e-05;0.7364219725131989
284;0.7413326501846313;0.7395448684692383;0.7431204319000244;0.7413326501846313;0.0017877817153930664;3.196163461893775e-06;0.7413326501846313
289;0.7397318780422211;0.7362406253814697;0.7432231307029724;0.7397318780422211;0.0034912526607513428;1.218884514120333e-05;0.7397318780422211
294;0.7429889142513275;0.7416996955871582;0.7442781329154968;0.7429889142513275;0.0012892186641693115;1.662084764042504e-06;0.7429889142513275
299;0.7446959316730499;0.7421616911888123;0.7472301721572876;0.7446959316730499;0.002534240484237671;6.422374831949185e-06;0.7446959316730499
304;0.7415119409561157;0.7361635565757751;0.7468603253364563;0.7415119409561157;0.005348384380340576;2.860521547987105e-05;0.7415119409561157
309;0.7435469925403595;0.742558479309082;0.744535505771637;0.7435469925403595;0.0009885132312774658;9.771584084106166e-07;0.7435469925403595
314;0.7422468066215515;0.7375453114509583;0.7469483017921448;0.7422468066215515;0.004701495170593262;2.2104056839111763e-05;0.7422468066215515
319;0.7470782101154327;0.7469719648361206;0.7471844553947449;0.7470782101154327;0.00010624527931213379;1.1288059376113324e-08;0.7470782101154327
324;0.7477103769779205;0.7470390796661377;0.7483816742897034;0.7477103769779205;0.0006712973117828369;4.5064008080686335e-07;0.7477103769779205
329;0.7493247091770172;0.7476718425750732;0.7509775757789612;0.7493247091770172;0.0016528666019439697;2.7319680038218053e-06;0.7493247091770172
334;0.7495862543582916;0.7486481070518494;0.7505244016647339;0.7495862543582916;0.0009381473064422607;8.801203685848691e-07;0.7495862543582916
339;0.7508556842803955;0.7498927116394043;0.7518186569213867;0.7508556842803955;0.0009629726409912109;9.273163072975876e-07;0.7508556842803955
344;0.7473267316818237;0.7455448508262634;0.749108612537384;0.7473267316818237;0.0017818808555603027;3.1750993834123165e-06;0.7473267316818237
349;0.753110945224762;0.7499209642410278;0.7563009262084961;0.753110945224762;0.003189980983734131;1.0175978676585373e-05;0.753110945224762
354;0.7506851851940155;0.7466242909431458;0.7547460794448853;0.7506851851940155;0.004060894250869751;1.6490862116746996e-05;0.7506851851940155
359;0.7547382712364197;0.7536911964416504;0.755785346031189;0.7547382712364197;0.0010470747947692871;1.0963656258411447e-06;0.7547382712364197
364;0.7511462867259979;0.7490547299385071;0.7532378435134888;0.7511462867259979;0.0020915567874908447;4.374609795299023e-06;0.7511462867259979
369;0.7541747689247131;0.7538006901741028;0.7545488476753235;0.7541747689247131;0.00037407875061035156;1.399349116582016e-07;0.7541747689247131
374;0.7571685016155243;0.7562259435653687;0.7581110596656799;0.7571685016155243;0.0009425580501556396;8.884156779132013e-07;0.7571685016155243
379;0.7578786909580231;0.7572601437568665;0.7584972381591797;0.7578786909580231;0.0006185472011566162;3.8260064005868344e-07;0.7578786909580231
384;0.754191666841507;0.751756489276886;0.7566268444061279;0.754191666841507;0.0024351775646209717;5.930089771233327e-06;0.754191666841507
389;0.7537685930728912;0.7509326934814453;0.7566044926643372;0.7537685930728912;0.002835899591445923;8.042326492763152e-06;0.7537685930728912
394;0.7528562545776367;0.7525200843811035;0.7531924247741699;0.7528562545776367;0.0003361701965332031;1.1301040103717241e-07;0.7528562545776367
399;0.7571690082550049;0.7558186650276184;0.7585193514823914;0.7571690082550049;0.0013503432273864746;1.8234268317485203e-06;0.7571690082550049
404;0.7586840391159058;0.7582425475120544;0.7591255307197571;0.7586840391159058;0.00044149160385131836;1.9491483627120942e-07;0.7586840391159058
409;0.7567287385463715;0.7552486062049866;0.7582088708877563;0.7567287385463715;0.0014801323413848877;2.1907917480135097e-06;0.7567287385463715
414;0.7588454484939575;0.7562574148178101;0.761433482170105;0.7588454484939575;0.002588033676147461;6.697918308873341e-06;0.7588454484939575
419;0.756442666053772;0.7538403272628784;0.7590450048446655;0.756442666053772;0.0026023387908935547;6.772167182589328e-06;0.756442666053772
424;0.7588192820549011;0.7564919590950012;0.761146605014801;0.7588192820549011;0.0023273229598999023;5.4164321596772425e-06;0.7588192820549011
429;0.7589018940925598;0.7560371160507202;0.7617666721343994;0.7589018940925598;0.0028647780418395996;8.20695322900633e-06;0.7589018940925598
434;0.7580809593200684;0.7573957443237305;0.7587661743164062;0.7580809593200684;0.0006852149963378906;4.6951959120633546e-07;0.7580809593200684
439;0.7602908611297607;0.7584308385848999;0.7621508836746216;0.7602908611297607;0.0018600225448608398;3.459683867390595e-06;0.7602908611297607
444;0.7561623752117157;0.7508185505867004;0.761506199836731;0.7561623752117157;0.005343824625015259;2.855646162291947e-05;0.7561623752117157
449;0.7643381357192993;0.7635430693626404;0.7651332020759583;0.7643381357192993;0.0007950663566589355;6.321305114909137e-07;0.7643381357192993
454;0.762542188167572;0.7595767974853516;0.7655075788497925;0.762542188167572;0.002965390682220459;8.79354189819992e-06;0.762542188167572
459;0.7598347961902618;0.7575233578681946;0.7621462345123291;0.7598347961902618;0.0023114383220672607;5.342747116721114e-06;0.7598347961902618
464;0.7650738656520844;0.7647213339805603;0.7654263973236084;0.7650738656520844;0.00035253167152404785;1.2427857942753917e-07;0.7650738656520844
469;0.758757084608078;0.7574120759963989;0.7601020932197571;0.758757084608078;0.0013450086116790771;1.8090481654908785e-06;0.758757084608078
474;0.762642502784729;0.7588672041893005;0.7664178013801575;0.762642502784729;0.003775298595428467;1.4252879484644154e-05;0.762642502784729
479;0.7607594430446625;0.7592546939849854;0.7622641921043396;0.7607594430446625;0.001504749059677124;2.264269732599189e-06;0.7607594430446625
484;0.7647599279880524;0.76259446144104;0.7669253945350647;0.7647599279880524;0.002165466547012329;4.6892453662295e-06;0.7647599279880524
489;0.7628571689128876;0.7613843083381653;0.7643300294876099;0.7628571689128876;0.00147286057472229;2.1693182725712745e-06;0.7628571689128876
494;0.7631534039974213;0.7577099204063416;0.768596887588501;0.7631534039974213;0.005443483591079712;2.9631513606354076e-05;0.7631534039974213
499;0.765426516532898;0.7653974294662476;0.7654556035995483;0.765426516532898;2.9087066650390625e-05;8.460574463242665e-10;0.765426516532898
504;0.7660515904426575;0.76469886302948;0.767404317855835;0.7660515904426575;0.0013527274131774902;1.8298714543618644e-06;0.7660515904426575
509;0.7656307816505432;0.7628921270370483;0.7683694362640381;0.7656307816505432;0.002738654613494873;7.5002290920167525e-06;0.7656307816505432
514;0.7624214887619019;0.761620283126831;0.7632226943969727;0.7624214887619019;0.0008012056350708008;6.419304696692052e-07;0.7624214887619019
519;0.7677092552185059;0.7659496665000916;0.7694688439369202;0.7677092552185059;0.0017595887184143066;3.096152457970902e-06;0.7677092552185059
524;0.767326682806015;0.7662829160690308;0.7683704495429993;0.767326682806015;0.001043766736984253;1.0894490012347546e-06;0.767326682806015
529;0.76889568567276;0.7686427235603333;0.7691486477851868;0.76889568567276;0.0002529621124267578;6.398983032340766e-08;0.76889568567276
534;0.7683790028095245;0.7675424218177795;0.7692155838012695;0.7683790028095245;0.0008365809917449951;6.998677557490396e-07;0.7683790028095245
539;0.7660220861434937;0.7635146379470825;0.7685295343399048;0.7660220861434937;0.002507448196411133;6.287296457685443e-06;0.7660220861434937
544;0.76655313372612;0.7652850151062012;0.7678212523460388;0.76655313372612;0.0012681186199188232;1.6081248341848209e-06;0.76655313372612
549;0.7632246613502502;0.7618603110313416;0.7645890116691589;0.7632246613502502;0.0013643503189086914;1.861451792706248e-06;0.7632246613502502
554;0.7665318846702576;0.7664830684661865;0.7665807008743286;0.7665318846702576;4.881620407104492e-05;2.383021779905903e-09;0.7665318846702576
559;0.7658974826335907;0.7644657492637634;0.767329216003418;0.7658974826335907;0.0014317333698272705;2.0498604422769517e-06;0.7658974826335907
564;0.7687677443027496;0.7685087323188782;0.7690267562866211;0.7687677443027496;0.00025901198387145996;6.708720778902943e-08;0.7687677443027496
569;0.7665202021598816;0.7622354030609131;0.7708050012588501;0.7665202021598816;0.004284799098968506;1.835950331852132e-05;0.7665202021598816
574;0.7692058980464935;0.7683681845664978;0.7700436115264893;0.7692058980464935;0.0008377134799957275;7.017638745665522e-07;0.7692058980464935
579;0.770031601190567;0.769964337348938;0.770098865032196;0.770031601190567;6.726384162902832e-05;4.524424390695003e-09;0.770031601190567
584;0.7708472907543182;0.7704896330833435;0.771204948425293;0.7708472907543182;0.00035765767097473145;1.2791900960706926e-07;0.7708472907543182
589;0.7677090466022491;0.7652544379234314;0.7701636552810669;0.7677090466022491;0.002454608678817749;6.025103766127415e-06;0.7677090466022491
594;0.7695166170597076;0.7675281763076782;0.7715050578117371;0.7695166170597076;0.001988440752029419;3.953896624331321e-06;0.7695166170597076
599;0.7688106298446655;0.7687616348266602;0.7688596248626709;0.7688106298446655;4.8995018005371094e-05;2.4005117893466377e-09;0.7688106298446655
604;0.7692683935165405;0.7677626609802246;0.7707741260528564;0.7692683935165405;0.001505732536315918;2.2672304709203672e-06;0.7692683935165405
609;0.770528256893158;0.767077624797821;0.7739788889884949;0.770528256893158;0.003450632095336914;1.1906861857369222e-05;0.770528256893158
614;0.7707358002662659;0.7693803310394287;0.772091269493103;0.7707358002662659;0.0013554692268371582;1.8372968249025234e-06;0.7707358002662659
619;0.7690576612949371;0.7686998844146729;0.7694154381752014;0.7690576612949371;0.0003577768802642822;1.2800429605164254e-07;0.7690576612949371
624;0.7699908018112183;0.7686326503753662;0.7713489532470703;0.7699908018112183;0.0013581514358520508;1.8445753227069872e-06;0.7699908018112183
629;0.7708090245723724;0.7705532312393188;0.771064817905426;0.7708090245723724;0.00025579333305358887;6.543022923466424e-08;0.7708090245723724
634;0.7663373053073883;0.7645561695098877;0.7681184411048889;0.7663373053073883;0.0017811357975006104;3.1724447291381352e-06;0.7663373053073883
639;0.7644932270050049;0.7625460028648376;0.7664404511451721;0.7644932270050049;0.0019472241401672363;3.791681852050033e-06;0.7644932270050049
644;0.7715178728103638;0.769179105758667;0.7738566398620605;0.7715178728103638;0.0023387670516967773;5.469831322102436e-06;0.7715178728103638
649;0.7692592740058899;0.7689961791038513;0.7695223689079285;0.7692592740058899;0.0002630949020385742;6.921892747868696e-08;0.7692592740058899
654;0.7722039520740509;0.7719614505767822;0.7724464535713196;0.7722039520740509;0.00024250149726867676;5.880697617755004e-08;0.7722039520740509
659;0.7673725187778473;0.7659746408462524;0.7687703967094421;0.7673725187778473;0.0013978779315948486;1.9540627116398923e-06;0.7673725187778473
664;0.770717442035675;0.7677254676818848;0.7737094163894653;0.770717442035675;0.002991974353790283;8.951910533738783e-06;0.770717442035675
669;0.7716214954853058;0.7712015509605408;0.7720414400100708;0.7716214954853058;0.00041994452476501465;1.76353403880114e-07;0.7716214954853058
674;0.7766894698143005;0.7726863622665405;0.7806925773620605;0.7766894698143005;0.00400310754776001;1.602487003893316e-05;0.7766894698143005
679;0.7723432183265686;0.7710869908332825;0.7735994458198547;0.7723432183265686;0.0012562274932861328;1.5781075148879609e-06;0.7723432183265686
684;0.7733905911445618;0.771964967250824;0.7748162150382996;0.7733905911445618;0.001425623893737793;2.032403486396106e-06;0.7733905911445618
689;0.7702596187591553;0.7686476111412048;0.7718716263771057;0.7702596187591553;0.0016120076179504395;2.59856856033025e-06;0.7702596187591553
694;0.7713913321495056;0.7708343863487244;0.7719482779502869;0.7713913321495056;0.00055694580078125;3.101886250078678e-07;0.7713913321495056
699;0.7705390751361847;0.7697851657867432;0.7712929844856262;0.7705390751361847;0.0007539093494415283;5.683793071753485e-07;0.7705390751361847
704;0.774232417345047;0.7718884944915771;0.7765763401985168;0.774232417345047;0.0023439228534698486;5.4939743430182375e-06;0.774232417345047
709;0.7687671780586243;0.7684125900268555;0.7691217660903931;0.7687671780586243;0.00035458803176879883;1.257326722736707e-07;0.7687671780586243
714;0.7721173763275146;0.7710342407226562;0.773200511932373;0.7721173763275146;0.0010831356048583984;1.1731827385119686e-06;0.7721173763275146
719;0.7700936496257782;0.7673404216766357;0.7728468775749207;0.7700936496257782;0.002753227949142456;7.580264139939175e-06;0.7700936496257782
724;0.769096165895462;0.7647860646247864;0.7734062671661377;0.769096165895462;0.004310101270675659;1.8576972963479932e-05;0.769096165895462
729;0.7709615528583527;0.7682303786277771;0.7736927270889282;0.7709615528583527;0.0027311742305755615;7.4593126777600105e-06;0.7709615528583527
734;0.7706513404846191;0.7692573666572571;0.7720453143119812;0.7706513404846191;0.0013939738273620605;1.9431630313704318e-06;0.7706513404846191
739;0.7716307640075684;0.77122962474823;0.7720319032669067;0.7716307640075684;0.0004011392593383789;1.609127053825432e-07;0.7716307640075684
744;0.7706431746482849;0.769541323184967;0.7717450261116028;0.7706431746482849;0.001101851463317871;1.2140766472157338e-06;0.7706431746482849
749;0.7709840536117554;0.7709289193153381;0.7710391879081726;0.7709840536117554;5.513429641723633e-05;3.0397906414236786e-09;0.7709840536117554
754;0.7736940979957581;0.7733675241470337;0.7740206718444824;0.7736940979957581;0.00032657384872436523;1.0665047867064459e-07;0.7736940979957581
759;0.7707728743553162;0.7687710523605347;0.7727746963500977;0.7707728743553162;0.002001821994781494;4.00729129879096e-06;0.7707728743553162
764;0.770826905965805;0.7696566581726074;0.7719971537590027;0.770826905965805;0.0011702477931976318;1.3694798974839273e-06;0.770826905965805
769;0.7700231075286865;0.7664624452590942;0.7735837697982788;0.7700231075286865;0.003560662269592285;1.2678315798098083e-05;0.7700231075286865
774;0.7687976658344269;0.7682707905769348;0.769324541091919;0.7687976658344269;0.0005268752574920654;2.7759753695733025e-07;0.7687976658344269
779;0.7714957296848297;0.7697927355766296;0.7731987237930298;0.7714957296848297;0.0017029941082000732;2.9001889325641628e-06;0.7714957296848297
784;0.7729199230670929;0.7722945213317871;0.7735453248023987;0.7729199230670929;0.0006254017353057861;3.911273305234886e-07;0.7729199230670929
789;0.7704817950725555;0.7701558470726013;0.7708077430725098;0.7704817950725555;0.00032594799995422363;1.0624209867415857e-07;0.7704817950725555
794;0.7721580266952515;0.7703106999397278;0.7740053534507751;0.7721580266952515;0.0018473267555236816;3.4126161416736522e-06;0.7721580266952515
799;0.768608033657074;0.7675548195838928;0.7696612477302551;0.768608033657074;0.0010532140731811523;1.1092598839468337e-06;0.768608033657074
804;0.7751854360103607;0.774569571018219;0.7758013010025024;0.7751854360103607;0.0006158649921417236;3.792896885457253e-07;0.7751854360103607
809;0.7708400189876556;0.7689666748046875;0.7727133631706238;0.7708400189876556;0.0018733441829681396;3.5094184278605667e-06;0.7708400189876556
814;0.7719255089759827;0.7669743895530701;0.7768766283988953;0.7719255089759827;0.004951119422912598;2.4513583539942374e-05;0.7719255089759827
819;0.770418256521225;0.7688009142875671;0.7720355987548828;0.770418256521225;0.001617342233657837;2.615795900773321e-06;0.770418256521225
824;0.7715134918689728;0.7689686417579651;0.7740583419799805;0.7715134918689728;0.0025448501110076904;6.476262087495854e-06;0.7715134918689728
829;0.7715857326984406;0.7714503407478333;0.7717211246490479;0.7715857326984406;0.0001353919506072998;1.833098028924951e-08;0.7715857326984406
834;0.772042989730835;0.7679957747459412;0.7760902047157288;0.772042989730835;0.004047214984893799;1.6379949133948912e-05;0.772042989730835
839;0.7717354595661163;0.7683352828025818;0.7751356363296509;0.7717354595661163;0.003400176763534546;1.156120202328026e-05;0.7717354595661163
844;0.7739230692386627;0.7717010378837585;0.7761451005935669;0.7739230692386627;0.002222031354904175;4.937423342177283e-06;0.7739230692386627
849;0.7722665667533875;0.766968846321106;0.777564287185669;0.7722665667533875;0.005297720432281494;2.806584177861282e-05;0.7722665667533875
854;0.7714315056800842;0.7685256004333496;0.7743374109268188;0.7714315056800842;0.002905905246734619;8.444285302999788e-06;0.7714315056800842
859;0.7747519910335541;0.7683065533638;0.7811974287033081;0.7747519910335541;0.006445437669754028;4.154366675468424e-05;0.7747519910335541
864;0.7724688649177551;0.7689188122749329;0.7760189175605774;0.7724688649177551;0.0035500526428222656;1.2602873766809353e-05;0.7724688649177551
869;0.7715576887130737;0.7675836682319641;0.7755317091941833;0.7715576887130737;0.003974020481109619;1.579283878427873e-05;0.7715576887130737
874;0.7688983380794525;0.764508068561554;0.7732886075973511;0.7688983380794525;0.00439026951789856;1.927446643978925e-05;0.7688983380794525
879;0.7683302164077759;0.7655573487281799;0.7711030840873718;0.7683302164077759;0.0027728676795959473;7.688795168547813e-06;0.7683302164077759
884;0.7705231606960297;0.7628254890441895;0.7782208323478699;0.7705231606960297;0.00769767165184021;5.9254148859544387e-05;0.7705231606960297
889;0.7694537043571472;0.7658728361129761;0.7730345726013184;0.7694537043571472;0.0035808682441711426;1.2822617382113322e-05;0.7694537043571472
894;0.7688917219638824;0.7618383765220642;0.7759450674057007;0.7688917219638824;0.007053345441818237;4.9749681921618105e-05;0.7688917219638824
899;0.7704844772815704;0.7649137377738953;0.7760552167892456;0.7704844772815704;0.005570739507675171;3.1033138662373005e-05;0.7704844772815704
904;0.7636032104492188;0.7589679956436157;0.7682384252548218;0.7636032104492188;0.004635214805603027;2.148521629408151e-05;0.7636032104492188
909;0.7676509618759155;0.7622741460800171;0.773027777671814;0.7676509618759155;0.0053768157958984375;2.8910148103022948e-05;0.7676509618759155
914;0.7698400020599365;0.7623755931854248;0.7773044109344482;0.7698400020599365;0.007464408874511719;5.5717399845889304e-05;0.7698400020599365
919;0.7685721218585968;0.7624656558036804;0.7746785879135132;0.7685721218585968;0.006106466054916382;3.728892767984604e-05;0.7685721218585968
924;0.7694270014762878;0.7579620480537415;0.7808919548988342;0.7694270014762878;0.011464953422546387;0.0001314451569811581;0.7694270014762878
929;0.7647830843925476;0.7555669546127319;0.7739992141723633;0.7647830843925476;0.009216129779815674;8.49370481184053e-05;0.7647830843925476
934;0.7680234313011169;0.7594832181930542;0.7765636444091797;0.7680234313011169;0.008540213108062744;7.293523993112672e-05;0.7680234313011169
939;0.7689609825611115;0.7579889893531799;0.779932975769043;0.7689609825611115;0.010971993207931519;0.00012038463495489538;0.7689609825611115
944;0.7635039687156677;0.755067765712738;0.7719401717185974;0.7635039687156677;0.008436203002929688;7.116952110663988e-05;0.7635039687156677
949;0.7655622661113739;0.7603023052215576;0.7708222270011902;0.7655622661113739;0.005259960889816284;2.7667188562396916e-05;0.7655622661113739
954;0.7639941573143005;0.7540812492370605;0.7739070653915405;0.7639941573143005;0.00991290807723999;9.826574654780984e-05;0.7639941573143005
959;0.7654218673706055;0.7555786967277527;0.7752650380134583;0.7654218673706055;0.009843170642852783;9.688800830431887e-05;0.7654218673706055
964;0.7635622322559357;0.7536389231681824;0.773485541343689;0.7635622322559357;0.009923309087753296;9.847206325108715e-05;0.7635622322559357
969;0.7652747929096222;0.756499171257019;0.7740504145622253;0.7652747929096222;0.00877562165260315;7.701153538963723e-05;0.7652747929096222
974;0.7632039189338684;0.7522287368774414;0.7741791009902954;0.7632039189338684;0.010975182056427002;0.00012045462117171724;0.7632039189338684
979;0.7649202346801758;0.754119336605072;0.7757211327552795;0.7649202346801758;0.01080089807510376;0.0001166593992287801;0.7649202346801758
984;0.760761946439743;0.7471263408660889;0.7743975520133972;0.760761946439743;0.013635605573654175;0.0001859297393602688;0.760761946439743
989;0.7581908404827118;0.7465606927871704;0.7698209881782532;0.7581908404827118;0.011630147695541382;0.00013526033542010651;0.7581908404827118
994;0.7615237236022949;0.7488182783126831;0.7742291688919067;0.7615237236022949;0.012705445289611816;0.0001614283400073191;0.7615237236022949
999;0.754236102104187;0.7376628518104553;0.7708093523979187;0.754236102104187;0.01657325029373169;0.00027467262529867753;0.754236102104187


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-negative_bhattacharyya_kernel/shuf-False/eval-False/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.5541681349277496;0.511063814163208;0.5972724556922913;0.5541681349277496;0.043104320764541626;0.0018579824685724944;0.5541681349277496
4;0.5427128970623016;0.454124391078949;0.6313014030456543;0.5427128970623016;0.08858850598335266;0.00784792339236251;0.5427128970623016
9;0.5133829116821289;0.40870606899261475;0.6180597543716431;0.5133829116821289;0.10467684268951416;0.010957241395445294;0.5133829116821289
14;0.4972594082355499;0.45454269647598267;0.5399761199951172;0.4972594082355499;0.04271671175956726;0.001824717463549952;0.4972594082355499
19;0.5120146125555038;0.42917224764823914;0.5948569774627686;0.5120146125555038;0.08284236490726471;0.0068628574234284034;0.5120146125555038
24;0.4980965256690979;0.4955514669418335;0.5006415843963623;0.4980965256690979;0.0025450587272644043;6.4773239252247095e-06;0.4980965256690979
29;0.48884470760822296;0.47638705372810364;0.5013023614883423;0.48884470760822296;0.012457653880119324;0.00015519314019685204;0.48884470760822296
34;0.5202849358320236;0.4790095388889313;0.561560332775116;0.5202849358320236;0.041275396943092346;0.001703658392809837;0.5202849358320236
39;0.48244981467723846;0.39610162377357483;0.5687980055809021;0.48244981467723846;0.08634819090366364;0.007456010072335539;0.48244981467723846
44;0.4999783933162689;0.442197322845459;0.5577594637870789;0.4999783933162689;0.057781070470809937;0.003338652104752704;0.4999783933162689
49;0.5048134624958038;0.47764426469802856;0.5319826602935791;0.5048134624958038;0.02716919779777527;0.0007381653089746365;0.5048134624958038
54;0.48990480601787567;0.45212194323539734;0.527687668800354;0.48990480601787567;0.03778286278247833;0.0014275447200395863;0.48990480601787567
59;0.5129672735929489;0.4733663499355316;0.5525681972503662;0.5129672735929489;0.0396009236574173;0.001568233154520593;0.5129672735929489
64;0.49447740614414215;0.46397116780281067;0.5249836444854736;0.49447740614414215;0.030506238341331482;0.000930630577738123;0.49447740614414215
69;0.5209632515907288;0.4722599387168884;0.5696665644645691;0.5209632515907288;0.04870331287384033;0.0023720126848871814;0.5209632515907288
74;0.4988998621702194;0.4672146141529083;0.5305851101875305;0.4988998621702194;0.031685248017311096;0.0010039549419185168;0.4988998621702194
79;0.5135038048028946;0.4686730206012726;0.5583345890045166;0.5135038048028946;0.04483078420162201;0.0020097992121324015;0.5135038048028946
84;0.5194192677736282;0.4771597683429718;0.5616787672042847;0.5194192677736282;0.04225949943065643;0.0017858652921296514;0.5194192677736282
89;0.5159465074539185;0.4609367847442627;0.5709562301635742;0.5159465074539185;0.05500972270965576;0.003026069592593217;0.5159465074539185
94;0.5236114114522934;0.47771868109703064;0.5695041418075562;0.5236114114522934;0.045892730355262756;0.0021061426994608556;0.5236114114522934
99;0.5195065289735794;0.47083935141563416;0.5681737065315247;0.5195065289735794;0.04866717755794525;0.00236849417145657;0.5195065289735794
104;0.5011280924081802;0.4580446779727936;0.5442115068435669;0.5011280924081802;0.04308341443538666;0.0018561805994112834;0.5011280924081802
109;0.49675241112709045;0.4391697645187378;0.5543350577354431;0.49675241112709045;0.05758264660835266;0.0033157611904224282;0.49675241112709045
114;0.5191657394170761;0.4804629981517792;0.557868480682373;0.5191657394170761;0.038702741265296936;0.0014979021814485183;0.5191657394170761
119;0.5104650557041168;0.45792335271835327;0.5630067586898804;0.5104650557041168;0.05254170298576355;0.0027606305526441943;0.5104650557041168
124;0.508634552359581;0.47068873047828674;0.5465803742408752;0.508634552359581;0.03794582188129425;0.0014398853982469095;0.508634552359581
129;0.5175548642873764;0.46741607785224915;0.5676936507225037;0.5175548642873764;0.05013878643512726;0.002513897905187301;0.5175548642873764
134;0.5146859735250473;0.46348902583122253;0.5658829212188721;0.5146859735250473;0.05119694769382477;0.0026211274531642292;0.5146859735250473
139;0.5196982771158218;0.47839024662971497;0.5610063076019287;0.5196982771158218;0.04130803048610687;0.0017063533826411348;0.5196982771158218
144;0.523400753736496;0.478094220161438;0.568707287311554;0.523400753736496;0.04530653357505798;0.0020526819845878563;0.523400753736496
149;0.5120508074760437;0.4639912247657776;0.5601103901863098;0.5120508074760437;0.04805958271026611;0.0023097234902849095;0.5120508074760437
154;0.5120694041252136;0.4473903179168701;0.5767484903335571;0.5120694041252136;0.0646790862083435;0.004183384192746331;0.5120694041252136
159;0.5266205817461014;0.4784151613712311;0.5748260021209717;0.5266205817461014;0.0482054203748703;0.0023237625535179607;0.5266205817461014
164;0.5112569183111191;0.4705218970775604;0.5519919395446777;0.5112569183111191;0.040735021233558655;0.0016593419548984745;0.5112569183111191
169;0.5052255988121033;0.45797818899154663;0.5524730086326599;0.5052255988121033;0.04724740982055664;0.002232317734751632;0.5052255988121033
174;0.5195097178220749;0.46792712807655334;0.5710923075675964;0.5195097178220749;0.051582589745521545;0.0026607635648547845;0.5195097178220749
179;0.5136518031358719;0.4614444673061371;0.5658591389656067;0.5136518031358719;0.0522073358297348;0.0027256059144387113;0.5136518031358719
184;0.5080557018518448;0.47671595215797424;0.5393954515457153;0.5080557018518448;0.031339749693870544;0.0009821799108744589;0.5080557018518448
189;0.4917614459991455;0.4550146460533142;0.5285082459449768;0.4917614459991455;0.0367467999458313;0.0013503273062589471;0.4917614459991455
194;0.4897411912679672;0.4706399738788605;0.508842408657074;0.4897411912679672;0.01910121738910675;0.0003648565057459141;0.4897411912679672
199;0.4978591501712799;0.46566444635391235;0.5300538539886475;0.4978591501712799;0.032194703817367554;0.001036498953888021;0.4978591501712799
204;0.6480672955513;0.602541446685791;0.6935931444168091;0.6480672955513;0.04552584886550903;0.00207260291492517;0.6480672955513
209;0.680763840675354;0.6474055647850037;0.7141221165657043;0.680763840675354;0.03335827589035034;0.0011127745703767289;0.680763840675354
214;0.7070655524730682;0.6797924637794495;0.734338641166687;0.7070655524730682;0.027273088693618774;0.0007438213668899962;0.7070655524730682
219;0.7172659635543823;0.6950200200080872;0.7395119071006775;0.7172659635543823;0.022245943546295166;0.0004948820042649515;0.7172659635543823
224;0.7212279140949249;0.7060905694961548;0.7363652586936951;0.7212279140949249;0.015137344598770142;0.00022913920150191558;0.7212279140949249
229;0.7265351116657257;0.708676815032959;0.7443934082984924;0.7265351116657257;0.017858296632766724;0.0003189187586238873;0.7265351116657257
234;0.72810098528862;0.7176320552825928;0.7385699152946472;0.72810098528862;0.010468930006027222;0.00010959849547109712;0.72810098528862
239;0.7377349436283112;0.7270249724388123;0.7484449148178101;0.7377349436283112;0.010709971189498901;0.00011470348287989651;0.7377349436283112
244;0.7387715280056;0.7273539304733276;0.7501891255378723;0.7387715280056;0.011417597532272339;0.0001303615334089514;0.7387715280056
249;0.7384986877441406;0.7310237884521484;0.7459735870361328;0.7384986877441406;0.0074748992919921875;5.5874119425425306e-05;0.7384986877441406
254;0.7437700033187866;0.7366885542869568;0.7508514523506165;0.7437700033187866;0.007081449031829834;5.014692039040369e-05;0.7437700033187866
259;0.7433367967605591;0.7361960411071777;0.7504775524139404;0.7433367967605591;0.007140755653381348;5.099039130129768e-05;0.7433367967605591
264;0.74414923787117;0.7383503913879395;0.7499480843544006;0.74414923787117;0.005798846483230591;3.362662053607579e-05;0.74414923787117
269;0.7480936646461487;0.7389918565750122;0.7571954727172852;0.7480936646461487;0.009101808071136475;8.284291016380507e-05;0.7480936646461487
274;0.743131548166275;0.7421303391456604;0.7441327571868896;0.743131548166275;0.001001209020614624;1.0024195029600946e-06;0.743131548166275
279;0.7487388253211975;0.7461421489715576;0.7513355016708374;0.7487388253211975;0.0025966763496398926;6.742728064779158e-06;0.7487388253211975
284;0.7491447925567627;0.7487629652023315;0.7495266199111938;0.7491447925567627;0.00038182735443115234;1.4579212859189283e-07;0.7491447925567627
289;0.7474732100963593;0.7462235689163208;0.7487228512763977;0.7474732100963593;0.0012496411800384521;1.5616030788478952e-06;0.7474732100963593
294;0.7521228492259979;0.7492992281913757;0.7549464702606201;0.7521228492259979;0.0028236210346221924;7.9728357471609e-06;0.7521228492259979
299;0.7548897862434387;0.7525456547737122;0.7572339177131653;0.7548897862434387;0.0023441314697265625;5.494952347362414e-06;0.7548897862434387
304;0.7543463110923767;0.7507359981536865;0.7579566240310669;0.7543463110923767;0.0036103129386901855;1.3034359515273763e-05;0.7543463110923767
309;0.7555517256259918;0.7517635822296143;0.7593398690223694;0.7555517256259918;0.0037881433963775635;1.4350030391518942e-05;0.7555517256259918
314;0.7516345083713531;0.7504702806472778;0.7527987360954285;0.7516345083713531;0.0011642277240753174;1.3554261935055933e-06;0.7516345083713531
319;0.7504205107688904;0.7479089498519897;0.752932071685791;0.7504205107688904;0.0025115609169006348;6.307938239302757e-06;0.7504205107688904
324;0.7513997256755829;0.7445518374443054;0.7582476139068604;0.7513997256755829;0.006847888231277466;4.689357322806842e-05;0.7513997256755829
329;0.7616780996322632;0.7573858499526978;0.7659703493118286;0.7616780996322632;0.00429224967956543;1.8423407311729534e-05;0.7616780996322632
334;0.7613292634487152;0.7604250311851501;0.7622334957122803;0.7613292634487152;0.0009042322635650635;8.176359864719984e-07;0.7613292634487152
339;0.7610381245613098;0.7598623633384705;0.7622138857841492;0.7610381245613098;0.0011757612228393555;1.3824144531326965e-06;0.7610381245613098
344;0.7560023665428162;0.7524504661560059;0.7595542669296265;0.7560023665428162;0.0035519003868103027;1.2615996357823178e-05;0.7560023665428162
349;0.760122537612915;0.7545300722122192;0.7657150030136108;0.760122537612915;0.005592465400695801;3.1275669257979644e-05;0.760122537612915
354;0.7578470408916473;0.7565794587135315;0.7591146230697632;0.7578470408916473;0.0012675821781158447;1.606764578276909e-06;0.7578470408916473
359;0.7608240842819214;0.7608065605163574;0.7608416080474854;0.7608240842819214;1.7523765563964844e-05;3.070823595408001e-10;0.7608240842819214
364;0.7592104077339172;0.7554044723510742;0.7630163431167603;0.7592104077339172;0.0038059353828430176;1.4485144138376427e-05;0.7592104077339172
369;0.7620679140090942;0.7593144774436951;0.7648213505744934;0.7620679140090942;0.00275343656539917;7.581412919677177e-06;0.7620679140090942
374;0.7656793594360352;0.7600911259651184;0.7712675929069519;0.7656793594360352;0.005588233470916748;3.1228353325474245e-05;0.7656793594360352
379;0.7641295492649078;0.7610087990760803;0.7672502994537354;0.7641295492649078;0.0031207501888275146;9.739081741066968e-06;0.7641295492649078
384;0.7610668838024139;0.7571906447410583;0.7649431228637695;0.7610668838024139;0.003876239061355591;1.5025229260778872e-05;0.7610668838024139
389;0.7638827562332153;0.7595648765563965;0.7682006359100342;0.7638827562332153;0.004317879676818848;1.8644084903485236e-05;0.7638827562332153
394;0.7598219811916351;0.7593030333518982;0.7603409290313721;0.7598219811916351;0.0005189478397369385;2.693068603676352e-07;0.7598219811916351
399;0.7665797472000122;0.7660230398178101;0.7671364545822144;0.7665797472000122;0.0005567073822021484;3.09923109398369e-07;0.7665797472000122
404;0.7686325907707214;0.7657899856567383;0.7714751958847046;0.7686325907707214;0.0028426051139831543;8.080403834043182e-06;0.7686325907707214
409;0.763890415430069;0.7632133364677429;0.764567494392395;0.763890415430069;0.0006770789623260498;4.5843592122452037e-07;0.763890415430069
414;0.7681511342525482;0.7680345177650452;0.7682677507400513;0.7681511342525482;0.00011661648750305176;1.3599405157549427e-08;0.7681511342525482
419;0.7629428207874298;0.7618487477302551;0.7640368938446045;0.7629428207874298;0.0010940730571746826;1.1969958544355563e-06;0.7629428207874298
424;0.765029102563858;0.7641895413398743;0.7658686637878418;0.765029102563858;0.0008395612239837646;7.04863048817117e-07;0.765029102563858
429;0.7662638425827026;0.766135573387146;0.7663921117782593;0.7662638425827026;0.00012826919555664062;1.6452986528747715e-08;0.7662638425827026
434;0.7640935778617859;0.7614176869392395;0.7667694687843323;0.7640935778617859;0.0026758909225463867;7.160392229366153e-06;0.7640935778617859
439;0.7643693089485168;0.7639366984367371;0.7648019194602966;0.7643693089485168;0.00043261051177978516;1.8715185490236763e-07;0.7643693089485168
444;0.765127956867218;0.7608327269554138;0.7694231867790222;0.765127956867218;0.004295229911804199;1.844899999525751e-05;0.765127956867218
449;0.7691001892089844;0.7647362947463989;0.7734640836715698;0.7691001892089844;0.004363894462585449;1.9043574880583947e-05;0.7691001892089844
454;0.7705473005771637;0.7697412371635437;0.7713533639907837;0.7705473005771637;0.0008060634136199951;6.497382267767193e-07;0.7705473005771637
459;0.7655060589313507;0.7652556896209717;0.7657564282417297;0.7655060589313507;0.0002503693103790283;6.268479157967022e-08;0.7655060589313507
464;0.770746111869812;0.7700957655906677;0.7713964581489563;0.770746111869812;0.0006503462791442871;4.22950282796819e-07;0.770746111869812
469;0.769025981426239;0.7678319811820984;0.7702199816703796;0.769025981426239;0.001194000244140625;1.425636583007872e-06;0.769025981426239
474;0.7721335589885712;0.7669153213500977;0.7773517966270447;0.7721335589885712;0.005218237638473511;2.7230004051581602e-05;0.7721335589885712
479;0.7674719095230103;0.7656819820404053;0.7692618370056152;0.7674719095230103;0.0017899274826049805;3.2038403929846027e-06;0.7674719095230103
484;0.7710568010807037;0.7684256434440613;0.7736879587173462;0.7710568010807037;0.002631157636642456;6.922990508861915e-06;0.7710568010807037
489;0.7696224749088287;0.7660441398620605;0.7732008099555969;0.7696224749088287;0.0035783350467681885;1.2804481706929494e-05;0.7696224749088287
494;0.7716006636619568;0.7678313851356506;0.7753699421882629;0.7716006636619568;0.0037692785263061523;1.420746060887268e-05;0.7716006636619568
499;0.7713220417499542;0.770517110824585;0.7721269726753235;0.7713220417499542;0.0008049309253692627;6.479137946158176e-07;0.7713220417499542
504;0.772467315196991;0.7720757126808167;0.7728589177131653;0.772467315196991;0.0003916025161743164;1.5335253067405574e-07;0.772467315196991
509;0.7730401754379272;0.7730059027671814;0.7730744481086731;0.7730401754379272;3.427267074584961e-05;1.1746159600534156e-09;0.7730401754379272
514;0.7660283148288727;0.7652292847633362;0.7668273448944092;0.7660283148288727;0.000799030065536499;6.384490456312619e-07;0.7660283148288727
519;0.7713302969932556;0.7699292302131653;0.772731363773346;0.7713302969932556;0.001401066780090332;1.962988122272691e-06;0.7713302969932556
524;0.7730589210987091;0.7715173363685608;0.7746005058288574;0.7730589210987091;0.0015415847301483154;2.3764834802264545e-06;0.7730589210987091
529;0.7740567326545715;0.7721753120422363;0.7759381532669067;0.7740567326545715;0.001881420612335205;3.539743520519778e-06;0.7740567326545715
534;0.7738557457923889;0.7714877724647522;0.7762237191200256;0.7738557457923889;0.0023679733276367188;5.607297680398915e-06;0.7738557457923889
539;0.7714532613754272;0.7713548541069031;0.7715516686439514;0.7714532613754272;9.840726852416992e-05;9.683990498388084e-09;0.7714532613754272
544;0.7746544480323792;0.7739566564559937;0.7753522396087646;0.7746544480323792;0.000697791576385498;4.869130840745584e-07;0.7746544480323792
549;0.7701016366481781;0.7689558863639832;0.771247386932373;0.7701016366481781;0.0011457502841949463;1.3127437137328002e-06;0.7701016366481781
554;0.7716314196586609;0.7700192928314209;0.7732435464859009;0.7716314196586609;0.0016121268272399902;2.5989529071068773e-06;0.7716314196586609
559;0.7729597389698029;0.7726065516471863;0.7733129262924194;0.7729597389698029;0.00035318732261657715;1.2474128485706615e-07;0.7729597389698029
564;0.7723014056682587;0.7713115811347961;0.7732912302017212;0.7723014056682587;0.0009898245334625244;9.797526070443041e-07;0.7723014056682587
569;0.770898163318634;0.7679494023323059;0.7738469243049622;0.770898163318634;0.002948760986328125;8.695191354490817e-06;0.770898163318634
574;0.7736825346946716;0.7728137969970703;0.774551272392273;0.7736825346946716;0.0008687376976013184;7.547051872336397e-07;0.7736825346946716
579;0.7775936722755432;0.7748780250549316;0.7803093194961548;0.7775936722755432;0.0027156472206115723;7.3747398268153574e-06;0.7775936722755432
584;0.7743893563747406;0.7727688550949097;0.7760098576545715;0.7743893563747406;0.0016205012798309326;2.6260243979336906e-06;0.7743893563747406
589;0.7733243703842163;0.769969642162323;0.7766790986061096;0.7733243703842163;0.0033547282218933105;1.1254201442767453e-05;0.7733243703842163
594;0.7672689259052277;0.7582736611366272;0.7762641906738281;0.7672689259052277;0.008995264768600464;8.091478825722476e-05;0.7672689259052277
599;0.7735330164432526;0.7735146284103394;0.7735514044761658;0.7735330164432526;1.8388032913208008e-05;3.38119754417221e-10;0.7735330164432526
604;0.772149533033371;0.7703329920768738;0.7739660739898682;0.772149533033371;0.0018165409564971924;3.2998210466317346e-06;0.772149533033371
609;0.7729684412479401;0.7675513029098511;0.778385579586029;0.7729684412479401;0.005417138338088989;2.9345387773993536e-05;0.7729684412479401
614;0.7690156996250153;0.7641568183898926;0.7738745808601379;0.7690156996250153;0.004858881235122681;2.3608726857027307e-05;0.7690156996250153
619;0.7745030522346497;0.774300217628479;0.7747058868408203;0.7745030522346497;0.0002028346061706543;4.114187746040443e-08;0.7745030522346497
624;0.7765492498874664;0.7750689387321472;0.7780295610427856;0.7765492498874664;0.0014803111553192139;2.1913211165625057e-06;0.7765492498874664
629;0.7780623137950897;0.7762340307235718;0.7798905968666077;0.7780623137950897;0.0018282830715179443;3.3426189895990888e-06;0.7780623137950897
634;0.769240140914917;0.7634018063545227;0.7750784754753113;0.769240140914917;0.005838334560394287;3.4086150439094354e-05;0.769240140914917
639;0.7673091888427734;0.7672693133354187;0.7673490643501282;0.7673091888427734;3.987550735473633e-05;1.590056086797631e-09;0.7673091888427734
644;0.7779394686222076;0.7747682929039001;0.7811106443405151;0.7779394686222076;0.003171175718307495;1.0056355436383058e-05;0.7779394686222076
649;0.7728026211261749;0.7693284153938293;0.7762768268585205;0.7728026211261749;0.003474205732345581;1.2070105470662895e-05;0.7728026211261749
654;0.7751084864139557;0.7733246088027954;0.776892364025116;0.7751084864139557;0.0017838776111602783;3.182219331598901e-06;0.7751084864139557
659;0.773346871137619;0.7727256417274475;0.7739681005477905;0.773346871137619;0.0006212294101715088;3.859259800620407e-07;0.773346871137619
664;0.7771831750869751;0.7751022577285767;0.7792640924453735;0.7771831750869751;0.0020809173583984375;4.330217052483931e-06;0.7771831750869751
669;0.7741105258464813;0.7699403166770935;0.7782807350158691;0.7741105258464813;0.004170209169387817;1.739064451644623e-05;0.7741105258464813
674;0.7776148021221161;0.7715057134628296;0.7837238907814026;0.7776148021221161;0.006109088659286499;3.7320964247022914e-05;0.7776148021221161
679;0.7756575345993042;0.7711495161056519;0.7801655530929565;0.7756575345993042;0.004508018493652344;2.0322230739111546e-05;0.7756575345993042
684;0.7756749391555786;0.7750666737556458;0.7762832045555115;0.7756749391555786;0.0006082653999328613;3.6998679675548374e-07;0.7756749391555786
689;0.7744405567646027;0.7735925912857056;0.7752885222434998;0.7744405567646027;0.0008479654788970947;7.190454534011792e-07;0.7744405567646027
694;0.7785112261772156;0.7763680815696716;0.7806543707847595;0.7785112261772156;0.0021431446075439453;4.593068808844691e-06;0.7785112261772156
699;0.7768541872501373;0.7760909795761108;0.7776173949241638;0.7768541872501373;0.0007632076740264893;5.824859536929239e-07;0.7768541872501373
704;0.7783888876438141;0.7758882641792297;0.7808895111083984;0.7783888876438141;0.0025006234645843506;6.253117711629841e-06;0.7783888876438141
709;0.7749669551849365;0.7731199264526367;0.7768139839172363;0.7749669551849365;0.0018470287322998047;3.4115151379410236e-06;0.7749669551849365
714;0.7789194881916046;0.7763925790786743;0.7814463973045349;0.7789194881916046;0.002526909112930298;6.385269665010185e-06;0.7789194881916046
719;0.7773477137088776;0.776210606098175;0.7784848213195801;0.7773477137088776;0.0011371076107025146;1.2930137183175816e-06;0.7773477137088776
724;0.7745638787746429;0.7700862884521484;0.7790414690971375;0.7745638787746429;0.004477590322494507;2.0048815096096462e-05;0.7745638787746429
729;0.7747095227241516;0.7698119282722473;0.7796071171760559;0.7747095227241516;0.004897594451904297;2.398643141532375e-05;0.7747095227241516
734;0.7778672575950623;0.7764909863471985;0.779243528842926;0.7778672575950623;0.0013762712478637695;1.8941225476964973e-06;0.7778672575950623
739;0.7766329050064087;0.7759457230567932;0.7773200869560242;0.7766329050064087;0.0006871819496154785;4.7221903187733005e-07;0.7766329050064087
744;0.7737918496131897;0.7723247408866882;0.7752589583396912;0.7737918496131897;0.0014671087265014648;2.15240801537675e-06;0.7737918496131897
749;0.7777101695537567;0.7772035002708435;0.7782168388366699;0.7777101695537567;0.000506669282913208;2.567137622477844e-07;0.7777101695537567
754;0.7790772318840027;0.7781153321266174;0.7800391316413879;0.7790772318840027;0.0009618997573852539;9.252511432578103e-07;0.7790772318840027
759;0.7787967324256897;0.7773371338844299;0.7802563309669495;0.7787967324256897;0.0014595985412597656;2.1304279016476357e-06;0.7787967324256897
764;0.775021880865097;0.774686336517334;0.7753574252128601;0.775021880865097;0.0003355443477630615;1.1259000931573837e-07;0.775021880865097
769;0.7758246660232544;0.772323727607727;0.7793256044387817;0.7758246660232544;0.0035009384155273438;1.2256569789315108e-05;0.7758246660232544
774;0.7802810370922089;0.7773609161376953;0.7832011580467224;0.7802810370922089;0.00292012095451355;8.527106388989125e-06;0.7802810370922089
779;0.7808802425861359;0.7806472778320312;0.7811132073402405;0.7808802425861359;0.00023296475410461426;5.4272576655023386e-08;0.7808802425861359
784;0.7795157730579376;0.7785517573356628;0.7804797887802124;0.7795157730579376;0.0009640157222747803;9.293263127929663e-07;0.7795157730579376
789;0.7785702049732208;0.7770426869392395;0.7800977230072021;0.7785702049732208;0.0015275180339813232;2.333311344138167e-06;0.7785702049732208
794;0.7785287499427795;0.7776989340782166;0.7793585658073425;0.7785287499427795;0.0008298158645629883;6.885943690804197e-07;0.7785287499427795
799;0.7784787118434906;0.7755355834960938;0.7814218401908875;0.7784787118434906;0.0029431283473968506;8.662004469250917e-06;0.7784787118434906
804;0.7827820181846619;0.7813106179237366;0.7842534184455872;0.7827820181846619;0.001471400260925293;2.1650187278510202e-06;0.7827820181846619
809;0.7819298207759857;0.7797128558158875;0.784146785736084;0.7819298207759857;0.0022169649600982666;4.914933634303509e-06;0.7819298207759857
814;0.778770387172699;0.7782038450241089;0.7793369293212891;0.778770387172699;0.0005665421485900879;3.2097000612907323e-07;0.778770387172699
819;0.7805633842945099;0.7774072885513306;0.7837194800376892;0.7805633842945099;0.0031560957431793213;9.960940340114632e-06;0.7805633842945099
824;0.7841637134552002;0.7819685339927673;0.7863588929176331;0.7841637134552002;0.0021951794624328613;4.818812872287026e-06;0.7841637134552002
829;0.7801306247711182;0.7799217104911804;0.7803395390510559;0.7801306247711182;0.00020891427993774414;4.3645176361906124e-08;0.7801306247711182
834;0.7833990156650543;0.780897855758667;0.7859001755714417;0.7833990156650543;0.002501159906387329;6.255800877319473e-06;0.7833990156650543
839;0.7835062444210052;0.7822816371917725;0.784730851650238;0.7835062444210052;0.001224607229232788;1.4996628658892064e-06;0.7835062444210052
844;0.781534731388092;0.7807345390319824;0.7823349237442017;0.781534731388092;0.0008001923561096191;6.403078067762635e-07;0.781534731388092
849;0.7817348539829254;0.7816917896270752;0.7817779183387756;0.7817348539829254;4.3064355850219727e-05;1.854538744794354e-09;0.7817348539829254
854;0.7829371690750122;0.7788069248199463;0.7870674133300781;0.7829371690750122;0.004130244255065918;1.705891760650502e-05;0.7829371690750122
859;0.7813519537448883;0.7765448689460754;0.7861590385437012;0.7813519537448883;0.004807084798812866;2.3108064262977734e-05;0.7813519537448883
864;0.7831758260726929;0.782900333404541;0.7834513187408447;0.7831758260726929;0.00027549266815185547;7.589621020542836e-08;0.7831758260726929
869;0.7798573076725006;0.7791392207145691;0.7805753946304321;0.7798573076725006;0.0007180869579315186;5.156488791513425e-07;0.7798573076725006
874;0.7798056602478027;0.7791745662689209;0.7804367542266846;0.7798056602478027;0.0006310939788818359;3.982796101809072e-07;0.7798056602478027
879;0.7803918123245239;0.7785856127738953;0.7821980118751526;0.7803918123245239;0.0018061995506286621;3.262356816691181e-06;0.7803918123245239
884;0.7813629508018494;0.7804480791091919;0.7822778224945068;0.7813629508018494;0.0009148716926574707;8.369902140259455e-07;0.7813629508018494
889;0.7836506962776184;0.7807134389877319;0.7865879535675049;0.7836506962776184;0.0029372572898864746;8.627480386991238e-06;0.7836506962776184
894;0.7821123898029327;0.7818493247032166;0.7823754549026489;0.7821123898029327;0.0002630650997161865;6.920324668868716e-08;0.7821123898029327
899;0.7832817137241364;0.7832444310188293;0.7833189964294434;0.7832817137241364;3.7282705307006836e-05;1.3900001150091157e-09;0.7832817137241364
904;0.780112624168396;0.77536541223526;0.784859836101532;0.780112624168396;0.004747211933135986;2.253602113810871e-05;0.780112624168396
909;0.7808919250965118;0.7782596349716187;0.783524215221405;0.7808919250965118;0.0026322901248931885;6.928951301610198e-06;0.7808919250965118
914;0.7869099378585815;0.7841939926147461;0.789625883102417;0.7869099378585815;0.0027159452438354492;7.376358567512398e-06;0.7869099378585815
919;0.7814722955226898;0.7798855304718018;0.7830590605735779;0.7814722955226898;0.0015867650508880615;2.5178233267197925e-06;0.7814722955226898
924;0.784968763589859;0.7847667336463928;0.7851707935333252;0.784968763589859;0.00020202994346618652;4.081609805695052e-08;0.784968763589859
929;0.7819415032863617;0.7814531326293945;0.7824298739433289;0.7819415032863617;0.0004883706569671631;2.385058985865385e-07;0.7819415032863617
934;0.7831605672836304;0.7819362878799438;0.7843848466873169;0.7831605672836304;0.0012242794036865234;1.4988600582910294e-06;0.7831605672836304
939;0.7850084602832794;0.7843306064605713;0.7856863141059875;0.7850084602832794;0.0006778538227081299;4.594858049600248e-07;0.7850084602832794
944;0.7809135317802429;0.7798783183097839;0.7819487452507019;0.7809135317802429;0.0010352134704589844;1.0716669294197345e-06;0.7809135317802429
949;0.7805392742156982;0.7780170440673828;0.7830615043640137;0.7805392742156982;0.0025222301483154297;6.3616449210712744e-06;0.7805392742156982
954;0.7821411788463593;0.7794844508171082;0.7847979068756104;0.7821411788463593;0.0026567280292510986;7.058203821408426e-06;0.7821411788463593
959;0.7823509573936462;0.7812921404838562;0.7834097743034363;0.7823509573936462;0.001058816909790039;1.1210932484573277e-06;0.7823509573936462
964;0.7813737690448761;0.7810017466545105;0.7817457914352417;0.7813737690448761;0.0003720223903656006;1.384006589333353e-07;0.7813737690448761
969;0.7824620008468628;0.7801529765129089;0.7847710251808167;0.7824620008468628;0.0023090243339538574;5.331593374791055e-06;0.7824620008468628
974;0.7812682390213013;0.780727744102478;0.7818087339401245;0.7812682390213013;0.0005404949188232422;2.9213475727374316e-07;0.7812682390213013
979;0.7807304561138153;0.7806077003479004;0.7808532118797302;0.7807304561138153;0.000122755765914917;1.5068978065357896e-08;0.7807304561138153
984;0.7794046700000763;0.7770215272903442;0.7817878127098083;0.7794046700000763;0.0023831427097320557;5.679369174949045e-06;0.7794046700000763
989;0.7786751091480255;0.7779244780540466;0.7794257402420044;0.7786751091480255;0.0007506310939788818;5.634470392479329e-07;0.7786751091480255
994;0.7812781631946564;0.7797843813896179;0.7827719449996948;0.7812781631946564;0.0014937818050384521;2.2313840810639363e-06;0.7812781631946564
999;0.7788597047328949;0.777665376663208;0.7800540328025818;0.7788597047328949;0.0011943280696868896;1.426419538042012e-06;0.7788597047328949


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-negative_bhattacharyya_kernel/shuf-False/eval-False/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.06483547389507294;0.0;0.12967094779014587;0.06483547389507294;0.06483547389507294;0.004203638675198684;0.06483547389507294
4;0.08994248509407043;0.0;0.17988497018814087;0.08994248509407043;0.08994248509407043;0.008089650624897082;0.08994248509407043
9;0.07379108667373657;0.0;0.14758217334747314;0.07379108667373657;0.07379108667373657;0.005445124472490903;0.07379108667373657
14;0.07500416785478592;0.0;0.15000833570957184;0.07500416785478592;0.07500416785478592;0.005625625195588901;0.07500416785478592
19;0.10681430250406265;0.0;0.2136286050081253;0.10681430250406265;0.10681430250406265;0.011409295219429405;0.10681430250406265
24;0.05273772403597832;0.0;0.10547544807195663;0.05273772403597832;0.05273772403597832;0.002781267536495005;0.05273772403597832
29;0.0827195793390274;0.0;0.1654391586780548;0.0827195793390274;0.0827195793390274;0.0068425288060256495;0.0827195793390274
34;0.0906878188252449;0.0;0.1813756376504898;0.0906878188252449;0.0906878188252449;0.008224280483280444;0.0906878188252449
39;0.09320247918367386;0.0;0.18640495836734772;0.09320247918367386;0.09320247918367386;0.008686702125983159;0.09320247918367386
44;0.10224517434835434;0.0;0.20449034869670868;0.10224517434835434;0.10224517434835434;0.010454075677525376;0.10224517434835434
49;0.07500718533992767;0.0;0.15001437067985535;0.07500718533992767;0.07500718533992767;0.005626077852618261;0.07500718533992767
54;0.09249997138977051;0.0;0.18499994277954102;0.09249997138977051;0.09249997138977051;0.008556244707108362;0.09249997138977051
59;0.0919913798570633;0.0;0.1839827597141266;0.0919913798570633;0.0919913798570633;0.00846241396800651;0.0919913798570633
64;0.06889567524194717;0.0;0.13779135048389435;0.06889567524194717;0.06889567524194717;0.004746614067043853;0.06889567524194717
69;0.10166221857070923;0.0;0.20332443714141846;0.10166221857070923;0.10166221857070923;0.010335206684718656;0.10166221857070923
74;0.07592756301164627;0.0;0.15185512602329254;0.07592756301164627;0.07592756301164627;0.005764994824887515;0.07592756301164627
79;0.0803210586309433;0.0;0.1606421172618866;0.0803210586309433;0.0803210586309433;0.006451472459595431;0.0803210586309433
84;0.082520492374897;0.0;0.165040984749794;0.082520492374897;0.082520492374897;0.0068096316617954344;0.082520492374897
89;0.09137724339962006;0.0;0.1827544867992401;0.09137724339962006;0.09137724339962006;0.008349800611313407;0.09137724339962006
94;0.07652493566274643;0.0;0.15304987132549286;0.07652493566274643;0.07652493566274643;0.00585606577818748;0.07652493566274643
99;0.09708148241043091;0.0;0.19416296482086182;0.09708148241043091;0.09708148241043091;0.009424814227006806;0.09708148241043091
104;0.08481208980083466;0.0;0.1696241796016693;0.08481208980083466;0.08481208980083466;0.007193090576384842;0.08481208980083466
109;0.07217774540185928;0.0;0.14435549080371857;0.07217774540185928;0.07217774540185928;0.005209626931295619;0.07217774540185928
114;0.0671650767326355;0.0;0.134330153465271;0.0671650767326355;0.0671650767326355;0.004511147532500814;0.0671650767326355
119;0.07887179404497147;0.0;0.15774358808994293;0.07887179404497147;0.07887179404497147;0.006220759895872396;0.07887179404497147
124;0.0900203287601471;0.0;0.1800406575202942;0.0900203287601471;0.0900203287601471;0.008103659590084966;0.0900203287601471
129;0.07676693052053452;0.0;0.15353386104106903;0.07676693052053452;0.07676693052053452;0.005893161621544574;0.07676693052053452
134;0.06772906333208084;0.0;0.13545812666416168;0.06772906333208084;0.06772906333208084;0.0045872260198410175;0.06772906333208084
139;0.07239139825105667;0.0;0.14478279650211334;0.07239139825105667;0.07239139825105667;0.005240514540743091;0.07239139825105667
144;0.07422906905412674;0.0;0.14845813810825348;0.07422906905412674;0.07422906905412674;0.005509954692642316;0.07422906905412674
149;0.07029140740633011;0.0;0.14058281481266022;0.07029140740633011;0.07029140740633011;0.004940881955162679;0.07029140740633011
154;0.07033884525299072;0.0;0.14067769050598145;0.07033884525299072;0.07033884525299072;0.0049475531515241755;0.07033884525299072
159;0.06882607191801071;0.0;0.13765214383602142;0.06882607191801071;0.06882607191801071;0.004737028175663183;0.06882607191801071
164;0.074550561606884;0.0;0.149101123213768;0.074550561606884;0.074550561606884;0.005557786235901807;0.074550561606884
169;0.08415410667657852;0.0;0.16830821335315704;0.08415410667657852;0.08415410667657852;0.007081913670532958;0.08415410667657852
174;0.07460235804319382;0.0;0.14920471608638763;0.07460235804319382;0.07460235804319382;0.005565511825604885;0.07460235804319382
179;0.0737614557147026;0.0;0.1475229114294052;0.0737614557147026;0.0737614557147026;0.005440752349152034;0.0737614557147026
184;0.24785266816616058;0.1665346324443817;0.32917070388793945;0.24785266816616058;0.08131803572177887;0.006612622933648504;0.24785266816616058
189;0.24928832054138184;0.15128540992736816;0.3472912311553955;0.24928832054138184;0.09800291061401367;0.009604570488818354;0.24928832054138184
194;0.23690523207187653;0.1327769160270691;0.34103354811668396;0.23690523207187653;0.10412831604480743;0.010842706202327301;0.23690523207187653
199;0.24232906103134155;0.1403481364250183;0.3443099856376648;0.24232906103134155;0.10198092460632324;0.010400108983560585;0.24232906103134155
204;0.5986650884151459;0.5729265809059143;0.6244035959243774;0.5986650884151459;0.025738507509231567;0.0006624707688027698;0.5986650884151459
209;0.6355392038822174;0.6039724946022034;0.6671059131622314;0.6355392038822174;0.03156670928001404;0.0009964571347689244;0.6355392038822174
214;0.6623566746711731;0.6618328094482422;0.662880539894104;0.6623566746711731;0.0005238652229309082;2.7443477179645015e-07;0.6623566746711731
219;0.6746427714824677;0.6598536968231201;0.6894318461418152;0.6746427714824677;0.014789074659347534;0.00021871672927975538;0.6746427714824677
224;0.7048595249652863;0.6874933242797852;0.7222257256507874;0.7048595249652863;0.0173662006855011;0.00030158492624909883;0.7048595249652863
229;0.7030060589313507;0.6954241394996643;0.7105879783630371;0.7030060589313507;0.007581919431686401;5.7485502268583843e-05;0.7030060589313507
234;0.7121120691299438;0.6970813274383545;0.7271428108215332;0.7121120691299438;0.015030741691589355;0.00022592319579928244;0.7121120691299438
239;0.7161785066127777;0.6920351386070251;0.7403218746185303;0.7161785066127777;0.024143368005752563;0.0005829022186611965;0.7161785066127777
244;0.713044136762619;0.6967884302139282;0.7292998433113098;0.713044136762619;0.016255706548690796;0.00026424799539714883;0.713044136762619
249;0.7177302241325378;0.6999568939208984;0.7355035543441772;0.7177302241325378;0.017773330211639404;0.000315891266811974;0.7177302241325378
254;0.7380806505680084;0.7098042964935303;0.7663570046424866;0.7380806505680084;0.02827635407447815;0.000799552199745257;0.7380806505680084
259;0.7333337068557739;0.7047926783561707;0.7618747353553772;0.7333337068557739;0.02854102849960327;0.0008145903078151662;0.7333337068557739
264;0.7314290106296539;0.7067286968231201;0.7561293244361877;0.7314290106296539;0.024700313806533813;0.0006101055021412449;0.7314290106296539
269;0.7361119985580444;0.7074501514434814;0.7647738456726074;0.7361119985580444;0.02866184711456299;0.0008215014800185827;0.7361119985580444
274;0.7360040247440338;0.7142878770828247;0.7577201724052429;0.7360040247440338;0.021716147661209106;0.00047159106924343774;0.7360040247440338
279;0.734631210565567;0.7066108584403992;0.7626515626907349;0.734631210565567;0.028020352125167847;0.0007851401332183983;0.734631210565567
284;0.7481931149959564;0.712352991104126;0.7840332388877869;0.7481931149959564;0.035840123891830444;0.0012845144805817554;0.7481931149959564
289;0.7470043897628784;0.7141150236129761;0.7798937559127808;0.7470043897628784;0.032889366149902344;0.0010817104057423421;0.7470043897628784
294;0.7467580735683441;0.7165507674217224;0.7769653797149658;0.7467580735683441;0.030207306146621704;0.0009124813446357294;0.7467580735683441
299;0.7478555142879486;0.7140037417411804;0.7817072868347168;0.7478555142879486;0.03385177254676819;0.0011459425045581284;0.7478555142879486
304;0.738900899887085;0.7129904627799988;0.7648113369941711;0.738900899887085;0.02591043710708618;0.0006713507510802685;0.738900899887085
309;0.7440241873264313;0.7041051387786865;0.783943235874176;0.7440241873264313;0.03991904854774475;0.0015935304369572023;0.7440241873264313
314;0.7444063127040863;0.721219003200531;0.7675936222076416;0.7444063127040863;0.023187309503555298;0.0005376513220136658;0.7444063127040863
319;0.7555631101131439;0.7234883308410645;0.7876378893852234;0.7555631101131439;0.03207477927207947;0.0010287914653526187;0.7555631101131439
324;0.7573332190513611;0.7284896373748779;0.7861768007278442;0.7573332190513611;0.028843581676483154;0.0008319522039279548;0.7573332190513611
329;0.7516250014305115;0.7128998637199402;0.7903501391410828;0.7516250014305115;0.03872513771057129;0.0014996362907027105;0.7516250014305115
334;0.7522392272949219;0.7177560925483704;0.7867223620414734;0.7522392272949219;0.034483134746551514;0.0011890865819488283;0.7522392272949219
339;0.7591598629951477;0.7239298224449158;0.7943899035453796;0.7591598629951477;0.035230040550231934;0.0012411557571709864;0.7591598629951477
344;0.7514006793498993;0.723555326461792;0.7792460322380066;0.7514006793498993;0.0278453528881073;0.0007753636774632255;0.7514006793498993
349;0.758740246295929;0.7243351340293884;0.7931453585624695;0.758740246295929;0.03440511226654053;0.0011837117500732575;0.758740246295929
354;0.7615112066268921;0.7362609505653381;0.786761462688446;0.7615112066268921;0.025250256061553955;0.0006375754311740423;0.7615112066268921
359;0.763723224401474;0.727575421333313;0.799871027469635;0.763723224401474;0.03614780306816101;0.0013066636666545506;0.763723224401474
364;0.761950820684433;0.7236181497573853;0.8002834916114807;0.761950820684433;0.03833267092704773;0.0014693936604013302;0.761950820684433
369;0.76539346575737;0.7269526720046997;0.8038342595100403;0.76539346575737;0.03844079375267029;0.001477694624335335;0.76539346575737
374;0.7661731839179993;0.7265715003013611;0.8057748675346375;0.7661731839179993;0.039601683616638184;0.0015682933452723091;0.7661731839179993
379;0.7687411904335022;0.7324549555778503;0.805027425289154;0.7687411904335022;0.036286234855651855;0.0013166908399995236;0.7687411904335022
384;0.762450248003006;0.7360767126083374;0.7888237833976746;0.762450248003006;0.02637353539466858;0.0006955633692138363;0.762450248003006
389;0.7611876726150513;0.7257353663444519;0.7966399788856506;0.7611876726150513;0.035452306270599365;0.001256866019904379;0.7611876726150513
394;0.7606761753559113;0.7264068722724915;0.794945478439331;0.7606761753559113;0.0342693030834198;0.0011743851338232858;0.7606761753559113
399;0.7635297477245331;0.7265599370002747;0.8004995584487915;0.7635297477245331;0.03696981072425842;0.001366766904987493;0.7635297477245331
404;0.7623562216758728;0.7289381623268127;0.7957742810249329;0.7623562216758728;0.03341805934906006;0.0011167666906573004;0.7623562216758728
409;0.7669076025485992;0.7347971200942993;0.7990180850028992;0.7669076025485992;0.03211048245429993;0.0010310830834479034;0.7669076025485992
414;0.7666293680667877;0.7393941879272461;0.7938645482063293;0.7666293680667877;0.027235180139541626;0.0007417550372332826;0.7666293680667877
419;0.7667696475982666;0.7389768362045288;0.7945624589920044;0.7667696475982666;0.027792811393737793;0.0007724403651678813;0.7667696475982666
424;0.7697069346904755;0.7394587397575378;0.7999551296234131;0.7697069346904755;0.030248194932937622;0.0009149532967009932;0.7697069346904755
429;0.7672203481197357;0.7411332130432129;0.7933074831962585;0.7672203481197357;0.026087135076522827;0.0006805386165007477;0.7672203481197357
434;0.7690417170524597;0.7325975298881531;0.8054859042167664;0.7690417170524597;0.03644418716430664;0.001328178778067013;0.7690417170524597
439;0.7733160853385925;0.7361759543418884;0.8104562163352966;0.7733160853385925;0.0371401309967041;0.0013793893304523408;0.7733160853385925
444;0.7634534537792206;0.7377997040748596;0.7891072034835815;0.7634534537792206;0.025653749704360962;0.0006581148738940001;0.7634534537792206
449;0.778948187828064;0.746371865272522;0.811524510383606;0.778948187828064;0.03257632255554199;0.001061216791242714;0.778948187828064
454;0.7729135453701019;0.7460240125656128;0.7998030781745911;0.7729135453701019;0.026889532804489136;0.0007230469744436974;0.7729135453701019
459;0.7760932445526123;0.7448110580444336;0.807375431060791;0.7760932445526123;0.03128218650817871;0.0009785751927324782;0.7760932445526123
464;0.777420699596405;0.7445665597915649;0.8102748394012451;0.777420699596405;0.03285413980484009;0.0010793945023159779;0.777420699596405
469;0.7673074007034302;0.7325382828712463;0.802076518535614;0.7673074007034302;0.03476911783218384;0.0012088915548282841;0.7673074007034302
474;0.7721771597862244;0.7405263781547546;0.8038279414176941;0.7721771597862244;0.03165078163146973;0.0010017719778829814;0.7721771597862244
479;0.7711254954338074;0.7425953149795532;0.7996556758880615;0.7711254954338074;0.02853018045425415;0.0008139711967523056;0.7711254954338074
484;0.7787798047065735;0.744828462600708;0.812731146812439;0.7787798047065735;0.03395134210586548;0.0011526936307895141;0.7787798047065735
489;0.7711986601352692;0.7406142950057983;0.80178302526474;0.7711986601352692;0.030584365129470825;0.000935403390372791;0.7711986601352692
494;0.775970995426178;0.7506337761878967;0.8013082146644592;0.775970995426178;0.02533721923828125;0.0006419746787287295;0.775970995426178
499;0.7772422134876251;0.747258722782135;0.8072257041931152;0.7772422134876251;0.029983490705490112;0.000899009714886212;0.7772422134876251
504;0.77876877784729;0.7483906149864197;0.8091469407081604;0.77876877784729;0.03037816286087036;0.0009228327788015633;0.77876877784729
509;0.7780062556266785;0.7518964409828186;0.8041160702705383;0.7780062556266785;0.026109814643859863;0.000681722420736719;0.7780062556266785
514;0.7773520648479462;0.7460488677024841;0.8086552619934082;0.7773520648479462;0.031303197145462036;0.0009798901515276626;0.7773520648479462
519;0.7831657230854034;0.7476655840873718;0.8186658620834351;0.7831657230854034;0.035500138998031616;0.0012602598688795652;0.7831657230854034
524;0.7798957228660583;0.7528074979782104;0.8069839477539062;0.7798957228660583;0.0270882248878479;0.0007337719275746224;0.7798957228660583
529;0.7859999537467957;0.7516964077949524;0.8203034996986389;0.7859999537467957;0.03430354595184326;0.0011767332648702222;0.7859999537467957
534;0.7815724611282349;0.7508150935173035;0.8123298287391663;0.7815724611282349;0.030757367610931396;0.0009460156623539717;0.7815724611282349
539;0.7796100378036499;0.7529587745666504;0.8062613010406494;0.7796100378036499;0.02665126323699951;0.0007102898321278417;0.7796100378036499
544;0.7783758044242859;0.7473505735397339;0.8094010353088379;0.7783758044242859;0.031025230884552002;0.0009625649514397594;0.7783758044242859
549;0.778190404176712;0.7488548755645752;0.8075259327888489;0.778190404176712;0.02933552861213684;0.0008605732389534992;0.778190404176712
554;0.7827127873897552;0.7501795887947083;0.8152459859848022;0.7827127873897552;0.032533198595047;0.001058409010824768;0.7827127873897552
559;0.7772606313228607;0.7496542930603027;0.8048669695854187;0.7772606313228607;0.027606338262557983;0.0007621099122667729;0.7772606313228607
564;0.7846285700798035;0.7542893886566162;0.8149677515029907;0.7846285700798035;0.030339181423187256;0.0009204659294290707;0.7846285700798035
569;0.7839690744876862;0.7566502690315247;0.8112878799438477;0.7839690744876862;0.0273188054561615;0.0007463171315515993;0.7839690744876862
574;0.7841276228427887;0.755891740322113;0.8123635053634644;0.7841276228427887;0.02823588252067566;0.0007972650617213972;0.7841276228427887
579;0.7830352485179901;0.7471603751182556;0.8189101219177246;0.7830352485179901;0.0358748733997345;0.0012870065414469778;0.7830352485179901
584;0.7887706756591797;0.7583513259887695;0.8191900253295898;0.7887706756591797;0.030419349670410156;0.0009253368343706825;0.7887706756591797
589;0.784426748752594;0.7535276412963867;0.8153258562088013;0.784426748752594;0.030899107456207275;0.000954754841590244;0.784426748752594
594;0.7915522158145905;0.7656005620956421;0.8175038695335388;0.7915522158145905;0.025951653718948364;0.0006734883307482065;0.7915522158145905
599;0.7852216064929962;0.7534540891647339;0.8169891238212585;0.7852216064929962;0.03176751732826233;0.0010091751572014473;0.7852216064929962
604;0.7887589931488037;0.7619231939315796;0.8155947923660278;0.7887589931488037;0.02683579921722412;0.0007201601196271668;0.7887589931488037
609;0.79068323969841;0.7569082379341125;0.8244582414627075;0.79068323969841;0.033775001764297485;0.0011407507441782982;0.79068323969841
614;0.7928552627563477;0.762921154499054;0.8227893710136414;0.7928552627563477;0.0299341082572937;0.0008960508371593789;0.7928552627563477
619;0.7819181680679321;0.7543540596961975;0.8094822764396667;0.7819181680679321;0.02756410837173462;0.0007597800703287305;0.7819181680679321
624;0.7882272303104401;0.754073977470398;0.8223804831504822;0.7882272303104401;0.034153252840042114;0.0011664446795558447;0.7882272303104401
629;0.7845417261123657;0.7575246691703796;0.8115587830543518;0.7845417261123657;0.027017056941986084;0.0007299213658065185;0.7845417261123657
634;0.7844671905040741;0.7547326683998108;0.8142017126083374;0.7844671905040741;0.029734522104263306;0.0008841418047689231;0.7844671905040741
639;0.7856015861034393;0.7588179707527161;0.8123852014541626;0.7856015861034393;0.026783615350723267;0.000717362051255499;0.7856015861034393
644;0.7875874638557434;0.7582931518554688;0.8168817758560181;0.7875874638557434;0.029294312000274658;0.0008581567155694358;0.7875874638557434
649;0.7858328819274902;0.7601232528686523;0.8115425109863281;0.7858328819274902;0.02570962905883789;0.0006609850263430417;0.7858328819274902
654;0.7897249162197113;0.761828601360321;0.8176212310791016;0.7897249162197113;0.02789631485939026;0.0007782043827342378;0.7897249162197113
659;0.7844423651695251;0.7564294934272766;0.8124552369117737;0.7844423651695251;0.028012871742248535;0.0007847209832476665;0.7844423651695251
664;0.7882243394851685;0.751427412033081;0.8250212669372559;0.7882243394851685;0.0367969274520874;0.0013540138699141835;0.7882243394851685
669;0.790891170501709;0.763933539390564;0.817848801612854;0.790891170501709;0.02695763111114502;0.0007267138751245739;0.790891170501709
674;0.7948516607284546;0.7655211687088013;0.8241821527481079;0.7948516607284546;0.02933049201965332;0.0008602777621149471;0.7948516607284546
679;0.7899485528469086;0.7616962790489197;0.8182008266448975;0.7899485528469086;0.02825227379798889;0.0007981909747565297;0.7899485528469086
684;0.7913557291030884;0.7595400214195251;0.8231714367866516;0.7913557291030884;0.03181570768356323;0.0010122392554059445;0.7913557291030884
689;0.7890106737613678;0.7618885636329651;0.8161327838897705;0.7890106737613678;0.02712211012840271;0.0007356088578172049;0.7890106737613678
694;0.7859531939029694;0.7561047673225403;0.8158016204833984;0.7859531939029694;0.029848426580429077;0.000890928569327265;0.7859531939029694
699;0.78534796833992;0.7578774094581604;0.8128185272216797;0.78534796833992;0.027470558881759644;0.0007546316052762236;0.78534796833992
704;0.7923585176467896;0.7610352039337158;0.8236818313598633;0.7923585176467896;0.03132331371307373;0.0009811499819676328;0.7923585176467896
709;0.7847127318382263;0.7538217902183533;0.8156036734580994;0.7847127318382263;0.030890941619873047;0.0009542502741624048;0.7847127318382263
714;0.7855783104896545;0.7519893050193787;0.8191673159599304;0.7855783104896545;0.03358900547027588;0.001128221288482223;0.7855783104896545
719;0.7836749255657196;0.7582892775535583;0.8090605735778809;0.7836749255657196;0.025385648012161255;0.0006444311249973467;0.7836749255657196
724;0.7849037051200867;0.7595725655555725;0.8102348446846008;0.7849037051200867;0.02533113956451416;0.0006416666316368946;0.7849037051200867
729;0.7861616909503937;0.759785532951355;0.8125378489494324;0.7861616909503937;0.026376157999038696;0.000695701710790253;0.7861616909503937
734;0.78523188829422;0.7574618458747864;0.8130019307136536;0.78523188829422;0.027770042419433594;0.0007711752559771412;0.78523188829422
739;0.7889812886714935;0.7594479918479919;0.8185145854949951;0.7889812886714935;0.029533296823501587;0.0008722156212650489;0.7889812886714935
744;0.7907266020774841;0.7609338760375977;0.8205193281173706;0.7907266020774841;0.029792726039886475;0.0008876065248877296;0.7907266020774841
749;0.7851731181144714;0.7574759125709534;0.8128703236579895;0.7851731181144714;0.027697205543518066;0.0007671351949198879;0.7851731181144714
754;0.7916989624500275;0.7641023993492126;0.8192955255508423;0.7916989624500275;0.02759656310081482;0.000761570294977254;0.7916989624500275
759;0.7878517508506775;0.7535918951034546;0.8221116065979004;0.7878517508506775;0.0342598557472229;0.001173737715820522;0.7878517508506775
764;0.787527471780777;0.7561527490615845;0.8189021944999695;0.787527471780777;0.031374722719192505;0.0009843732257062143;0.787527471780777
769;0.7852087318897247;0.7598379254341125;0.8105795383453369;0.7852087318897247;0.025370806455612183;0.0006436778202081328;0.7852087318897247
774;0.7801864445209503;0.7440045475959778;0.8163683414459229;0.7801864445209503;0.036181896924972534;0.001309129665089337;0.7801864445209503
779;0.7829966247081757;0.7497760057449341;0.8162172436714172;0.7829966247081757;0.03322061896324158;0.0011036095243008859;0.7829966247081757
784;0.7894497811794281;0.7581610679626465;0.8207384943962097;0.7894497811794281;0.031288713216781616;0.0009789835747620046;0.7894497811794281
789;0.7828690707683563;0.75002121925354;0.8157169222831726;0.7828690707683563;0.032847851514816284;0.0010789813491394185;0.7828690707683563
794;0.7880544066429138;0.7554736137390137;0.820635199546814;0.7880544066429138;0.032580792903900146;0.0010615080662468301;0.7880544066429138
799;0.7818513810634613;0.7503101825714111;0.8133925795555115;0.7818513810634613;0.03154119849205017;0.000994847202314908;0.7818513810634613
804;0.7896762192249298;0.7566508054733276;0.822701632976532;0.7896762192249298;0.03302541375160217;0.001090677953464514;0.7896762192249298
809;0.779702216386795;0.7436230182647705;0.8157814145088196;0.779702216386795;0.036079198122024536;0.0013017085371282988;0.779702216386795
814;0.7848140597343445;0.7444509267807007;0.8251771926879883;0.7848140597343445;0.0403631329536438;0.001629182501833526;0.7848140597343445
819;0.7839766144752502;0.7464346289634705;0.82151859998703;0.7839766144752502;0.037541985511779785;0.0014094006761666833;0.7839766144752502
824;0.7782762348651886;0.741876482963562;0.8146759867668152;0.7782762348651886;0.03639975190162659;0.0013249419384999683;0.7782762348651886
829;0.7851859927177429;0.7542877197265625;0.8160842657089233;0.7851859927177429;0.03089827299118042;0.0009547032738375094;0.7851859927177429
834;0.7800445556640625;0.7387522459030151;0.8213368654251099;0.7800445556640625;0.04129230976104736;0.0017050548454022874;0.7800445556640625
839;0.7802199125289917;0.741601288318634;0.8188385367393494;0.7802199125289917;0.038618624210357666;0.0014913981359008233;0.7802199125289917
844;0.7885176837444305;0.7534903883934021;0.823544979095459;0.7885176837444305;0.03502729535102844;0.0012269114196081787;0.7885176837444305
849;0.7827390134334564;0.7428012490272522;0.8226767778396606;0.7827390134334564;0.039937764406204224;0.001595025025765473;0.7827390134334564
854;0.7800136506557465;0.7405845522880554;0.8194427490234375;0.7800136506557465;0.03942909836769104;0.0015546537980890562;0.7800136506557465
859;0.7900067269802094;0.7521853446960449;0.8278281092643738;0.7900067269802094;0.03782138228416443;0.001430456957884907;0.7900067269802094
864;0.7814284861087799;0.7443506121635437;0.8185063600540161;0.7814284861087799;0.037077873945236206;0.001374768736298826;0.7814284861087799
869;0.7829119265079498;0.7471946477890015;0.8186292052268982;0.7829119265079498;0.035717278718948364;0.0012757239990870417;0.7829119265079498
874;0.7792474329471588;0.7392852902412415;0.8192095756530762;0.7792474329471588;0.03996214270591736;0.001596972849648104;0.7792474329471588
879;0.7772617042064667;0.7397950887680054;0.814728319644928;0.7772617042064667;0.037466615438461304;0.001403747272413547;0.7772617042064667
884;0.7781510055065155;0.7319467663764954;0.8243552446365356;0.7781510055065155;0.04620423913002014;0.0021348317135840844;0.7781510055065155
889;0.7771026492118835;0.7361987829208374;0.8180065155029297;0.7771026492118835;0.04090386629104614;0.001673126277555781;0.7771026492118835
894;0.7758359611034393;0.7274538278579712;0.8242180943489075;0.7758359611034393;0.04838213324546814;0.0023408308173822334;0.7758359611034393
899;0.7764120995998383;0.7356923222541809;0.8171318769454956;0.7764120995998383;0.04071977734565735;0.0016581002670799094;0.7764120995998383
904;0.7678081095218658;0.7214682698249817;0.81414794921875;0.7678081095218658;0.046339839696884155;0.0021473807431329206;0.7678081095218658
909;0.7774708569049835;0.7329724431037903;0.8219692707061768;0.7774708569049835;0.04449841380119324;0.0019801088308222248;0.7774708569049835
914;0.7731993794441223;0.7256093621253967;0.8207893967628479;0.7731993794441223;0.047590017318725586;0.002264809748396601;0.7731993794441223
919;0.7762426137924194;0.7319827675819397;0.8205024600028992;0.7762426137924194;0.044259846210479736;0.0019589339865753175;0.7762426137924194
924;0.7754378914833069;0.7235762476921082;0.8272995352745056;0.7754378914833069;0.05186164379119873;0.002689630096725182;0.7754378914833069
929;0.7679103016853333;0.7154199481010437;0.8204006552696228;0.7679103016853333;0.05249035358428955;0.002755237219403739;0.7679103016853333
934;0.7744809985160828;0.7265958786010742;0.8223661184310913;0.7744809985160828;0.047885119915008545;0.002292984709274748;0.7744809985160828
939;0.7746553719043732;0.7223625779151917;0.8269481658935547;0.7746553719043732;0.05229279398918152;0.0027345363031949788;0.7746553719043732
944;0.7649701833724976;0.7206357717514038;0.8093045949935913;0.7649701833724976;0.04433441162109375;0.0019655400537885725;0.7649701833724976
949;0.7710013687610626;0.7248932719230652;0.8171094655990601;0.7710013687610626;0.046108096837997437;0.002125956594022149;0.7710013687610626
954;0.768724262714386;0.7149129509925842;0.8225355744361877;0.768724262714386;0.05381131172180176;0.0028956572692209193;0.768724262714386
959;0.7726809084415436;0.7248470783233643;0.8205147385597229;0.7726809084415436;0.04783383011817932;0.002288075303774839;0.7726809084415436
964;0.7718327045440674;0.7230371832847595;0.8206282258033752;0.7718327045440674;0.04879552125930786;0.0023810028949675655;0.7718327045440674
969;0.7705225348472595;0.7190058827400208;0.8220391869544983;0.7705225348472595;0.05151665210723877;0.0026539654443382688;0.7705225348472595
974;0.7705618739128113;0.7189368605613708;0.8221868872642517;0.7705618739128113;0.05162501335144043;0.0026651420035364026;0.7705618739128113
979;0.7727525234222412;0.7210637331008911;0.8244413137435913;0.7727525234222412;0.0516887903213501;0.0026717310448844955;0.7727525234222412
984;0.7639727592468262;0.7114428281784058;0.8165026903152466;0.7639727592468262;0.05252993106842041;0.002759393658053;0.7639727592468262
989;0.7629392147064209;0.7104164958000183;0.8154619336128235;0.7629392147064209;0.05252271890640259;0.00275863600132098;0.7629392147064209
994;0.7658064067363739;0.7109819650650024;0.8206308484077454;0.7658064067363739;0.05482444167137146;0.0030057194045776114;0.7658064067363739
999;0.755566269159317;0.6968711614608765;0.8142613768577576;0.755566269159317;0.05869510769844055;0.0034451156677315353;0.755566269159317


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T1/targ-T2_FLAIR/lambda-0.1/loss-negative_bhattacharyya_kernel/shuf-False/eval-False/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.20543357729911804;0.0;0.4108671545982361;0.20543357729911804;0.20543357729911804;0.04220295468191271;0.20543357729911804
4;0.5693805813789368;0.5610101222991943;0.5777510404586792;0.5693805813789368;0.008370459079742432;7.006458520564252e-05;0.5693805813789368
9;0.6057820916175842;0.6041719317436218;0.6073922514915466;0.6057820916175842;0.0016101598739624023;2.5926148197186194e-06;0.6057820916175842
14;0.5912858247756958;0.5740858912467957;0.608485758304596;0.5912858247756958;0.017199933528900146;0.00029583771339858345;0.5912858247756958
19;0.5915876030921936;0.5836523771286011;0.5995228290557861;0.5915876030921936;0.00793522596359253;6.296781109327299e-05;0.5915876030921936
24;0.56362384557724;0.5440139174461365;0.5832337737083435;0.56362384557724;0.019609928131103516;0.000384549281307045;0.56362384557724
29;0.5946020483970642;0.587959349155426;0.6012447476387024;0.5946020483970642;0.006642699241638184;4.41254532148605e-05;0.5946020483970642
34;0.5922932326793671;0.5868090391159058;0.5977774262428284;0.5922932326793671;0.005484193563461304;3.0076379041510393e-05;0.5922932326793671
39;0.5650075972080231;0.5462255477905273;0.5837896466255188;0.5650075972080231;0.018782049417495728;0.0003527653803212516;0.5650075972080231
44;0.5681988000869751;0.5660449266433716;0.5703526735305786;0.5681988000869751;0.0021538734436035156;4.639170811060467e-06;0.5681988000869751
49;0.5690574049949646;0.5662299394607544;0.5718848705291748;0.5690574049949646;0.002827465534210205;7.9945613471466e-06;0.5690574049949646
54;0.5713616013526917;0.5703672170639038;0.5723559856414795;0.5713616013526917;0.0009943842887878418;9.88800113788102e-07;0.5713616013526917
59;0.5557929575443268;0.5410476922988892;0.5705382227897644;0.5557929575443268;0.014745265245437622;0.00021742284715831062;0.5557929575443268
64;0.5617921352386475;0.5555019974708557;0.5680822730064392;0.5617921352386475;0.006290137767791748;3.9565833137800155e-05;0.5617921352386475
69;0.5737106800079346;0.5666865110397339;0.5807348489761353;0.5737106800079346;0.007024168968200684;4.9338949693833456e-05;0.5737106800079346
74;0.5659796297550201;0.5640019178390503;0.56795734167099;0.5659796297550201;0.0019777119159698486;3.91134442256913e-06;0.5659796297550201
79;0.5652197301387787;0.5582799315452576;0.5721595287322998;0.5652197301387787;0.006939798593521118;4.816080451863769e-05;0.5652197301387787
84;0.5639156699180603;0.5585720539093018;0.5692592859268188;0.5639156699180603;0.005343616008758545;2.85542320490606e-05;0.5639156699180603
89;0.5551440417766571;0.5456869602203369;0.5646011233329773;0.5551440417766571;0.00945708155632019;8.943639156289152e-05;0.5551440417766571
94;0.5624533891677856;0.5576117634773254;0.5672950148582458;0.5624533891677856;0.004841625690460205;2.3441339326524258e-05;0.5624533891677856
99;0.5708427429199219;0.5608413219451904;0.5808441638946533;0.5708427429199219;0.010001420974731445;0.0001000284215137981;0.5708427429199219
104;0.5472681522369385;0.5423938035964966;0.5521425008773804;0.5472681522369385;0.0048743486404418945;2.3759274668577746e-05;0.5472681522369385
109;0.5575354099273682;0.5455402135848999;0.5695306062698364;0.5575354099273682;0.011995196342468262;0.00014388473529436396;0.5575354099273682
114;0.5514432787895203;0.5498618483543396;0.5530247092247009;0.5514432787895203;0.001581430435180664;2.5009222213157045e-06;0.5514432787895203
119;0.5630997717380524;0.5508145689964294;0.5753849744796753;0.5630997717380524;0.012285202741622925;0.00015092620640277943;0.5630997717380524
124;0.5571468472480774;0.5559757351875305;0.5583179593086243;0.5571468472480774;0.001171112060546875;1.3715034583583474e-06;0.5571468472480774
129;0.560555636882782;0.5516634583473206;0.5694478154182434;0.560555636882782;0.008892178535461426;7.907083910652091e-05;0.560555636882782
134;0.546946257352829;0.5406171083450317;0.5532754063606262;0.546946257352829;0.006329149007797241;4.00581271629008e-05;0.546946257352829
139;0.5639418959617615;0.5608474016189575;0.5670363903045654;0.5639418959617615;0.003094494342803955;9.575895237645682e-06;0.5639418959617615
144;0.5566107034683228;0.555261492729187;0.5579599142074585;0.5566107034683228;0.0013492107391357422;1.8203696185992158e-06;0.5566107034683228
149;0.5567716360092163;0.556061327457428;0.5574819445610046;0.5567716360092163;0.0007103085517883301;5.045382387436348e-07;0.5567716360092163
154;0.5546586513519287;0.5418521761894226;0.5674651265144348;0.5546586513519287;0.012806475162506104;0.00016400580608788573;0.5546586513519287
159;0.556768149137497;0.5479221940040588;0.5656141042709351;0.556768149137497;0.00884595513343811;7.825092222280006e-05;0.556768149137497
164;0.55500727891922;0.5490280389785767;0.5609865188598633;0.55500727891922;0.0059792399406433105;3.575131026778422e-05;0.55500727891922
169;0.5509450137615204;0.5410177111625671;0.5608723163604736;0.5509450137615204;0.009927302598953247;9.85513368911839e-05;0.5509450137615204
174;0.5516084730625153;0.5425821542739868;0.5606347918510437;0.5516084730625153;0.009026318788528442;8.147443087214157e-05;0.5516084730625153
179;0.5623352229595184;0.5496812462806702;0.5749891996383667;0.5623352229595184;0.012653976678848267;0.0001601231257888358;0.5623352229595184
184;0.5514326691627502;0.5440515279769897;0.5588138103485107;0.5514326691627502;0.007381141185760498;5.448124520412989e-05;0.5514326691627502
189;0.553159773349762;0.5487473011016846;0.5575722455978394;0.553159773349762;0.004412472248077393;1.946991134005316e-05;0.553159773349762
194;0.5510923564434052;0.5413115620613098;0.5608731508255005;0.5510923564434052;0.009780794382095337;9.56639387448277e-05;0.5510923564434052
199;0.5500482618808746;0.5484351515769958;0.5516613721847534;0.5500482618808746;0.0016131103038787842;2.6021248524799034e-06;0.5500482618808746
204;0.653734415769577;0.6001906991004944;0.7072781324386597;0.653734415769577;0.05354371666908264;0.0028669295947389983;0.653734415769577
209;0.6736072897911072;0.6216594576835632;0.7255551218986511;0.6736072897911072;0.051947832107543945;0.0026985772606735736;0.6736072897911072
214;0.6857968866825104;0.6351382732391357;0.736455500125885;0.6857968866825104;0.050658613443374634;0.002566295116005257;0.6857968866825104
219;0.6903801560401917;0.6396304965019226;0.7411298155784607;0.6903801560401917;0.05074965953826904;0.002575527943250222;0.6903801560401917
224;0.6981576383113861;0.6495012044906616;0.7468140721321106;0.6981576383113861;0.04865643382072449;0.0023674485521505417;0.6981576383113861
229;0.6978140771389008;0.6444555521011353;0.7511726021766663;0.6978140771389008;0.0533585250377655;0.002847132194205848;0.6978140771389008
234;0.7053621113300323;0.6564851999282837;0.754239022731781;0.7053621113300323;0.04887691140174866;0.002388952468174388;0.7053621113300323
239;0.7108488976955414;0.6601415276527405;0.7615562677383423;0.7108488976955414;0.0507073700428009;0.0025712373766575425;0.7108488976955414
244;0.7120053172111511;0.6643653512001038;0.7596452832221985;0.7120053172111511;0.04763996601104736;0.002269566361533748;0.7120053172111511
249;0.7121396958827972;0.6646525263786316;0.7596268653869629;0.7121396958827972;0.04748716950416565;0.00225503126751736;0.7121396958827972
254;0.7184064388275146;0.6741359233856201;0.7626769542694092;0.7184064388275146;0.04427051544189453;0.001959878537491022;0.7184064388275146
259;0.7168424129486084;0.6714362502098083;0.7622485756874084;0.7168424129486084;0.04540616273880005;0.002061719614662394;0.7168424129486084
264;0.716260552406311;0.6711941361427307;0.7613269686698914;0.716260552406311;0.04506641626358032;0.002030981874842297;0.716260552406311
269;0.7187652885913849;0.6731202602386475;0.7644103169441223;0.7187652885913849;0.04564502835273743;0.0020834686133222036;0.7187652885913849
274;0.722368061542511;0.6803075075149536;0.7644286155700684;0.722368061542511;0.04206055402755737;0.0017690902051050728;0.722368061542511
279;0.7258959114551544;0.6880273818969727;0.7637644410133362;0.7258959114551544;0.03786852955818176;0.0014340255308988858;0.7258959114551544
284;0.7266600131988525;0.6850746870040894;0.7682453393936157;0.7266600131988525;0.041585326194763184;0.001729339354724857;0.7266600131988525
289;0.7247180342674255;0.6826045513153076;0.7668315172195435;0.7247180342674255;0.04211348295211792;0.0017735454463583267;0.7247180342674255
294;0.7300858497619629;0.6931872367858887;0.7669844627380371;0.7300858497619629;0.03689861297607422;0.0013615076395581127;0.7300858497619629
299;0.7313424944877625;0.6922321915626526;0.7704527974128723;0.7313424944877625;0.03911030292510986;0.0015296157948938571;0.7313424944877625
304;0.7312885820865631;0.6929433345794678;0.7696338295936584;0.7312885820865631;0.03834524750709534;0.0014703580063804012;0.7312885820865631
309;0.7310650944709778;0.6919686794281006;0.770161509513855;0.7310650944709778;0.0390964150428772;0.0015285296692049144;0.7310650944709778
314;0.7306996583938599;0.6945720911026001;0.7668272256851196;0.7306996583938599;0.036127567291259766;0.0013052011183845025;0.7306996583938599
319;0.7352510392665863;0.7003459334373474;0.7701561450958252;0.7352510392665863;0.03490510582923889;0.0012183664129503669;0.7352510392665863
324;0.7343981862068176;0.6966927647590637;0.7721036076545715;0.7343981862068176;0.037705421447753906;0.0014216988065527403;0.7343981862068176
329;0.734671026468277;0.6952794790267944;0.7740625739097595;0.734671026468277;0.039391547441482544;0.00155169400983457;0.734671026468277
334;0.7351902723312378;0.6987968683242798;0.7715836763381958;0.7351902723312378;0.03639340400695801;0.0013244798552136672;0.7351902723312378
339;0.7323690056800842;0.6930742859840393;0.7716637253761292;0.7323690056800842;0.03929471969604492;0.0015440749959907407;0.7323690056800842
344;0.7345770597457886;0.6978341341018677;0.7713199853897095;0.7345770597457886;0.0367429256439209;0.0013500425848747;0.7345770597457886
349;0.7404701411724091;0.7100425362586975;0.7708977460861206;0.7404701411724091;0.030427604913711548;0.0009258391407849231;0.7404701411724091
354;0.7326973080635071;0.693996787071228;0.7713978290557861;0.7326973080635071;0.03870052099227905;0.0014977303250738316;0.7326973080635071
359;0.7396675050258636;0.7066434025764465;0.7726916074752808;0.7396675050258636;0.033024102449417114;0.0010905913425895974;0.7396675050258636
364;0.7322776317596436;0.6914762854576111;0.773078978061676;0.7322776317596436;0.04080134630203247;0.0016647498600583788;0.7322776317596436
369;0.7350629568099976;0.6982533931732178;0.7718725204467773;0.7350629568099976;0.036809563636779785;0.0013549439751301406;0.7350629568099976
374;0.7396528720855713;0.7028117179870605;0.776494026184082;0.7396528720855713;0.03684115409851074;0.0013572706353102149;0.7396528720855713
379;0.7407653629779816;0.705744206905365;0.7757865190505981;0.7407653629779816;0.03502115607261658;0.001226481372662569;0.7407653629779816
384;0.7390578389167786;0.7015025615692139;0.7766131162643433;0.7390578389167786;0.0375552773475647;0.001410398856652506;0.7390578389167786
389;0.7362353503704071;0.696593165397644;0.7758775353431702;0.7362353503704071;0.03964218497276306;0.0015715028294147615;0.7362353503704071
394;0.7380706071853638;0.7033117413520813;0.7728294730186462;0.7380706071853638;0.03475886583328247;0.0012081787540161315;0.7380706071853638
399;0.7413974702358246;0.7090354561805725;0.7737594842910767;0.7413974702358246;0.032362014055252075;0.0010472999537123329;0.7413974702358246
404;0.7450633347034454;0.7131633758544922;0.7769632935523987;0.7450633347034454;0.03189995884895325;0.0010176073745649106;0.7450633347034454
409;0.739388108253479;0.702160120010376;0.776616096496582;0.739388108253479;0.03722798824310303;0.0013859231086286172;0.739388108253479
414;0.741755872964859;0.7068731784820557;0.7766385674476624;0.741755872964859;0.034882694482803345;0.001216802374380599;0.741755872964859
419;0.7396155595779419;0.7051098346710205;0.7741212844848633;0.7396155595779419;0.03450572490692139;0.001190645051352135;0.7396155595779419
424;0.7417217791080475;0.7053312063217163;0.7781123518943787;0.7417217791080475;0.03639057278633118;0.0013242737877172672;0.7417217791080475
429;0.7432214617729187;0.7086682915687561;0.7777746319770813;0.7432214617729187;0.0345531702041626;0.00119392157115783;0.7432214617729187
434;0.7411075234413147;0.7052835822105408;0.7769314646720886;0.7411075234413147;0.035823941230773926;0.001283354765305944;0.7411075234413147
439;0.7431872487068176;0.7111945748329163;0.775179922580719;0.7431872487068176;0.03199267387390137;0.0010235311816018111;0.7431872487068176
444;0.7399057447910309;0.702515721321106;0.7772957682609558;0.7399057447910309;0.03739002346992493;0.0013980138550815369;0.7399057447910309
449;0.7449660003185272;0.7104108929634094;0.779521107673645;0.7449660003185272;0.0345551073551178;0.0011940554443237161;0.7449660003185272
454;0.7441658079624176;0.7091861367225647;0.7791454792022705;0.7441658079624176;0.034979671239852905;0.0012235774000481925;0.7441658079624176
459;0.7379050850868225;0.6999390125274658;0.7758711576461792;0.7379050850868225;0.03796607255935669;0.001441422665582337;0.7379050850868225
464;0.7470548152923584;0.7159086465835571;0.7782009840011597;0.7470548152923584;0.03114616870880127;0.0009700838252371113;0.7470548152923584
469;0.7399378716945648;0.7023277878761292;0.7775479555130005;0.7399378716945648;0.03761008381843567;0.0014145184048297565;0.7399378716945648
474;0.7436167597770691;0.7058582901954651;0.7813752293586731;0.7436167597770691;0.037758469581604004;0.0014257020251449148;0.7436167597770691
479;0.7436809539794922;0.7088466286659241;0.7785152792930603;0.7436809539794922;0.034834325313568115;0.0012134302200514924;0.7436809539794922
484;0.744443267583847;0.7143571376800537;0.7745293974876404;0.744443267583847;0.030086129903793335;0.0009051752125879275;0.744443267583847
489;0.7477502822875977;0.7180061936378479;0.7774943709373474;0.7477502822875977;0.029744088649749756;0.0008847108096041723;0.7477502822875977
494;0.7418885231018066;0.70399010181427;0.7797869443893433;0.7418885231018066;0.03789842128753662;0.001436290336087609;0.7418885231018066
499;0.7477152645587921;0.716839611530304;0.7785909175872803;0.7477152645587921;0.03087565302848816;0.00095330594993559;0.7477152645587921
504;0.7469187378883362;0.7128739953041077;0.7809634804725647;0.7469187378883362;0.034044742584228516;0.0011590444976263825;0.7469187378883362
509;0.7458458542823792;0.711485743522644;0.7802059650421143;0.7458458542823792;0.03436011075973511;0.0011806172114212643;0.7458458542823792
514;0.7438840568065643;0.7109763026237488;0.7767918109893799;0.7438840568065643;0.03290775418281555;0.0010829202853566144;0.7438840568065643
519;0.7486317157745361;0.7170092463493347;0.7802541851997375;0.7486317157745361;0.031622469425201416;0.0009999805725477984;0.7486317157745361
524;0.7490253746509552;0.7172642946243286;0.7807864546775818;0.7490253746509552;0.03176108002662659;0.0010087662044577783;0.7490253746509552
529;0.7466303706169128;0.7134494185447693;0.7798113226890564;0.7466303706169128;0.033180952072143555;0.0011009755804138877;0.7466303706169128
534;0.7497088611125946;0.7190932631492615;0.7803244590759277;0.7497088611125946;0.03061559796333313;0.0009373148386524477;0.7497088611125946
539;0.7470029294490814;0.7129276990890503;0.7810781598091125;0.7470029294490814;0.03407523036003113;0.0011611213240891871;0.7470029294490814
544;0.7466291189193726;0.7124972939491272;0.7807609438896179;0.7466291189193726;0.03413182497024536;0.0011649814757994648;0.7466291189193726
549;0.7413819432258606;0.7068076133728027;0.7759562730789185;0.7413819432258606;0.03457432985305786;0.001195384284788048;0.7413819432258606
554;0.7452514171600342;0.7112525701522827;0.7792502641677856;0.7452514171600342;0.033998847007751465;0.0011559215978564907;0.7452514171600342
559;0.7474721372127533;0.7159237861633301;0.7790204882621765;0.7474721372127533;0.03154835104942322;0.000995298453937643;0.7474721372127533
564;0.7493731677532196;0.7192467451095581;0.7794995903968811;0.7493731677532196;0.0301264226436615;0.0009076013413045203;0.7493731677532196
569;0.7446933686733246;0.7074688673019409;0.7819178700447083;0.7446933686733246;0.03722450137138367;0.0013856635023481445;0.7446933686733246
574;0.7498076260089874;0.7181898355484009;0.781425416469574;0.7498076260089874;0.03161779046058655;0.0009996846736095577;0.7498076260089874
579;0.7494658529758453;0.7161048650741577;0.782826840877533;0.7494658529758453;0.03336098790168762;0.0011129555137765479;0.7494658529758453
584;0.7493818402290344;0.7162690162658691;0.7824946641921997;0.7493818402290344;0.03311282396316528;0.001096459110815573;0.7493818402290344
589;0.7453760802745819;0.7104678153991699;0.7802843451499939;0.7453760802745819;0.03490826487541199;0.0012185869566119223;0.7453760802745819
594;0.7497287094593048;0.7207471132278442;0.7787103056907654;0.7497287094593048;0.02898159623146057;0.0008399329201234096;0.7497287094593048
599;0.7476772665977478;0.7160751819610596;0.779279351234436;0.7476772665977478;0.03160208463668823;0.0009986917533844064;0.7476772665977478
604;0.7468965947628021;0.7137270569801331;0.7800661325454712;0.7468965947628021;0.03316953778266907;0.0011002182367159108;0.7468965947628021
609;0.7479331195354462;0.719092845916748;0.7767733931541443;0.7479331195354462;0.02884027361869812;0.0008317613824013748;0.7479331195354462
614;0.7503363788127899;0.719609797000885;0.7810629606246948;0.7503363788127899;0.030726581811904907;0.0009441228298436855;0.7503363788127899
619;0.7507517635822296;0.7219114899635315;0.7795920372009277;0.7507517635822296;0.02884027361869812;0.0008317613824013748;0.7507517635822296
624;0.7451958954334259;0.7136368155479431;0.7767549753189087;0.7451958954334259;0.03155907988548279;0.0009959755232182843;0.7451958954334259
629;0.7498230636119843;0.7202103734016418;0.7794357538223267;0.7498230636119843;0.029612690210342407;0.000876911421493709;0.7498230636119843
634;0.745304524898529;0.7150750756263733;0.7755339741706848;0.745304524898529;0.03022944927215576;0.0009138196032978385;0.745304524898529
639;0.7405688464641571;0.7079036831855774;0.7732340097427368;0.7405688464641571;0.03266516327857971;0.0010670128920162725;0.7405688464641571
644;0.7490266561508179;0.715887188911438;0.7821661233901978;0.7490266561508179;0.03313946723937988;0.0010982242889099325;0.7490266561508179
649;0.7491423189640045;0.7207477688789368;0.7775368690490723;0.7491423189640045;0.02839455008506775;0.0008062504745334209;0.7491423189640045
654;0.7517784237861633;0.7228257060050964;0.7807311415672302;0.7517784237861633;0.028952717781066895;0.0008382598669101071;0.7517784237861633
659;0.7443283498287201;0.7115005850791931;0.7771561145782471;0.7443283498287201;0.03282776474952698;0.001077662138450286;0.7443283498287201
664;0.7467448711395264;0.7168430089950562;0.7766467332839966;0.7467448711395264;0.029901862144470215;0.0008941213597069009;0.7467448711395264
669;0.7498627305030823;0.7199947237968445;0.7797307372093201;0.7498627305030823;0.029868006706237793;0.0008920978246038658;0.7498627305030823
674;0.7576019763946533;0.7341717481613159;0.7810322046279907;0.7576019763946533;0.023430228233337402;0.0005489755950662811;0.7576019763946533
679;0.7514235079288483;0.7224318981170654;0.7804151177406311;0.7514235079288483;0.028991609811782837;0.0008405134394786629;0.7514235079288483
684;0.7531411051750183;0.7262104749679565;0.7800717353820801;0.7531411051750183;0.026930630207061768;0.0007252588433495077;0.7531411051750183
689;0.7473276853561401;0.714521586894989;0.7801337838172913;0.7473276853561401;0.03280609846115112;0.001076240096242742;0.7473276853561401
694;0.7497096359729767;0.720333456993103;0.7790858149528503;0.7497096359729767;0.029376178979873657;0.0008629598914575709;0.7497096359729767
699;0.7494149804115295;0.7189195156097412;0.7799104452133179;0.7494149804115295;0.03049546480178833;0.000929973373477111;0.7494149804115295
704;0.7519499063491821;0.7251577377319336;0.7787420749664307;0.7519499063491821;0.026792168617248535;0.0007178202992150773;0.7519499063491821
709;0.7466217875480652;0.7149476408958435;0.7782959342002869;0.7466217875480652;0.03167414665222168;0.0010032515661464458;0.7466217875480652
714;0.7518543303012848;0.7240416407585144;0.7796670198440552;0.7518543303012848;0.027812689542770386;0.0007735456996025292;0.7518543303012848
719;0.7492583692073822;0.7167501449584961;0.7817665934562683;0.7492583692073822;0.03250822424888611;0.0010567846438158668;0.7492583692073822
724;0.7478209137916565;0.7140370011329651;0.7816048264503479;0.7478209137916565;0.033783912658691406;0.0011413527545300894;0.7478209137916565
729;0.7520134449005127;0.7289332747459412;0.7750936150550842;0.7520134449005127;0.023080170154571533;0.0005326942543639746;0.7520134449005127
734;0.74885493516922;0.7182793021202087;0.7794305682182312;0.74885493516922;0.03057563304901123;0.0009348693363477878;0.74885493516922
739;0.7492781579494476;0.7202610969543457;0.7782952189445496;0.7492781579494476;0.02901706099510193;0.0008419898287934657;0.7492781579494476
744;0.7474110722541809;0.7194567322731018;0.77536541223526;0.7474110722541809;0.0279543399810791;0.0007814451237777575;0.7474110722541809
749;0.7500688433647156;0.7216995358467102;0.778438150882721;0.7500688433647156;0.02836930751800537;0.0008048176090511561;0.7500688433647156
754;0.7503060698509216;0.7207679152488708;0.7798442244529724;0.7503060698509216;0.02953815460205078;0.0008725025772946537;0.7503060698509216
759;0.7456701397895813;0.7159561514854431;0.7753841280937195;0.7456701397895813;0.029713988304138184;0.0008829211009384608;0.7456701397895813
764;0.7499313950538635;0.7217318415641785;0.7781309485435486;0.7499313950538635;0.02819955348968506;0.0007952148170176088;0.7499313950538635
769;0.7490359246730804;0.7164840698242188;0.7815877795219421;0.7490359246730804;0.032551854848861694;0.0010596232541013606;0.7490359246730804
774;0.7459255456924438;0.711083173751831;0.7807679176330566;0.7459255456924438;0.03484237194061279;0.0012139908824480017;0.7459255456924438
779;0.7506103813648224;0.7227317690849304;0.7784889936447144;0.7506103813648224;0.027878612279891968;0.0007772170226525432;0.7506103813648224
784;0.7497941553592682;0.7213456630706787;0.7782426476478577;0.7497941553592682;0.028448492288589478;0.000809316713493935;0.7497941553592682
789;0.7500061392784119;0.719663679599762;0.7803485989570618;0.7500061392784119;0.030342459678649902;0.0009206648593504951;0.7500061392784119
794;0.749890923500061;0.722022294998169;0.7777595520019531;0.749890923500061;0.02786862850189209;0.0007766604545764721;0.749890923500061
799;0.7454940378665924;0.713736355304718;0.7772517204284668;0.7454940378665924;0.03175768256187439;0.0010085504017007807;0.7454940378665924
804;0.7530981004238129;0.7233916521072388;0.782804548740387;0.7530981004238129;0.029706448316574097;0.000882473071585288;0.7530981004238129
809;0.7508880198001862;0.7226458787918091;0.7791301608085632;0.7508880198001862;0.028242141008377075;0.0007976185287370541;0.7508880198001862
814;0.7521920800209045;0.7261157631874084;0.7782683968544006;0.7521920800209045;0.026076316833496094;0.0006799742996008717;0.7521920800209045
819;0.7467148005962372;0.7171810269355774;0.776248574256897;0.7467148005962372;0.02953377366065979;0.000872243786639082;0.7467148005962372
824;0.7521004974842072;0.7255305051803589;0.7786704897880554;0.7521004974842072;0.026569992303848267;0.0007059644910265561;0.7521004974842072
829;0.749440610408783;0.718345046043396;0.7805361747741699;0.749440610408783;0.031095564365386963;0.0009669341232019235;0.749440610408783
834;0.7526853978633881;0.7260358929634094;0.7793349027633667;0.7526853978633881;0.026649504899978638;0.0007101961114139854;0.7526853978633881
839;0.7514801919460297;0.7242867350578308;0.7786736488342285;0.7514801919460297;0.027193456888198853;0.0007394840975303296;0.7514801919460297
844;0.7517167925834656;0.7225554585456848;0.7808781266212463;0.7517167925834656;0.02916133403778076;0.0008503834028630308;0.7517167925834656
849;0.7523257732391357;0.7282381057739258;0.7764134407043457;0.7523257732391357;0.02408766746520996;0.0005802157239145345;0.7523257732391357
854;0.7513437569141388;0.7247625589370728;0.7779249548912048;0.7513437569141388;0.02658119797706604;0.0007065600858959797;0.7513437569141388
859;0.7528972923755646;0.7296051979064941;0.776189386844635;0.7528972923755646;0.023292094469070435;0.0005425216647561015;0.7528972923755646
864;0.752802312374115;0.7266501188278198;0.7789545059204102;0.752802312374115;0.026152193546295166;0.0006839372272828825;0.752802312374115
869;0.7519038915634155;0.7273905873298645;0.7764171957969666;0.7519038915634155;0.024513304233551025;0.0006009020844466306;0.7519038915634155
874;0.7476418912410736;0.7202194333076477;0.7750643491744995;0.7476418912410736;0.027422457933425903;0.0007519911991105133;0.7476418912410736
879;0.7473371028900146;0.7199952602386475;0.7746789455413818;0.7473371028900146;0.027341842651367188;0.0007475763595721219;0.7473371028900146
884;0.7520555257797241;0.7298591732978821;0.7742518782615662;0.7520555257797241;0.02219635248184204;0.0004926780634981753;0.7520555257797241
889;0.7476078271865845;0.7203838229179382;0.7748318314552307;0.7476078271865845;0.02722400426864624;0.0007411464084192687;0.7476078271865845
894;0.7487267553806305;0.7217677235603333;0.7756857872009277;0.7487267553806305;0.02695903182029724;0.0007267893966877992;0.7487267553806305
899;0.7517595887184143;0.7277892827987671;0.7757298946380615;0.7517595887184143;0.023970305919647217;0.0005745755658814744;0.7517595887184143
904;0.742888867855072;0.7152018547058105;0.7705758810043335;0.742888867855072;0.027687013149261475;0.0007665706971273778;0.742888867855072
909;0.7445900440216064;0.7188543677330017;0.7703257203102112;0.7445900440216064;0.025735676288604736;0.0006623250340318521;0.7445900440216064
914;0.7494107186794281;0.7269299030303955;0.7718915343284607;0.7494107186794281;0.022480815649032593;0.0005053870722457887;0.7494107186794281
919;0.7480014860630035;0.7236477732658386;0.7723551988601685;0.7480014860630035;0.024353712797164917;0.0005931033270067942;0.7480014860630035
924;0.7478742897510529;0.7302054762840271;0.7655431032180786;0.7478742897510529;0.017668813467025757;0.00031218696933255075;0.7478742897510529
929;0.7444974482059479;0.7201437950134277;0.768851101398468;0.7444974482059479;0.02435365319252014;0.0005931004238215465;0.7444974482059479
934;0.7464287579059601;0.7253885269165039;0.7674689888954163;0.7464287579059601;0.021040230989456177;0.00044269132008967205;0.7464287579059601
939;0.7472190856933594;0.7271644473075867;0.7672737240791321;0.7472190856933594;0.020054638385772705;0.00040218852078410805;0.7472190856933594
944;0.7446281611919403;0.7266375422477722;0.7626187801361084;0.7446281611919403;0.01799061894416809;0.0003236623699942598;0.7446281611919403
949;0.7451461553573608;0.7173401713371277;0.772952139377594;0.7451461553573608;0.027805984020233154;0.0007731727473334615;0.7451461553573608
954;0.7411169707775116;0.7197011113166809;0.7625328302383423;0.7411169707775116;0.02141585946083069;0.0004586390364460513;0.7411169707775116
959;0.7412336766719818;0.7239881753921509;0.7584791779518127;0.7412336766719818;0.017245501279830933;0.00029740731439265033;0.7412336766719818
964;0.7374801933765411;0.7180825471878052;0.7568778395652771;0.7374801933765411;0.019397646188735962;0.0003762686776633828;0.7374801933765411
969;0.7428397834300995;0.7199589610099792;0.7657206058502197;0.7428397834300995;0.02288082242012024;0.000523532034621077;0.7428397834300995
974;0.7377816438674927;0.7185417413711548;0.7570215463638306;0.7377816438674927;0.01923990249633789;0.000370173848068589;0.7377816438674927
979;0.7412777245044708;0.7218689322471619;0.7606865167617798;0.7412777245044708;0.01940879225730896;0.00037670121688737623;0.7412777245044708
984;0.7389083504676819;0.7249020934104919;0.7529146075248718;0.7389083504676819;0.014006257057189941;0.00019617523675208304;0.7389083504676819
989;0.732958197593689;0.7160764932632446;0.7498399019241333;0.732958197593689;0.016881704330444336;0.00028499194110054304;0.732958197593689
994;0.7374866008758545;0.7192847728729248;0.7556884288787842;0.7374866008758545;0.018201828002929688;0.00033130654264823534;0.7374866008758545
999;0.7282822728157043;0.718112587928772;0.7384519577026367;0.7282822728157043;0.010169684886932373;0.00010342249069950071;0.7282822728157043


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T2_FLAIR/targ-T1/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-False/aggregates/TARG_DC.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.3156196673711141;0.17506790161132812;0.39401698112487793;0.37777411937713623;0.09960608007909413;0.009921371188722914;0.3156196673711141
4;0.17684480920433998;0.029141079634428024;0.26332589983940125;0.23806744813919067;0.10495011876194402;0.011014527428146154;0.17684480920433998
9;0.2709300418694814;0.25899264216423035;0.2895072400569916;0.2642902433872223;0.013312910126464584;0.00017723357603532326;0.2709300418694814
14;0.2578424612681071;0.2283247858285904;0.3063461184501648;0.2388564795255661;0.03456571242390029;0.001194788475371775;0.2578424612681071
19;0.2630349099636078;0.20399269461631775;0.34170860052108765;0.24340343475341797;0.05791064265451894;0.003353642532659388;0.2630349099636078
24;0.20931023607651392;0.12255501002073288;0.33365219831466675;0.17172349989414215;0.09018528253557988;0.00813338518602237;0.20931023607651392
29;0.19988495111465454;0.14518994092941284;0.25098535418510437;0.2034795582294464;0.04326552335457508;0.0018719055111452814;0.19988495111465454
34;0.205693652232488;0.16019532084465027;0.26034823060035706;0.19653740525245667;0.04139669050542717;0.0017136859848021241;0.205693652232488
39;0.2103914072116216;0.1661207377910614;0.2622230052947998;0.2028304785490036;0.03959618825527631;0.0015678581243472815;0.2103914072116216
44;0.27152831852436066;0.21610285341739655;0.33008819818496704;0.2683939039707184;0.04658707346744045;0.002170355414260694;0.27152831852436066
49;0.19380567719539007;0.12255992740392685;0.23969900608062744;0.2191580981016159;0.05107151765032633;0.002608299915107594;0.19380567719539007
54;0.1975377251704534;0.14173562824726105;0.24642567336559296;0.20445187389850616;0.0430182556301765;0.0018505703174632121;0.1975377251704534
59;0.2068197801709175;0.10665596276521683;0.2848756015300751;0.22892777621746063;0.07441833343679327;0.005538088351509744;0.2068197801709175
64;0.22247000535329184;0.18788574635982513;0.2641805112361908;0.21534375846385956;0.03155218252283918;0.0009955402219545583;0.22247000535329184
69;0.24431191384792328;0.2256285548210144;0.26365235447883606;0.24365483224391937;0.015530103075002;0.00024118410152018654;0.24431191384792328
74;0.23530369997024536;0.18456940352916718;0.30811193585395813;0.21322976052761078;0.05279604420278302;0.002787422283462219;0.23530369997024536
79;0.2173349360624949;0.17175503075122833;0.28548672795295715;0.19476304948329926;0.04909746962186196;0.0024105615232696584;0.2173349360624949
84;0.2516004989544551;0.20719961822032928;0.27603912353515625;0.27156275510787964;0.0314493044549343;0.0009890587506991505;0.2516004989544551
89;0.2563737879196803;0.23236776888370514;0.2840193212032318;0.2527342736721039;0.021243120646818568;0.0004512701748152893;0.2563737879196803
94;0.25201481580734253;0.2016087919473648;0.3200798034667969;0.2343558520078659;0.049951472413818934;0.0024951495963085137;0.25201481580734253
99;0.2578594038883845;0.20500406622886658;0.3490731418132782;0.21950100362300873;0.06476881856843261;0.004194999858750542;0.2578594038883845
104;0.26791487634181976;0.23199515044689178;0.2996445596218109;0.2721049189567566;0.02777622464465066;0.0007715186555100987;0.26791487634181976
109;0.254943589369456;0.20226891338825226;0.3266167938709259;0.23594506084918976;0.05251226466001283;0.002757537939723233;0.254943589369456
114;0.24974113206068674;0.21761108934879303;0.2764502763748169;0.2551620304584503;0.024324912977576583;0.0005917013913666736;0.24974113206068674
119;0.26061827937761944;0.22593334317207336;0.2918081283569336;0.2641133666038513;0.027006586317996545;0.0007293557045513982;0.26061827937761944
124;0.2633647521336873;0.2215687334537506;0.3103609085083008;0.2581646144390106;0.03643527285257304;0.0013275291078414459;0.2633647521336873
129;0.2646512935558955;0.1963302046060562;0.3521454334259033;0.24547824263572693;0.06503999177037596;0.004230200529490574;0.2646512935558955
134;0.24818190932273865;0.2021314799785614;0.306934654712677;0.23547959327697754;0.04371832554953122;0.0019112919888547946;0.24818190932273865
139;0.25456617772579193;0.2076779454946518;0.3109678030014038;0.2450527846813202;0.04270110967609809;0.0018233847675701575;0.25456617772579193
144;0.27436548471450806;0.22791212797164917;0.31914451718330383;0.27603980898857117;0.03726427897820063;0.0013886264877651655;0.27436548471450806
149;0.27668305734793347;0.24590857326984406;0.3217610716819763;0.26237952709198;0.03257651108982119;0.0010612290747852428;0.27668305734793347
154;0.27497507631778717;0.247061088681221;0.32004907727241516;0.25781506299972534;0.03217308567166161;0.0010351074416360777;0.27497507631778717
159;0.27118122080961865;0.21113525331020355;0.3362599015235901;0.26614850759506226;0.05120573242229761;0.0026220270329039407;0.27118122080961865
164;0.2661517361799876;0.19760337471961975;0.33174434304237366;0.26910749077796936;0.054802689773247044;0.003003334806382756;0.2661517361799876
169;0.2677188863356908;0.22148223221302032;0.31639206409454346;0.26528236269950867;0.03878506183671751;0.001504281021678001;0.2677188863356908
174;0.2739109396934509;0.2195512354373932;0.32282018661499023;0.27936139702796936;0.0423351680694021;0.0017922664554645233;0.2739109396934509
179;0.27797239522139233;0.22318436205387115;0.334717720746994;0.27601510286331177;0.04555433217871784;0.0020751971802489676;0.27797239522139233
184;0.26924342413743335;0.22200916707515717;0.30830514430999756;0.2774159610271454;0.0357009961685413;0.0012745611274262005;0.26924342413743335
189;0.26853128770987195;0.2147722989320755;0.3220800757408142;0.2687414884567261;0.043808468581420824;0.0019191819194493357;0.26853128770987195
194;0.27491997679074603;0.23828302323818207;0.3438931405544281;0.242583766579628;0.04880298548245469;0.002381731392000683;0.27491997679074603
199;0.2692715475956599;0.23231451213359833;0.3361286222934723;0.23937150835990906;0.047362795714190345;0.002243234417864127;0.2692715475956599
204;0.6858314673105875;0.6760506629943848;0.7024417519569397;0.6790019869804382;0.0118068834539375;0.0001394024968948631;0.6858314673105875
209;0.718344509601593;0.7034652829170227;0.7402029037475586;0.7113653421401978;0.015789126636448367;0.0002492965199418033;0.718344509601593
214;0.7484646638234457;0.7333271503448486;0.7661813497543335;0.7458854913711548;0.01353609255813363;0.00018322580174236062;0.7484646638234457
219;0.7578973968823751;0.7438446879386902;0.7762706279754639;0.7535768747329712;0.01358579112037592;0.00018457372036648518;0.7578973968823751
224;0.7680537899335226;0.7567774653434753;0.7791919708251953;0.768191933631897;0.00915120490276423;8.374455117237605e-05;0.7680537899335226
229;0.7757665912310282;0.7636306285858154;0.7854406237602234;0.7782285213470459;0.009072478430177009;8.230986486602709e-05;0.7757665912310282
234;0.7808031638463339;0.7708686590194702;0.7904911041259766;0.7810497283935547;0.008012726691392196;6.420378903094894e-05;0.7808031638463339
239;0.7849918405214945;0.7714197635650635;0.7964295148849487;0.7871262431144714;0.010321132725055113;0.0001065257807282036;0.7849918405214945
244;0.7854390144348145;0.7730114459991455;0.7971522808074951;0.7861533164978027;0.009868388821177042;9.738509792593202e-05;0.7854390144348145
249;0.787754476070404;0.7756724953651428;0.796032726764679;0.7915582060813904;0.008736361834616773;7.632401810534854e-05;0.787754476070404
254;0.7917581796646118;0.7735616564750671;0.8015645742416382;0.8001483082771301;0.012879869162412167;0.00016589102964085592;0.7917581796646118
259;0.7941301465034485;0.7873630523681641;0.799984335899353;0.7950430512428284;0.005192895517984299;2.6966163860701425e-05;0.7941301465034485
264;0.7923824389775594;0.7841572761535645;0.8030998110771179;0.7898902297019958;0.007931508374301174;6.290882509160965e-05;0.7923824389775594
269;0.796766976515452;0.7848870158195496;0.8052144646644592;0.8001994490623474;0.008646297665262958;7.475846331633168e-05;0.796766976515452
274;0.7979307373364767;0.7894454002380371;0.8034383058547974;0.8009085059165955;0.006088277325453525;3.706712079163152e-05;0.7979307373364767
279;0.7979130148887634;0.7915865182876587;0.8037759065628052;0.7983766198158264;0.004987082899977197;2.487099585124497e-05;0.7979130148887634
284;0.8007175525029501;0.794399082660675;0.806312620639801;0.801440954208374;0.0048905064029250945;2.3917052877051348e-05;0.8007175525029501
289;0.8018782337506613;0.7928170561790466;0.8068705797195435;0.8059470653533936;0.00641830319915213;4.119461595624646e-05;0.8018782337506613
294;0.7992465694745382;0.79263836145401;0.8043729662895203;0.8007283806800842;0.004903880164254734;2.4048040665371038e-05;0.7992465694745382
299;0.8033418456713358;0.7974816560745239;0.8126404881477356;0.799903392791748;0.006649048358465391;4.420984407321131e-05;0.8033418456713358
304;0.7988384564717611;0.7964445352554321;0.8012592196464539;0.7988116145133972;0.0019656783077492057;3.863891209555782e-06;0.7988384564717611
309;0.8038355708122253;0.7991214394569397;0.8067489862442017;0.8056362867355347;0.0033642038062828864;1.1317867250208261e-05;0.8038355708122253
314;0.8061418533325195;0.80055832862854;0.8097943067550659;0.8080729246139526;0.004010203669715367;1.6081733472598596e-05;0.8061418533325195
319;0.8047634760538737;0.7972127795219421;0.8155858516693115;0.8014917969703674;0.007849431319197566;6.161357203479964e-05;0.8047634760538737
324;0.8036251862843832;0.7982526421546936;0.8090434074401855;0.8035795092582703;0.004405429881005212;1.9407812436453594e-05;0.8036251862843832
329;0.8062551220258077;0.7995259165763855;0.810075044631958;0.8091644048690796;0.0047727679376391155;2.2779313786555933e-05;0.8062551220258077
334;0.8080711960792542;0.8012126088142395;0.8127562403678894;0.8102447390556335;0.004956952972961754;2.4571382776154376e-05;0.8080711960792542
339;0.8074640432993571;0.8012313842773438;0.8158321380615234;0.8053286075592041;0.006149014398899032;3.781037807786762e-05;0.8074640432993571
344;0.8107073505719503;0.8024689555168152;0.8163608312606812;0.8132922649383545;0.005958601045658569;3.550492642132339e-05;0.8107073505719503
349;0.8108611106872559;0.8065597414970398;0.8143073320388794;0.8117162585258484;0.0032202223702085865;1.0369832113591807e-05;0.8108611106872559
354;0.8084229230880737;0.8047495484352112;0.8120913505554199;0.8084278702735901;0.0029972802059043224;8.983688632705858e-06;0.8084229230880737
359;0.8100088834762573;0.8058311343193054;0.812261164188385;0.8119343519210815;0.0029571261474979687;8.744595052216178e-06;0.8100088834762573
364;0.8093380729357401;0.8000187277793884;0.8149438500404358;0.8130516409873962;0.006634895597395811;4.4021839588342315e-05;0.8093380729357401
369;0.8104980190594991;0.8052965402603149;0.8167277574539185;0.8094697594642639;0.004723075973574078;2.2307446652152725e-05;0.8104980190594991
374;0.8124163548151652;0.8083877563476562;0.8192152380943298;0.8096460700035095;0.004834904252544202;2.337629913127001e-05;0.8124163548151652
379;0.8126715222994486;0.805451512336731;0.8183032870292664;0.8142597675323486;0.005365564299418747;2.8789280251196993e-05;0.8126715222994486
384;0.8113600214322408;0.8040390014648438;0.8167588710784912;0.8132821917533875;0.005367794382839862;2.8813216536447173e-05;0.8113600214322408
389;0.8085254629453024;0.8045266270637512;0.815519392490387;0.8055303692817688;0.004962402809880414;2.462544164750903e-05;0.8085254629453024
394;0.8094149033228556;0.806296706199646;0.8114125728607178;0.8105354309082031;0.0022337874377552783;4.989806317073291e-06;0.8094149033228556
399;0.8110908269882202;0.808323860168457;0.816532552242279;0.8084160685539246;0.0038480649597846727;1.4807603934722616e-05;0.8110908269882202
404;0.8125769098599752;0.8067797422409058;0.8179131150245667;0.8130378723144531;0.0045568528740289604;2.0764908115546e-05;0.8125769098599752
409;0.8101550539334615;0.8086841106414795;0.8116434216499329;0.8101376295089722;0.0012081964848800913;1.4597387460766085e-06;0.8101550539334615
414;0.812723179658254;0.8053332567214966;0.8171838521957397;0.8156524300575256;0.00526273276285005;2.7696356133175315e-05;0.812723179658254
419;0.8118571837743124;0.8070286512374878;0.8163327574729919;0.8122101426124573;0.0038065761664480306;1.4490022110970183e-05;0.8118571837743124
424;0.8103975653648376;0.8095889091491699;0.8111035823822021;0.8105002045631409;0.000622607342545482;3.876399029915471e-07;0.8103975653648376
429;0.8130673368771871;0.8079164624214172;0.8164516091346741;0.81483393907547;0.0037016072949858023;1.3701896566292109e-05;0.8130673368771871
434;0.8127458294232687;0.8076738715171814;0.8155544996261597;0.8150091171264648;0.0035933204948982757;1.291195217905599e-05;0.8127458294232687
439;0.813342829545339;0.8079322576522827;0.8174154162406921;0.814680814743042;0.00398540901248418;1.5883484996790128e-05;0.813342829545339
444;0.8110257983207703;0.8079965710639954;0.8148710131645203;0.8102098107337952;0.0028651777553862622;8.20924356996026e-06;0.8110257983207703
449;0.8152368664741516;0.8111637830734253;0.8185682892799377;0.8159785270690918;0.0030680312220418733;9.41281557942375e-06;0.8152368664741516
454;0.8133254249890646;0.8089137673377991;0.8165534138679504;0.8145090937614441;0.0032292262848803636;1.0427902398962236e-05;0.8133254249890646
459;0.813032865524292;0.8086649179458618;0.8189417123794556;0.8114919662475586;0.004334659071050764;1.878926926224267e-05;0.813032865524292
464;0.8114122947057089;0.8057891726493835;0.8146255612373352;0.8138221502304077;0.003989652746523346;1.591732903784128e-05;0.8114122947057089
469;0.8117861946423849;0.8065707087516785;0.8145084977149963;0.8142793774604797;0.0036890914717018905;1.360939588658362e-05;0.8117861946423849
474;0.8115245699882507;0.8078192472457886;0.8136256337165833;0.8131288290023804;0.00262789728368126;6.905844133579346e-06;0.8115245699882507
479;0.8141945997873942;0.8101224303245544;0.8175771236419678;0.8148842453956604;0.003082187687657624;9.499880941948251e-06;0.8141945997873942
484;0.8160087068875631;0.8068155646324158;0.8222084045410156;0.8190021514892578;0.006631008623656365;4.3970275367005085e-05;0.8160087068875631
489;0.8139004508654276;0.8068982362747192;0.8182694315910339;0.8165336847305298;0.005001763767024912;2.501764078112324e-05;0.8139004508654276
494;0.8138189514478048;0.8084753155708313;0.8203725218772888;0.8126090168952942;0.004931790458553727;2.4322557127081585e-05;0.8138189514478048
499;0.8124782045682272;0.8051818013191223;0.8178175687789917;0.8144352436065674;0.005340921030007484;2.8525437448776196e-05;0.8124782045682272
504;0.8124334414800009;0.8078877329826355;0.8148037791252136;0.8146088123321533;0.0032152866455795698;1.033806821324232e-05;0.8124334414800009
509;0.8113961021105448;0.8067638278007507;0.8156150579452515;0.8118094205856323;0.0036252993337669;1.3142795259410732e-05;0.8113961021105448
514;0.8149249951044718;0.8081523776054382;0.8209725618362427;0.8156500458717346;0.0052588690095414364;2.7655703259515325e-05;0.8149249951044718
519;0.8145402868588766;0.8086663484573364;0.8184705376625061;0.8164839744567871;0.004231939870508158;1.790931506759661e-05;0.8145402868588766
524;0.8159201939900717;0.808506965637207;0.8202428817749023;0.8190107345581055;0.0052660239681535555;2.773100843316772e-05;0.8159201939900717
529;0.8139716784159342;0.8086476922035217;0.8168532848358154;0.8164140582084656;0.003768894789370151;1.4204567933341475e-05;0.8139716784159342
534;0.8127474586168925;0.8097624778747559;0.8160291314125061;0.8124507665634155;0.002566938029572289;6.589170847664466e-06;0.8127474586168925
539;0.8136309782663981;0.8121560215950012;0.8144277930259705;0.8143091201782227;0.0010440765291464642;1.0900957987145273e-06;0.8136309782663981
544;0.8142903248469034;0.8058432340621948;0.8202400803565979;0.8167876601219177;0.006137035571731123;3.766320560869316e-05;0.8142903248469034
549;0.8148542046546936;0.8112357258796692;0.8189038038253784;0.8144230842590332;0.00314528784501873;9.892835628022567e-06;0.8148542046546936
554;0.8154595494270325;0.8120319247245789;0.8214685916900635;0.8128781318664551;0.004263055111138816;1.8173638880606784e-05;0.8154595494270325
559;0.8148724834124247;0.8095367550849915;0.8204159140586853;0.8146647810935974;0.004443825692925749;1.9747586789107016e-05;0.8148724834124247
564;0.8160811265309652;0.8117443323135376;0.8211954832077026;0.8153035640716553;0.0038973936453023912;1.5189677226443462e-05;0.8160811265309652
569;0.8150732517242432;0.8104114532470703;0.8201797604560852;0.814628541469574;0.0040002734773495205;1.6002187893586022e-05;0.8150732517242432
574;0.8153305053710938;0.8108553290367126;0.8190209865570068;0.8161152005195618;0.003379477330565206;1.142086702780413e-05;0.8153305053710938
579;0.8146342635154724;0.8108030557632446;0.8166009187698364;0.8164988160133362;0.002709393643575248;7.340813915845956e-06;0.8146342635154724
584;0.8153948386510214;0.809934675693512;0.8206050395965576;0.8156448006629944;0.004359742133920853;1.900735147428476e-05;0.8153948386510214
589;0.8187925616900126;0.8115058541297913;0.8256452083587646;0.8192266225814819;0.005780521380534473;3.3414427430816173e-05;0.8187925616900126
594;0.8112765947977701;0.8037030100822449;0.8207845687866211;0.8093422055244446;0.0071063965710867665;5.0500872225553754e-05;0.8112765947977701
599;0.8159637848536173;0.8096350431442261;0.8215367197990417;0.8167195916175842;0.004888142775962371;2.3893939798193107e-05;0.8159637848536173
604;0.8125824729601542;0.8070699572563171;0.8193637728691101;0.8113136887550354;0.005098485762113249;2.599455706647152e-05;0.8125824729601542
609;0.8146308660507202;0.8122144937515259;0.8175152540206909;0.8141628503799438;0.002189184606020979;4.792529239239229e-06;0.8146308660507202
614;0.8155024846394857;0.8100454807281494;0.8196489810943604;0.8168129920959473;0.004028637252308732;1.6229918110689647e-05;0.8155024846394857
619;0.8137518167495728;0.812196671962738;0.8163520693778992;0.812706708908081;0.0018504089133202486;3.424013146495023e-06;0.8137518167495728
624;0.8181747595469157;0.8122559785842896;0.821844756603241;0.8204235434532166;0.004225236700833835;1.785262517807319e-05;0.8181747595469157
629;0.8163523276646932;0.8078479170799255;0.8219531178474426;0.8192559480667114;0.006113505854649663;3.7374953834835705e-05;0.8163523276646932
634;0.8158662915229797;0.8122114539146423;0.8193870782852173;0.8160003423690796;0.002930969520926748;8.59058233260157e-06;0.8158662915229797
639;0.8152039647102356;0.8125214576721191;0.8200636506080627;0.8130267858505249;0.003442503876650227;1.1850832940751843e-05;0.8152039647102356
644;0.8158739606539408;0.812871515750885;0.8207299113273621;0.8140204548835754;0.003465564695657538;1.2010138659787925e-05;0.8158739606539408
649;0.817608654499054;0.8125246167182922;0.8203726410865784;0.8199287056922913;0.0035995230957942765;1.2956566517156412e-05;0.817608654499054
654;0.8129637837409973;0.8094582557678223;0.8178669214248657;0.811566174030304;0.0035722447854305652;1.2760932807035866e-05;0.8129637837409973
659;0.8138075470924377;0.8102057576179504;0.8159166574478149;0.8153002262115479;0.0025592528116824896;6.54977495410473e-06;0.8138075470924377
664;0.812250018119812;0.8098617196083069;0.8169729113578796;0.8099154233932495;0.003339661802016084;1.1153340951845317e-05;0.812250018119812
669;0.8156440655390421;0.8116740584373474;0.819951057434082;0.815307080745697;0.0033874618975663646;1.1474898107463914e-05;0.8156440655390421
674;0.8136667013168335;0.8100945949554443;0.8191227912902832;0.811782717704773;0.003919109418646369;1.535941863532268e-05;0.8136667013168335
679;0.8160890936851501;0.8121767640113831;0.8220889568328857;0.8140015602111816;0.004307453898872404;1.855415909091107e-05;0.8160890936851501
684;0.815462052822113;0.8112587332725525;0.8208945393562317;0.8142328858375549;0.004028674581671828;1.623021888500868e-05;0.815462052822113
689;0.8168385028839111;0.8096309304237366;0.821332573890686;0.8195520043373108;0.005148102081356572;2.650295504006787e-05;0.8168385028839111
694;0.8171422680219015;0.8128290772438049;0.8230003118515015;0.815597414970398;0.004293672210300151;1.843562104950378e-05;0.8171422680219015
699;0.8166441520055135;0.8114389777183533;0.819672703742981;0.8188207745552063;0.0036970100851932736;1.3667883570020776e-05;0.8166441520055135
704;0.8180457552274069;0.8149012327194214;0.8230971693992615;0.8161388635635376;0.0036074479786766607;1.3013680918858325e-05;0.8180457552274069
709;0.8143599629402161;0.8095183372497559;0.819785475730896;0.8137760758399963;0.00421182670243996;1.7739484171386266e-05;0.8143599629402161
714;0.8130921522776285;0.8102071285247803;0.8156843781471252;0.8133849501609802;0.002245642269929464;5.042909204493956e-06;0.8130921522776285
719;0.814069132010142;0.8127715587615967;0.8159769773483276;0.8134588599205017;0.001377921404770128;1.898667397723683e-06;0.814069132010142
724;0.8150185346603394;0.8114189505577087;0.817104697227478;0.8165319561958313;0.0025560076103520284;6.533174904177486e-06;0.8150185346603394
729;0.8180904984474182;0.8101083040237427;0.8240606784820557;0.8201025128364563;0.0058710214717439865;3.4468893121678924e-05;0.8180904984474182
734;0.8186001976331075;0.813360869884491;0.8228410482406616;0.8195986747741699;0.003934138013772926;1.547744191141318e-05;0.8186001976331075
739;0.8183221817016602;0.812840461730957;0.8234306573867798;0.8186954259872437;0.004331477383040906;1.876169631979489e-05;0.8183221817016602
744;0.8187198638916016;0.8143965601921082;0.8232210278511047;0.8185420036315918;0.0036047684225423053;1.299435538015814e-05;0.8187198638916016
749;0.8199835618336996;0.81470787525177;0.824593722820282;0.8206490874290466;0.004063224399046488;1.6509792517006696e-05;0.8199835618336996
754;0.8148899078369141;0.8136153817176819;0.8159801959991455;0.8150741457939148;0.0009741814906383138;9.490295767022872e-07;0.8148899078369141
759;0.8182554046312968;0.8143746256828308;0.8243372440338135;0.8160543441772461;0.004354839564103638;1.8964627629082366e-05;0.8182554046312968
764;0.8151560227076212;0.8136234283447266;0.8161212205886841;0.8157234191894531;0.0010958088638657053;1.2007970661266479e-06;0.8151560227076212
769;0.8180804451306661;0.8151851892471313;0.8221951127052307;0.8168610334396362;0.0029888660476584516;8.933320250845454e-06;0.8180804451306661
774;0.8173728386561075;0.8091976642608643;0.8217813968658447;0.8211394548416138;0.005786658776018046;3.348541979006667e-05;0.8173728386561075
779;0.8176675240198771;0.8138644695281982;0.8203803896903992;0.8187577128410339;0.002769559247651223;7.670458426250409e-06;0.8176675240198771
784;0.8191202878952026;0.8164001107215881;0.8210804462432861;0.8198803067207336;0.0019848772607373257;3.93973774019211e-06;0.8191202878952026
789;0.8180381655693054;0.8168347477912903;0.8194863200187683;0.8177934288978577;0.0010962453643069425;1.201753898764461e-06;0.8180381655693054
794;0.8161596655845642;0.812596321105957;0.8210498690605164;0.8148328065872192;0.0035764073550734322;1.2790689569423344e-05;0.8161596655845642
799;0.818334142367045;0.8140165209770203;0.8211604356765747;0.8198254704475403;0.003101281873826008;9.617949260921756e-06;0.818334142367045
804;0.818236231803894;0.8095994591712952;0.8228490948677063;0.8222601413726807;0.006111851748051072;3.735473179015495e-05;0.818236231803894
809;0.8180338144302368;0.815372109413147;0.8195386528968811;0.8191906809806824;0.001887463255645292;3.5625175414111254e-06;0.8180338144302368
814;0.818274199962616;0.8141461610794067;0.8245002031326294;0.8161762356758118;0.004479779557188441;2.0068424881003466e-05;0.818274199962616
819;0.8185857137044271;0.8158082962036133;0.8217441439628601;0.8182047009468079;0.0024382302593398005;5.9449667975602305e-06;0.8185857137044271
824;0.8193590044975281;0.812231183052063;0.8248174786567688;0.8210283517837524;0.0052721753596137585;2.7795833022518462e-05;0.8193590044975281
829;0.8210455576578776;0.8129207491874695;0.8299096822738647;0.8203062415122986;0.006955376966819233;4.837726875055952e-05;0.8210455576578776
834;0.817439059416453;0.8153961896896362;0.8214735388755798;0.8154474496841431;0.0028528845374867183;8.138950184230806e-06;0.817439059416453
839;0.8177886009216309;0.814784824848175;0.8220253586769104;0.8165556192398071;0.003081830127489174;9.497676934699939e-06;0.8177886009216309
844;0.8185805678367615;0.812589704990387;0.8253732919692993;0.8177787065505981;0.005249587930084926;2.7558173435693334e-05;0.8185805678367615
849;0.8167501290639242;0.8130813241004944;0.8201864957809448;0.8169825673103333;0.002905326924342484;8.440924537309356e-06;0.8167501290639242
854;0.814832071463267;0.8124299049377441;0.8180176615715027;0.8140486478805542;0.002347490920392961;5.5107136213273916e-06;0.814832071463267
859;0.8199972709019979;0.8177035450935364;0.8220640420913696;0.8202242255210876;0.0017873844608576029;3.1947432109152237e-06;0.8199972709019979
864;0.816967229048411;0.8131941556930542;0.8203119039535522;0.8173956274986267;0.0029215554075487627;8.535485999377417e-06;0.816967229048411
869;0.818960984547933;0.8109257817268372;0.823058545589447;0.8228986263275146;0.005682121483195837;3.2286504549795656e-05;0.818960984547933
874;0.8180751005808512;0.8150621056556702;0.8216238617897034;0.8175393342971802;0.00270548147577834;7.319630015779744e-06;0.8180751005808512
879;0.8185304999351501;0.8128069639205933;0.8230046033859253;0.8197799324989319;0.004255880164729187;1.811251597653533e-05;0.8185304999351501
884;0.8173498113950094;0.8152087926864624;0.8207935690879822;0.8160470724105835;0.0024590348391052724;6.046852339933493e-06;0.8173498113950094
889;0.8201858003934225;0.8139193654060364;0.8253304362297058;0.8213075995445251;0.004725601149572472;2.2331306224840668e-05;0.8201858003934225
894;0.8169280091921488;0.8152707815170288;0.8190809488296509;0.8164322972297668;0.001594499189877474;2.542427666519921e-06;0.8169280091921488
899;0.8200520674387614;0.8142876029014587;0.8248488306999207;0.8210197687149048;0.004365563535416578;1.9058144981758887e-05;0.8200520674387614
904;0.8185691436131796;0.812566339969635;0.8219035863876343;0.8212375044822693;0.004253324579148029;1.809076997558476e-05;0.8185691436131796
909;0.8209285338719686;0.8159081935882568;0.8250320553779602;0.8218453526496887;0.003780796299968872;1.4294420661858314e-05;0.8209285338719686
914;0.8195941845575968;0.8139514327049255;0.8224560618400574;0.8223750591278076;0.003990165135510646;1.5921417808644692e-05;0.8195941845575968
919;0.8178622325261434;0.8134856820106506;0.8203749656677246;0.8197260499000549;0.003106006946695121;9.647279152918347e-06;0.8178622325261434
924;0.8191479047139486;0.8155845403671265;0.8214098215103149;0.8204493522644043;0.0025500064567548614;6.502532929491482e-06;0.8191479047139486
929;0.8200282653172811;0.816160261631012;0.8221324682235718;0.8217920660972595;0.00273861982144816;7.5000385264287515e-06;0.8200282653172811
934;0.8191013932228088;0.8155081272125244;0.8220433592796326;0.8197526931762695;0.002707453694866957;7.3303055098487375e-06;0.8191013932228088
939;0.8200215101242065;0.8144282698631287;0.8245408535003662;0.8210954070091248;0.004197699992822175;1.762068522973929e-05;0.8200215101242065
944;0.8192092180252075;0.8153151273727417;0.8213422298431396;0.8209702968597412;0.002757721286769347;7.605026695500783e-06;0.8192092180252075
949;0.8162832856178284;0.8129446506500244;0.8190526366233826;0.8168525695800781;0.0025258577863029787;6.379957556627384e-06;0.8162832856178284
954;0.8167146245638529;0.8131282925605774;0.8197126388549805;0.817302942276001;0.002720048079106348;7.398661552650134e-06;0.8167146245638529
959;0.8174038132031759;0.8113102316856384;0.8251149654388428;0.8157862424850464;0.005750656181128507;3.307004651355151e-05;0.8174038132031759
964;0.8153799970944723;0.8139821290969849;0.8181737065315247;0.8139841556549072;0.0019754510608535323;3.902406893827346e-06;0.8153799970944723
969;0.8188754121462504;0.8127555847167969;0.8220781683921814;0.821792483329773;0.004328942889701033;1.873974654229313e-05;0.8188754121462504
974;0.8207253813743591;0.8152517676353455;0.8234786987304688;0.8234456777572632;0.0038704528692051253;1.4980405412738188e-05;0.8207253813743591
979;0.8207220633824667;0.8137883543968201;0.8256291747093201;0.8227486610412598;0.005041929522923904;2.542105331413167e-05;0.8207220633824667
984;0.8216007550557455;0.8155900835990906;0.8278915882110596;0.8213205933570862;0.005025973992678456;2.5260414575080227e-05;0.8216007550557455
989;0.8185190359751383;0.8142556548118591;0.8219528794288635;0.8193485736846924;0.003196656201912005;1.0218610873222486e-05;0.8185190359751383
994;0.8190230925877889;0.8151212930679321;0.8212565183639526;0.8206914663314819;0.00276861584788208;7.665233713143809e-06;0.8190230925877889
999;0.816457728544871;0.8144634962081909;0.8195961713790894;0.8153135180473328;0.0022461822201974724;5.0453345663312475e-06;0.816457728544871


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T2_FLAIR/targ-T1/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-False/aggregates/TARG_DC_1.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.3194282352924347;0.0;0.5024855732917786;0.4557991325855255;0.22667260393643204;0.05138046937532259;0.3194282352924347
4;0.0954504944384098;0.0;0.2244289219379425;0.06192256137728691;0.09464029082820251;0.00895678464804675;0.0954504944384098
9;0.15979679922262827;0.13923406600952148;0.1863216906785965;0.15383464097976685;0.0196803048321346;0.00038731439828574053;0.15979679922262827
14;0.1553037315607071;0.12626145780086517;0.1769547164440155;0.1626950204372406;0.021345178712574416;0.0004556166542717399;0.1553037315607071
19;0.18322116633256277;0.1282840371131897;0.21457882225513458;0.206800639629364;0.03897598539604894;0.0015191274375930203;0.18322116633256277
24;0.1416404272119204;0.08452300727367401;0.24298372864723206;0.0974145457148552;0.07185353853592942;0.005162931000134294;0.1416404272119204
29;0.12635486821333566;0.10686594247817993;0.1506131887435913;0.12158547341823578;0.018175363068089027;0.00033034382265685456;0.12635486821333566
34;0.11770372341076533;0.09724296629428864;0.14147892594337463;0.11438927799463272;0.01821069635921488;0.00033162946188752205;0.11770372341076533
39;0.15119942526022592;0.14191751182079315;0.16666419804096222;0.14501656591892242;0.011008191857146944;0.00012118028796375628;0.15119942526022592
44;0.2116303394238154;0.14421606063842773;0.24993860721588135;0.24073635041713715;0.04781690161900906;0.0022864560804419913;0.2116303394238154
49;0.12655101964871088;0.08775008469820023;0.14710663259029388;0.14479634165763855;0.02745261099693673;0.0007536458505491315;0.12655101964871088
54;0.11500848333040874;0.08663584291934967;0.1394716054201126;0.11891800165176392;0.021746535354518978;0.0004729117999253438;0.11500848333040874
59;0.14231928686300913;0.08459722995758057;0.18035297095775604;0.1620076596736908;0.04149710432927791;0.0017220096677149754;0.14231928686300913
64;0.15518170595169067;0.13784761726856232;0.17617560923099518;0.15152189135551453;0.015859895420564568;0.000251536282751245;0.15518170595169067
69;0.17570737500985464;0.14757691323757172;0.20150473713874817;0.17804047465324402;0.022077666892715547;0.00048742337542570817;0.17570737500985464
74;0.16956783831119537;0.13169077038764954;0.23466718196868896;0.14234556257724762;0.04623724730581193;0.002137883038418812;0.16956783831119537
79;0.14704961578051248;0.12629041075706482;0.17892007529735565;0.135938361287117;0.02287743254415637;0.000523376919812425;0.14704961578051248
84;0.1944687416156133;0.16082480549812317;0.22826258838176727;0.19431883096694946;0.02753156364329637;0.0007579869966448785;0.1944687416156133
89;0.18953393399715424;0.1835281103849411;0.19284681975841522;0.19222687184810638;0.004254293658461351;1.8099014532424462e-05;0.18953393399715424
94;0.17456258833408356;0.12213356792926788;0.2416069656610489;0.1599472314119339;0.049857661964606496;0.0024857864565769696;0.17456258833408356
99;0.19060570995012918;0.1404445469379425;0.252066969871521;0.17930561304092407;0.04626489286711712;0.002140440312005825;0.19060570995012918
104;0.2133721262216568;0.2087121307849884;0.22228018939495087;0.20912405848503113;0.00630119635371274;3.970507548804273e-05;0.2133721262216568
109;0.19760063787301382;0.16533046960830688;0.24213817715644836;0.1853332668542862;0.032534312947856005;0.0010584815189890308;0.19760063787301382
114;0.19299482305844626;0.16147932410240173;0.212739035487175;0.20476610958576202;0.022521277238701592;0.0005072079284624585;0.19299482305844626
119;0.19428439438343048;0.18046250939369202;0.20691505074501038;0.19547562301158905;0.01083200520738459;0.0001173323368128069;0.19428439438343048
124;0.1865154504776001;0.1512426882982254;0.21305984258651733;0.19524382054805756;0.02598048593516251;0.000674985649427177;0.1865154504776001
129;0.21144325037797293;0.14292313158512115;0.2851823568344116;0.206224262714386;0.05819421601446084;0.0033865667775377305;0.21144325037797293
134;0.1912916898727417;0.1486923098564148;0.24055109918117523;0.18463166058063507;0.03779573420975326;0.001428517524454313;0.1912916898727417
139;0.19835094610850015;0.17292198538780212;0.22857019305229187;0.1935606598854065;0.02296941278660115;0.0005275939237612764;0.19835094610850015
144;0.23249716560045877;0.19239062070846558;0.25924447178840637;0.2458564043045044;0.028881496903940394;0.0008341408634123187;0.23249716560045877
149;0.21681774655977884;0.18864421546459198;0.24830420315265656;0.213504821062088;0.024468485026661563;0.0005987067594999611;0.21681774655977884
154;0.2115231454372406;0.18798547983169556;0.24159909784793854;0.2049848586320877;0.02237061919807214;0.0005004446033051538;0.2115231454372406
159;0.21547445158163706;0.15769518911838531;0.2729223668575287;0.2158057987689972;0.04704188180512455;0.0022129386437673084;0.21547445158163706
164;0.21181176602840424;0.14901940524578094;0.26470890641212463;0.22170698642730713;0.04774551783561474;0.0022796344733910048;0.21181176602840424
169;0.21251403788725534;0.1815008670091629;0.24404148757457733;0.21199975907802582;0.02553469100651114;0.000652020444798001;0.21251403788725534
174;0.22499607503414154;0.17831555008888245;0.24835412204265594;0.24831855297088623;0.033008118932200445;0.0010895359154422894;0.22499607503414154
179;0.23584733406702676;0.20110797882080078;0.2611532509326935;0.24528077244758606;0.025404737032131974;0.0006454006636717777;0.23584733406702676
184;0.22176663080851236;0.16380620002746582;0.2514392137527466;0.2500544786453247;0.040988112301599496;0.001680025350048532;0.22176663080851236
189;0.2193011293808619;0.18925073742866516;0.24232788383960724;0.22632476687431335;0.022230526767063767;0.0004941963203411386;0.2193011293808619
194;0.2186272144317627;0.1845928579568863;0.26404672861099243;0.20724205672740936;0.03342100888607448;0.0011169638349630695;0.2186272144317627
199;0.21591949462890625;0.18878868222236633;0.2664870023727417;0.19248279929161072;0.035788417631010774;0.0012808108365316428;0.21591949462890625
204;0.6562138994534811;0.6510021686553955;0.6613638401031494;0.6562756896018982;0.004230360293137429;1.7895948209753795e-05;0.6562138994534811
209;0.7104257543881735;0.7010696530342102;0.7240555286407471;0.706152081489563;0.009858526914403747;9.719055292202305e-05;0.7104257543881735
214;0.7415315508842468;0.734165608882904;0.7516772747039795;0.7387517690658569;0.007414400410716239;5.497333345042913e-05;0.7415315508842468
219;0.7585434516270956;0.7530842423439026;0.7675492167472839;0.7549968957901001;0.006415731439273012;4.1161609900876155e-05;0.7585434516270956
224;0.7696568171183268;0.7648990154266357;0.7765876650810242;0.7674837708473206;0.005013164686284128;2.513182017180624e-05;0.7696568171183268
229;0.776049792766571;0.7705720067024231;0.779812753200531;0.777764618396759;0.003962601768790771;1.570221277802375e-05;0.776049792766571
234;0.78388512134552;0.7778337597846985;0.7914207577705383;0.7824008464813232;0.005645289037251548;3.186928831411251e-05;0.78388512134552
239;0.7843853036562601;0.7788960337638855;0.7947832345962524;0.7794766426086426;0.00735626728408228;5.411466835485929e-05;0.7843853036562601
244;0.7850707769393921;0.775029718875885;0.7967148423194885;0.7834677696228027;0.00892518418237069;7.965891268923997e-05;0.7850707769393921
249;0.7896645665168762;0.7839835286140442;0.7965234518051147;0.7884867191314697;0.005186708124746625;2.6901941171312654e-05;0.7896645665168762
254;0.7949056824048361;0.7870581150054932;0.8012093305587769;0.796449601650238;0.005879455212070622;3.4567993590744405e-05;0.7949056824048361
259;0.7984748880068461;0.7947023510932922;0.8010515570640564;0.7996707558631897;0.0027264970275885344;7.4337860414491125e-06;0.7984748880068461
264;0.79325932264328;0.7799517512321472;0.8020007610321045;0.7978254556655884;0.009563015088444093;9.145125758180939e-05;0.79325932264328
269;0.7984880805015564;0.7946423888206482;0.8057143092155457;0.7951075434684753;0.0051132428250417195;2.6145252187840622e-05;0.7984880805015564
274;0.804353137811025;0.7985355854034424;0.8083361387252808;0.8061876893043518;0.004206098409040543;1.7691263826533388e-05;0.804353137811025
279;0.8020179669062296;0.7949472665786743;0.8070676326751709;0.8040390014648438;0.005150356239692571;2.6526169395740202e-05;0.8020179669062296
284;0.8057955702145895;0.8022957444190979;0.8088271617889404;0.80626380443573;0.0026869171528172697;7.219523786103662e-06;0.8057955702145895
289;0.8076386451721191;0.8066076636314392;0.8096135854721069;0.8066946864128113;0.0013969455089602547;1.9514567550042252e-06;0.8076386451721191
294;0.8066882491111755;0.8057833313941956;0.8075751066207886;0.8067063093185425;0.0007316006396824784;5.352394959838117e-07;0.8066882491111755
299;0.8048640489578247;0.7910196185112;0.8118605613708496;0.8117119669914246;0.009789678607798185;9.583780724398139e-05;0.8048640489578247
304;0.8032663067181905;0.7975857853889465;0.8098743557929993;0.8023387789726257;0.005059477669544855;2.5598314288623035e-05;0.8032663067181905
309;0.809136708577474;0.8061258792877197;0.8126730918884277;0.8086111545562744;0.0026985988316923144;7.282435654411124e-06;0.809136708577474
314;0.8076464136441549;0.8041592240333557;0.8097383975982666;0.8090416193008423;0.002482168881601941;6.16116235679303e-06;0.8076464136441549
319;0.808174749215444;0.7978813052177429;0.814888060092926;0.8117548823356628;0.007390103414477472;5.461362847667159e-05;0.808174749215444
324;0.8066867391268412;0.7999234795570374;0.810291051864624;0.8098456859588623;0.004785801758250579;2.2903898469274332e-05;0.8066867391268412
329;0.8093878825505575;0.8082824349403381;0.8106918931007385;0.8091893196105957;0.0009936272230317562;9.872950583497993e-07;0.8093878825505575
334;0.8107312719027201;0.804226815700531;0.8153771162033081;0.8125898838043213;0.00473801146587454;2.2448752650758608e-05;0.8107312719027201
339;0.8128117918968201;0.8064809441566467;0.8171866536140442;0.8147677779197693;0.004584209472964914;2.1014976492021258e-05;0.8128117918968201
344;0.8147106369336446;0.8136981129646301;0.816575288772583;0.8138585090637207;0.0013201329699423269;1.7427510583287485e-06;0.8147106369336446
349;0.8149093389511108;0.8124368786811829;0.8195863962173462;0.8127047419548035;0.003308986369174339;1.0949390791381575e-05;0.8149093389511108
354;0.8114781181017557;0.8056689500808716;0.8197585940361023;0.8090068101882935;0.006011657497376712;3.6140025865765634e-05;0.8114781181017557
359;0.8137688636779785;0.8077582120895386;0.8178567886352539;0.8156915903091431;0.004341118929190184;1.8845313557373327e-05;0.8137688636779785
364;0.8133755524953207;0.8094310164451599;0.8173663020133972;0.8133293390274048;0.003239731575900635;1.0495860683887611e-05;0.8133755524953207
369;0.813315749168396;0.8047643303871155;0.8192696571350098;0.8159132599830627;0.0062000764963037565;3.8440948560018264e-05;0.813315749168396
374;0.8149702747662863;0.8035442233085632;0.8236187100410461;0.8177478909492493;0.008427440027989985;7.102174542536784e-05;0.8149702747662863
379;0.8157087167104086;0.8115262389183044;0.8184466361999512;0.81715327501297;0.0030042232663458125;9.025357434053502e-06;0.8157087167104086
384;0.818144698937734;0.8159543871879578;0.8212980628013611;0.8171816468238831;0.0022853620130174664;5.222879530543247e-06;0.818144698937734
389;0.8130998015403748;0.804384708404541;0.8177903890609741;0.8171243071556091;0.006168498064135004;3.80503683672373e-05;0.8130998015403748
394;0.8134323954582214;0.8125428557395935;0.8147839903831482;0.8129703402519226;0.0009715253926639071;9.43861588590759e-07;0.8134323954582214
399;0.8158513704935709;0.810393214225769;0.819127082824707;0.8180338144302368;0.0038852208284211177;1.5094940885597278e-05;0.8158513704935709
404;0.8156899015108744;0.8107628226280212;0.8189072012901306;0.8173996806144714;0.0035379122266555605;1.2516822923518906e-05;0.8156899015108744
409;0.8170814116795858;0.813372790813446;0.8217406868934631;0.8161307573318481;0.0034816881890012003;1.2122152645430459e-05;0.8170814116795858
414;0.8162925640741984;0.8121947050094604;0.82035231590271;0.8163306713104248;0.00333043970995877;1.1091828661670255e-05;0.8162925640741984
419;0.8168732523918152;0.8163866400718689;0.817679762840271;0.8165533542633057;0.0005743359835542829;3.2986182200526554e-07;0.8168732523918152
424;0.8163718581199646;0.812990128993988;0.8210276365280151;0.8150978088378906;0.0034027227352764144;1.1578522013167003e-05;0.8163718581199646
429;0.8168646891911825;0.8087531328201294;0.8223611116409302;0.8194798231124878;0.005855109789270225;3.4282310644408026e-05;0.8168646891911825
434;0.8169809778531393;0.8138329386711121;0.8220092058181763;0.8151007890701294;0.003592971705042815;1.2909445673238273e-05;0.8169809778531393
439;0.8180236419041952;0.8149110674858093;0.8217118382453918;0.8174480199813843;0.0028060798491387133;7.874084119742343e-06;0.8180236419041952
444;0.8139244318008423;0.8055825233459473;0.818718433380127;0.8174723386764526;0.005920516053240519;3.50525103366787e-05;0.8139244318008423
449;0.8210424582163492;0.8193596601486206;0.8231898546218872;0.82057785987854;0.001597808110586049;2.5529907582545598e-06;0.8210424582163492
454;0.8199398318926493;0.8162945508956909;0.8238938450813293;0.8196310997009277;0.003110070171193722;9.672536469748946e-06;0.8199398318926493
459;0.8186151186625162;0.8098440766334534;0.8245278596878052;0.8214734196662903;0.006326177606735837;4.002052311196596e-05;0.8186151186625162
464;0.8170636296272278;0.8127620220184326;0.8225361108779907;0.81589275598526;0.004075243311568495;1.660760804848375e-05;0.8170636296272278
469;0.818419893582662;0.8166532516479492;0.8214253783226013;0.8171810507774353;0.0021360940790420713;4.562897914518595e-06;0.818419893582662
474;0.8166840871175131;0.811999499797821;0.8223553895950317;0.8156973719596863;0.004284959624469984;1.836087898333795e-05;0.8166840871175131
479;0.818774422009786;0.8159200549125671;0.822198212146759;0.8182049989700317;0.002594480874595304;6.731331008640812e-06;0.818774422009786
484;0.8189361095428467;0.8176147937774658;0.820768415927887;0.8184251189231873;0.001337202733804579;1.7881111512944396e-06;0.8189361095428467
489;0.8179543614387512;0.8155336976051331;0.8194913864135742;0.8188380002975464;0.0017323276057941474;3.0009589337964826e-06;0.8179543614387512
494;0.8207038044929504;0.815621554851532;0.8239266872406006;0.8225631713867188;0.0036365496407281725;1.3224493289480202e-05;0.8207038044929504
499;0.8169137239456177;0.8138139247894287;0.8207810521125793;0.816146194934845;0.002895633652131122;8.384694247354219e-06;0.8169137239456177
504;0.8165102005004883;0.8143355250358582;0.819115400314331;0.8160796761512756;0.001974979380632926;3.9005435539252176e-06;0.8165102005004883
509;0.8148179650306702;0.8050199747085571;0.8210443258285522;0.8183895945549011;0.0070124822185391135;4.917490686532725e-05;0.8148179650306702
514;0.8227054476737976;0.8205710053443909;0.825273334980011;0.822272002696991;0.0019440305058386622;3.779254607631325e-06;0.8227054476737976
519;0.8195534149805704;0.8166977167129517;0.8223095536231995;0.8196529746055603;0.0022921041957120226;5.253741644000659e-06;0.8195534149805704
524;0.8202689091364542;0.8167811036109924;0.8235775828361511;0.8204480409622192;0.002777540713503565;7.714732415169894e-06;0.8202689091364542
529;0.8207342425982157;0.8194490075111389;0.8231721520423889;0.8195815682411194;0.0017247115566136105;2.9746299535165436e-06;0.8207342425982157
534;0.8171861171722412;0.811669111251831;0.8212518095970154;0.8186374306678772;0.004044482664953246;1.635784002710731e-05;0.8171861171722412
539;0.8186742266019186;0.8140572309494019;0.8246480226516724;0.8173174262046814;0.004428837146752152;1.961459847245174e-05;0.8186742266019186
544;0.8189348975817362;0.8161872625350952;0.820980429649353;0.8196370005607605;0.0020187990144582973;4.075549460777792e-06;0.8189348975817362
549;0.8200411796569824;0.8138532042503357;0.8254696130752563;0.8208007216453552;0.00477269431390695;2.2778611013999733e-05;0.8200411796569824
554;0.8184906840324402;0.8087095618247986;0.8248842358589172;0.8218782544136047;0.007024326532036389;4.934116322867036e-05;0.8184906840324402
559;0.8183847069740295;0.8166577219963074;0.8201763033866882;0.818320095539093;0.0014371812060017676;2.065489818884695e-06;0.8183847069740295
564;0.8204440474510193;0.8129913806915283;0.8242735862731934;0.8240671753883362;0.005270504892598878;2.7778221822908716e-05;0.8204440474510193
569;0.8182632525761923;0.8135049343109131;0.8226902484893799;0.8185945749282837;0.0037572002000631943;1.4116553343354906e-05;0.8182632525761923
574;0.8196037809054056;0.8162838816642761;0.8226346969604492;0.8198927640914917;0.0026007495320781227;6.7638981286045746e-06;0.8196037809054056
579;0.8222125172615051;0.8191450238227844;0.8243955969810486;0.8230969309806824;0.002232901004309971;4.9858468950484775e-06;0.8222125172615051
584;0.8221134543418884;0.8198860883712769;0.8245441913604736;0.8219100832939148;0.0019070921498197911;3.6370004679042722e-06;0.8221134543418884
589;0.8223894039789835;0.8205794095993042;0.8233795166015625;0.823209285736084;0.0012817447425920523;1.6428695851623663e-06;0.8223894039789835
594;0.8181135257085165;0.8103227615356445;0.8245653510093689;0.8194524645805359;0.00589108969583243;3.470493780434304e-05;0.8181135257085165
599;0.8216836849848429;0.8183887004852295;0.8235787153244019;0.8230836391448975;0.002338655916746171;5.469311496931873e-06;0.8216836849848429
604;0.8201976418495178;0.814268946647644;0.8253167271614075;0.821007251739502;0.0045464245805939135;2.0669976467028544e-05;0.8201976418495178
609;0.8182794650395712;0.8096211552619934;0.8253796696662903;0.8198375701904297;0.006527044395102427;4.2602308535638014e-05;0.8182794650395712
614;0.819216787815094;0.8175236582756042;0.8214123249053955;0.8187143802642822;0.0016268050589519605;2.646494699831692e-06;0.819216787815094
619;0.819048543771108;0.8134468197822571;0.8251208662986755;0.8185779452323914;0.004777512445848582;2.28246251702381e-05;0.819048543771108
624;0.8210658033688863;0.8202656507492065;0.8221046924591064;0.820827066898346;0.000769530129131815;5.921766196416279e-07;0.8210658033688863
629;0.8174779017766317;0.8118306994438171;0.8226121068000793;0.8179908990859985;0.004416413388333679;1.950470721665296e-05;0.8174779017766317
634;0.8211527466773987;0.8189095854759216;0.824781596660614;0.8197670578956604;0.002589752740857011;6.7068192587764015e-06;0.8211527466773987
639;0.8222917914390564;0.818996787071228;0.8255932927131653;0.8222852945327759;0.0026930160698085863;7.252335552247284e-06;0.8222917914390564
644;0.8199289639790853;0.8107859492301941;0.8263636231422424;0.8226373195648193;0.006641655095511986;4.4111582407740326e-05;0.8199289639790853
649;0.8242111603418986;0.8205219507217407;0.8280709981918335;0.8240405321121216;0.0030842465228994643;9.512576614017436e-06;0.8242111603418986
654;0.8194661935170492;0.8132832050323486;0.8241379857063293;0.8209773898124695;0.004558461111129894;2.077956770168359e-05;0.8194661935170492
659;0.8202066620190939;0.8184328675270081;0.8220016360282898;0.8201854825019836;0.0014570206090727157;2.1229090552626276e-06;0.8202066620190939
664;0.818030059337616;0.8155800700187683;0.8207923769950867;0.8177177309989929;0.0021393453433507076;4.576798498116356e-06;0.818030059337616
669;0.8191374937693278;0.8181634545326233;0.8199106454849243;0.8193383812904358;0.0007272944855436603;5.289572687022175e-07;0.8191374937693278
674;0.8188358942667643;0.816094160079956;0.8229743242263794;0.8174391984939575;0.002977385204253848;8.86482265450973e-06;0.8188358942667643
679;0.8239512244860331;0.8172032833099365;0.8287057280540466;0.8259446620941162;0.004902849776461072;2.4037935930544383e-05;0.8239512244860331
684;0.8211215535799662;0.8171830177307129;0.8245047330856323;0.8216769099235535;0.003014763057122698;9.088796290591794e-06;0.8211215535799662
689;0.8194191654523214;0.8167052268981934;0.8227425813674927;0.8188096880912781;0.002502133654465102;6.2606728248068875e-06;0.8194191654523214
694;0.8230043252309164;0.8213368058204651;0.8258097767829895;0.8218663930892944;0.0019955006852247735;3.982022984732541e-06;0.8230043252309164
699;0.8234690626462301;0.8214725255966187;0.8250887989997864;0.8238458633422852;0.0015001871894367654;2.250561603350181e-06;0.8234690626462301
704;0.8238570292790731;0.8205524682998657;0.8272701501846313;0.8237484693527222;0.0027435562589984124;7.527100946289364e-06;0.8238570292790731
709;0.8183114727338155;0.8139013648033142;0.8241556286811829;0.8168774247169495;0.004307346608237957;1.8553234803499032e-05;0.8183114727338155
714;0.8165876865386963;0.8124110102653503;0.8207010626792908;0.8166509866714478;0.003384695696472053;1.1456164957716434e-05;0.8165876865386963
719;0.8188897172609965;0.8131669759750366;0.8242714405059814;0.8192307353019714;0.004539787301034833;2.0609668738637134e-05;0.8188897172609965
724;0.8186604181925455;0.8126577734947205;0.8229870796203613;0.8203364014625549;0.0043802839482019835;1.918688746687596e-05;0.8186604181925455
729;0.8239960670471191;0.8200426697731018;0.8281592130661011;0.8237863183021545;0.0033168825382471736;1.1001709772529011e-05;0.8239960670471191
734;0.8229547341664633;0.8220436573028564;0.8246040940284729;0.8222164511680603;0.0011684050084822116;1.3651702638463169e-06;0.8229547341664633
739;0.822908858458201;0.8177908658981323;0.8260694146156311;0.8248662948608398;0.003652146416358621;1.3338173446521118e-05;0.822908858458201
744;0.8230689565340678;0.8206568956375122;0.8272758722305298;0.8212741017341614;0.002985391163570693;8.912560399525975e-06;0.8230689565340678
749;0.8233539660771688;0.8211563229560852;0.8266493082046509;0.8222562670707703;0.0023730330896311086;5.631286044484164e-06;0.8233539660771688
754;0.8199516137441;0.813258171081543;0.8252965807914734;0.8213000893592834;0.005006303822821461;2.506307796639678e-05;0.8199516137441
759;0.8249954382578532;0.8216912746429443;0.8273073434829712;0.825987696647644;0.002397705825445496;5.748993225375266e-06;0.8249954382578532
764;0.8186414043108622;0.8136376142501831;0.8260346055030823;0.8162519931793213;0.00533562318745514;2.8468874798508954e-05;0.8186414043108622
769;0.8235162695248922;0.819267749786377;0.8265473246574402;0.8247337341308594;0.003094049948523884;9.573145083960651e-06;0.8235162695248922
774;0.8221768736839294;0.8204261064529419;0.8239755034446716;0.8221290111541748;0.0014494304323977082;2.100848578360607e-06;0.8221768736839294
779;0.8227519790331522;0.8195412158966064;0.8258972764015198;0.8228174448013306;0.002595263713078391;6.7353937404214375e-06;0.8227519790331522
784;0.8244183460871378;0.8213127851486206;0.8300666213035583;0.8218756318092346;0.004000538195556822;1.6004305854109036e-05;0.8244183460871378
789;0.8242612878481547;0.8182148933410645;0.8328816890716553;0.8216872811317444;0.006258213652622893;3.916523812187557e-05;0.8242612878481547
794;0.8235040307044983;0.8161202073097229;0.8277782797813416;0.8266136050224304;0.00524275708429801;2.7486501844956972e-05;0.8235040307044983
799;0.8247097531954447;0.8227248787879944;0.8257783055305481;0.8256260752677917;0.0014048934297040173;1.9737255488255164e-06;0.8247097531954447
804;0.8211946288744608;0.819897472858429;0.8234037756919861;0.8202826380729675;0.0015699968803915966;2.4648902044393453e-06;0.8211946288744608
809;0.8234836856524149;0.8160659074783325;0.8277196288108826;0.8266655206680298;0.005262785116528287;2.7696907182751653e-05;0.8234836856524149
814;0.8254073063532511;0.8205792903900146;0.8288235068321228;0.826819121837616;0.003510621351223629;1.2324462271667218e-05;0.8254073063532511
819;0.8248639702796936;0.8211357593536377;0.8284615278244019;0.8249946236610413;0.0029921590478397308;8.953015767569164e-06;0.8248639702796936
824;0.8227352499961853;0.8202645182609558;0.8240113854408264;0.8239298462867737;0.0017473882680567423;3.0533657593423413e-06;0.8227352499961853
829;0.8267327348391215;0.8226179480552673;0.8292805552482605;0.8282997012138367;0.002937019051878629;8.626080911098041e-06;0.8267327348391215
834;0.8247007131576538;0.8222274780273438;0.8281453251838684;0.8237293362617493;0.002511693790707724;6.3086056982797345e-06;0.8247007131576538
839;0.8228036363919576;0.8137972354888916;0.8300336599349976;0.8245800137519836;0.006746456210111923;4.551467139495773e-05;0.8228036363919576
844;0.823903222878774;0.8222079277038574;0.8271636962890625;0.8223380446434021;0.002306114733903154;5.318165165925216e-06;0.823903222878774
849;0.8213618596394857;0.8200804591178894;0.8237892389297485;0.8202158808708191;0.0017173065008688072;2.9491416179262665e-06;0.8213618596394857
854;0.8188628355662028;0.8154823780059814;0.8208420872688293;0.8202640414237976;0.002401965061789048;5.769436158055265e-06;0.8188628355662028
859;0.8250747124354044;0.8214946389198303;0.8298947811126709;0.8238347172737122;0.0035396598909829703;1.2529192143833572e-05;0.8250747124354044
864;0.8215662638346354;0.8173882365226746;0.8252415657043457;0.822068989276886;0.0032257551531009922;1.0405496307757605e-05;0.8215662638346354
869;0.8216691811879476;0.8172221183776855;0.8240754008293152;0.823710024356842;0.003148084149708734;9.910433813647362e-06;0.8216691811879476
874;0.8243104616800944;0.820137619972229;0.8314635753631592;0.821330189704895;0.005081392995623293;2.5820554775969464e-05;0.8243104616800944
879;0.8248836596806844;0.8228932023048401;0.8278867602348328;0.8238710165023804;0.002160708194855329;4.668659903314973e-06;0.8248836596806844
884;0.8237064679463705;0.8188378214836121;0.8264827728271484;0.8257988095283508;0.003453958138428317;1.1929826822015204e-05;0.8237064679463705
889;0.8226587971051534;0.8182015419006348;0.8252278566360474;0.8245469927787781;0.003163988713284784;1.0010824577793503e-05;0.8226587971051534
894;0.8220702608426412;0.8162093758583069;0.8275074362754822;0.8224939703941345;0.004622134401302483;2.1364126423703867e-05;0.8220702608426412
899;0.8260068496068319;0.8241571187973022;0.8278102874755859;0.8260531425476074;0.001491759056790001;2.2253450835149933e-06;0.8260068496068319
904;0.8233117063840231;0.8212291598320007;0.8251742124557495;0.8235317468643188;0.0016180592100339204;2.6181156071755945e-06;0.8233117063840231
909;0.8265692194302877;0.8250840902328491;0.8279194831848145;0.8267040848731995;0.0011614659741844967;1.3490032091883422e-06;0.8265692194302877
914;0.8243246277173361;0.819858968257904;0.8271809220314026;0.8259339928627014;0.003198467747078289;1.0230195929100066e-05;0.8243246277173361
919;0.8243492444356283;0.8224573731422424;0.8272871375083923;0.82330322265625;0.0021059086922803785;4.434851420222053e-06;0.8243492444356283
924;0.8265990416208903;0.8229354619979858;0.8291206955909729;0.8277409672737122;0.0026510720218285754;7.028182864922251e-06;0.8265990416208903
929;0.8256111939748129;0.8230282068252563;0.8291820287704468;0.8246233463287354;0.002607586797810373;6.799508908114956e-06;0.8256111939748129
934;0.82413782676061;0.8193581104278564;0.8297533988952637;0.8233019709587097;0.004284817909108868;1.8359664514220087e-05;0.82413782676061
939;0.8226440151532491;0.8214964270591736;0.8234220147132874;0.8230136036872864;0.0008284196669111244;6.862791445251382e-07;0.8226440151532491
944;0.8233179052670797;0.8191027045249939;0.8282963633537292;0.8225546479225159;0.0037919003147339207;1.4378507996879207e-05;0.8233179052670797
949;0.8220484058062235;0.817665159702301;0.8258787989616394;0.8226012587547302;0.003375914913781701;1.1396801505093712e-05;0.8220484058062235
954;0.8196001450220743;0.8178466558456421;0.8208104968070984;0.8201432824134827;0.0012694715385180024;1.6115579871072644e-06;0.8196001450220743
959;0.8209866484006246;0.8112248778343201;0.826366126537323;0.8253689408302307;0.006914608606686008;4.781181218365621e-05;0.8209866484006246
964;0.8216088612874349;0.8176425695419312;0.8284878730773926;0.818696141242981;0.00488317558815271;2.384540382473056e-05;0.8216088612874349
969;0.8225138783454895;0.8207305073738098;0.8251423239707947;0.821668803691864;0.0018976555358315083;3.6010965326719693e-06;0.8225138783454895
974;0.8276186982790629;0.8262040615081787;0.8303367495536804;0.8263152837753296;0.0019224887770396236;3.6959630978433074e-06;0.8276186982790629
979;0.8253649870554606;0.8238322734832764;0.8274816870689392;0.8247810006141663;0.001546034713391404;2.390223335011241e-06;0.8253649870554606
984;0.8246298034985861;0.8223288059234619;0.8270878791809082;0.8244727253913879;0.0019460557916387029;3.7871331441705383e-06;0.8246298034985861
989;0.824533224105835;0.8212471604347229;0.8271750807762146;0.8251774311065674;0.0024625612531958487;6.064207925741509e-06;0.824533224105835
994;0.825640877087911;0.8227455019950867;0.8290091753005981;0.8251679539680481;0.0025789071364332975;6.650762018346591e-06;0.825640877087911
999;0.8223999937375387;0.8186202645301819;0.8258421421051025;0.8227375745773315;0.0029579665925915967;8.749566362887941e-06;0.8223999937375387


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T2_FLAIR/targ-T1/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-False/aggregates/TARG_DC_2.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.4457470675309499;0.06940457224845886;0.6369998455047607;0.6308367848396301;0.26612622462004676;0.07082316743051957;0.4457470675309499
4;0.10101939303179581;0.02550067938864231;0.1685526967048645;0.10900480300188065;0.05867307726634043;0.0034425299959019544;0.10101939303179581
9;0.10621241852641106;0.048616040498018265;0.13970397412776947;0.13031724095344543;0.04090668047653207;0.00167335650760909;0.10621241852641106
14;0.0822569156686465;0.03148006647825241;0.15633249282836914;0.05895818769931793;0.05356712384239305;0.002869436756746274;0.0822569156686465
19;0.1498605323334535;0.046877313405275345;0.27092882990837097;0.13177545368671417;0.09235826281056572;0.008530048709385528;0.1498605323334535
24;0.07774979683260123;0.030868979170918465;0.17059995234012604;0.031780458986759186;0.06565602908183592;0.004310714154794884;0.07774979683260123
29;0.0647379004706939;0.02502085082232952;0.09718553721904755;0.07200731337070465;0.0299061728702431;0.0008943791757448646;0.0647379004706939
34;0.06172998125354449;0.024699004366993904;0.12960071861743927;0.030890220776200294;0.04805837098706457;0.0023096070219303295;0.06172998125354449
39;0.07694442135592301;0.02637031488120556;0.15158621966838837;0.052876729518175125;0.05387761468189304;0.0029027973638105363;0.07694442135592301
44;0.1543542444705963;0.046236246824264526;0.22084768116474152;0.1959788054227829;0.07712215983514466;0.0059478275376375995;0.1543542444705963
49;0.06147584939996401;0.03983476758003235;0.08515704423189163;0.05943573638796806;0.018558892496647956;0.0003444324907021358;0.06147584939996401
54;0.06565444047252338;0.01927696168422699;0.1356884092092514;0.04199795052409172;0.05038272465986772;0.0025384189441520428;0.06565444047252338
59;0.09103663762410481;0.03754003718495369;0.18189282715320587;0.05367704853415489;0.06458191782861004;0.0041708241104213405;0.09103663762410481
64;0.10103068873286247;0.057144973427057266;0.13336174190044403;0.11258535087108612;0.032170189223128455;0.00103492107465189;0.10103068873286247
69;0.11646877477566402;0.07405511289834976;0.14871101081371307;0.1266402006149292;0.03131526998223115;0.0009806461340600271;0.11646877477566402
74;0.11239169165492058;0.059009965509176254;0.1789093017578125;0.09925580769777298;0.04982219246960549;0.0024822508624784134;0.11239169165492058
79;0.10284864529967308;0.04137827828526497;0.18119452893733978;0.08597312867641449;0.058313710695269375;0.0034004888550515735;0.10284864529967308
84;0.13352823009093603;0.11781127005815506;0.15359027683734894;0.12918314337730408;0.014926356229572262;0.00022279611029209069;0.13352823009093603
89;0.13780136158068976;0.12460073083639145;0.15984009206295013;0.12896326184272766;0.01568517665712006;0.000246024766765064;0.13780136158068976
94;0.12280541161696117;0.05853787809610367;0.18490512669086456;0.12497323006391525;0.05161198153508376;0.0026637966379778276;0.12280541161696117
99;0.15687202413876852;0.06812001019716263;0.2824140787124634;0.12008198350667953;0.09127108803811924;0.008330411511662115;0.15687202413876852
104;0.13940827051798502;0.11002479493618011;0.1771792769432068;0.13102073967456818;0.02804988554516125;0.000786796079096646;0.13940827051798502
109;0.13794868936141333;0.08828296512365341;0.22002838551998138;0.10553471744060516;0.058464879090575975;0.003418142087075668;0.13794868936141333
114;0.12573814888795218;0.061861589550971985;0.15816640853881836;0.15718644857406616;0.045169320007657054;0.002040267469954128;0.12573814888795218
119;0.15107154846191406;0.11542388796806335;0.19035212695598602;0.1474386304616928;0.030697001149461514;0.0009423058795700415;0.15107154846191406
124;0.13637825722495714;0.06172775849699974;0.20316897332668304;0.14423803985118866;0.05800997874114915;0.0033651576335485766;0.13637825722495714
129;0.1417937601606051;0.07791772484779358;0.25002434849739075;0.09743920713663101;0.07694442694344802;0.005920444837655611;0.1417937601606051
134;0.11613027254740398;0.07541488856077194;0.1970229148864746;0.07595301419496536;0.05720015782756284;0.003271858055498098;0.11613027254740398
139;0.1275712177157402;0.08902004361152649;0.19646133482456207;0.09723227471113205;0.04882790432637691;0.0023841642409058172;0.1275712177157402
144;0.13049218555291495;0.0846368670463562;0.2032788097858429;0.10356087982654572;0.05204452622735834;0.00270863271023019;0.13049218555291495
149;0.1342813049753507;0.07363513857126236;0.19500648975372314;0.1342022866010666;0.0495496781347882;0.0024551706032611077;0.1342813049753507
154;0.14928448448578516;0.09346536546945572;0.21681682765483856;0.13757126033306122;0.05103459951090012;0.002604530347237967;0.14928448448578516
159;0.1422837053736051;0.09840144217014313;0.2158961147069931;0.11255355924367905;0.05237149803926731;0.0027427738068769793;0.1422837053736051
164;0.1395018845796585;0.088569775223732;0.22852012515068054;0.10141575336456299;0.06316349237953277;0.003989626769579295;0.1395018845796585
169;0.12993270407120386;0.08549909293651581;0.18490640819072723;0.11939261108636856;0.04126155395045348;0.001702515834406183;0.12993270407120386
174;0.14138812075058618;0.10153951495885849;0.20599865913391113;0.11662618815898895;0.04609984222459778;0.0021251954531328085;0.14138812075058618
179;0.13249078889687857;0.08837202191352844;0.21348287165164948;0.09561747312545776;0.057346387520824466;0.003288608161688572;0.13249078889687857
184;0.12546518445014954;0.09331482648849487;0.16519881784915924;0.1178819090127945;0.02983238288900292;0.0008899710688360744;0.12546518445014954
189;0.1274715115626653;0.07882392406463623;0.20354829728603363;0.10004231333732605;0.054487386952280524;0.0029688753368875497;0.1274715115626653
194;0.1395830661058426;0.08840210735797882;0.22257037460803986;0.1077767163515091;0.059211563610172144;0.003506009265161462;0.1395830661058426
199;0.13303802907466888;0.07327086478471756;0.21503888070583344;0.11080434173345566;0.05997385666072932;0.0035968634827617065;0.13303802907466888
204;0.7628045876820883;0.7120718955993652;0.7924093008041382;0.7839325666427612;0.036039961986485236;0.0012988788599873008;0.7628045876820883
209;0.7950201431910197;0.7434620261192322;0.8249731659889221;0.8166252374649048;0.03661603978815509;0.001340734369767757;0.7950201431910197
214;0.808417797088623;0.7553713321685791;0.8356241583824158;0.8342579007148743;0.037513661914815505;0.0014072748302590792;0.808417797088623
219;0.8149143060048422;0.7603467106819153;0.8431991338729858;0.8411970734596252;0.03859377243347011;0.0014894792706464778;0.8149143060048422
224;0.8215949336687723;0.7680742144584656;0.8522496819496155;0.8444609045982361;0.03797821131252952;0.0014423445344991452;0.8215949336687723
229;0.8254024187723795;0.7820818424224854;0.852947473526001;0.8411779403686523;0.03100682429348677;0.0009614231527671613;0.8254024187723795
234;0.8280172348022461;0.7824949622154236;0.8587551116943359;0.8428016304969788;0.03284140036275693;0.001078557577786891;0.8280172348022461
239;0.8320005734761556;0.783137321472168;0.8564777374267578;0.856386661529541;0.034551556848750574;0.001193810080672443;0.8320005734761556
244;0.8343125780423483;0.7881484627723694;0.8611277937889099;0.8536614775657654;0.03278496223861298;0.0010748537489872786;0.8343125780423483
249;0.8345385193824768;0.7904621362686157;0.8654662370681763;0.8476871848106384;0.032000722242828204;0.0010240462240626396;0.8345385193824768
254;0.8370066086451212;0.7853659391403198;0.8671548962593079;0.8584989905357361;0.036686057625497065;0.0013458668241012916;0.8370066086451212
259;0.8431059122085571;0.7966029047966003;0.8690097332000732;0.8637050986289978;0.03295382689714548;0.0010859547071670288;0.8431059122085571
264;0.838537355264028;0.7932232618331909;0.862599790096283;0.8597890138626099;0.032062443381136896;0.0010280002755686092;0.838537355264028
269;0.8428276379903158;0.7966801524162292;0.8720640540122986;0.8597387075424194;0.033016878108108404;0.0010901142400056882;0.8428276379903158
274;0.8402618765830994;0.7938266396522522;0.8728402256965637;0.8541187644004822;0.033712477412011756;0.001136531133255403;0.8402618765830994
279;0.8423251907030741;0.7986316084861755;0.8706016540527344;0.8577423095703125;0.03133887394635249;0.0009821250202253712;0.8423251907030741
284;0.845309336980184;0.805036187171936;0.8706996440887451;0.8601921796798706;0.02879868803359074;0.0008293644324560825;0.845309336980184
289;0.8481194575627645;0.805142343044281;0.8744736313819885;0.8647423982620239;0.03064798529278237;0.0009392990025066045;0.8481194575627645
294;0.8446590503056844;0.8058087229728699;0.8757386207580566;0.8524298071861267;0.029072738065443984;0.0008452240986219156;0.8446590503056844
299;0.8491802016894022;0.8069211840629578;0.8710676431655884;0.8695517778396606;0.029888045436101456;0.000893295259990465;0.8491802016894022
304;0.8482005397478739;0.8090156316757202;0.8749006390571594;0.8606853485107422;0.02830914324380162;0.000801407591198079;0.8482005397478739
309;0.8517274459203085;0.8120744228363037;0.8758344650268555;0.8672734498977661;0.02825590704950716;0.0007983962831903884;0.8517274459203085
314;0.8540587027867635;0.8152373433113098;0.8770366907119751;0.8699020743370056;0.02760494099910732;0.0007620327675641963;0.8540587027867635
319;0.850717306137085;0.8072340488433838;0.8753826022148132;0.8695352673530579;0.03083983441264492;0.000951095386599358;0.850717306137085
324;0.8515162865320841;0.813553512096405;0.8756301999092102;0.8653651475906372;0.027168879340358634;0.0007381480046109662;0.8515162865320841
329;0.8519531488418579;0.8137165904045105;0.8796557188034058;0.8624871373176575;0.027931056172985504;0.0007801438989384716;0.8519531488418579
334;0.8533141016960144;0.8142873644828796;0.8774814605712891;0.8681734800338745;0.027856468890230034;0.0007759828590323536;0.8533141016960144
339;0.854727307955424;0.8138138055801392;0.8782331347465515;0.8721349835395813;0.029037135642657044;0.000843155246330064;0.854727307955424
344;0.8547595342000326;0.8185676336288452;0.8791455626487732;0.8665654063224792;0.02610179219280458;0.0006813035556763541;0.8547595342000326
349;0.8563955028851827;0.821222722530365;0.8787819147109985;0.8691818714141846;0.02517781518508392;0.0006339223774942424;0.8563955028851827
354;0.8523562947909037;0.8146971464157104;0.8759552240371704;0.8664165139198303;0.026912269072355315;0.0007242702266228524;0.8523562947909037
359;0.8547214865684509;0.8219552040100098;0.8791346549987793;0.8630746006965637;0.024079082077911974;0.0005798021937148216;0.8547214865684509
364;0.8534698883692423;0.819206714630127;0.8795614838600159;0.8616414666175842;0.025308174706997567;0.0006405037069999114;0.8534698883692423
369;0.855602482954661;0.8201010227203369;0.8764470815658569;0.8702593445777893;0.025230104786879086;0.000636558187556899;0.855602482954661
374;0.8576334317525228;0.8221949934959412;0.8761559724807739;0.8745493292808533;0.025067342701107137;0.0006283716700947493;0.8576334317525228
379;0.858269731203715;0.8197083473205566;0.8804917931556702;0.8746090531349182;0.027372576334428446;0.0007492579351841123;0.858269731203715
384;0.855748693148295;0.8149151802062988;0.880253255367279;0.8720776438713074;0.02906592495484931;0.0008448279934809319;0.855748693148295
389;0.8578174710273743;0.8215188980102539;0.8792975544929504;0.8726359605789185;0.02581064393718582;0.0006661893404521871;0.8578174710273743
394;0.8583496610323588;0.8232278823852539;0.8797858357429504;0.8720352649688721;0.025035605822284052;0.0006267815588887831;0.8583496610323588
399;0.8568923274676005;0.8231611847877502;0.8805006146430969;0.8670151829719543;0.02447865337670866;0.0005992044711370504;0.8568923274676005
404;0.8591072956720988;0.8229500651359558;0.8803507685661316;0.874021053314209;0.025697280191042896;0.0006603502092169656;0.8591072956720988
409;0.8583177328109741;0.8229407072067261;0.8821061849594116;0.8699063062667847;0.02550633536308734;0.0006505731436542798;0.8583177328109741
414;0.8579761584599813;0.8213658332824707;0.8792784214019775;0.8732842206954956;0.026002814498046114;0.0006761463618197972;0.8579761584599813
419;0.8592003186543783;0.8222839832305908;0.8806692957878113;0.8746476769447327;0.026219291106791547;0.0006874512261426782;0.8592003186543783
424;0.8549686868985494;0.823749303817749;0.880906879901886;0.8602498769760132;0.023631410628359353;0.0005584435682861353;0.8549686868985494
429;0.8575568000475565;0.8213321566581726;0.8786285519599915;0.8727096915245056;0.025728412552788387;0.0006619512124864791;0.8575568000475565
434;0.8595070044199625;0.8219631910324097;0.8822123408317566;0.8743454813957214;0.026741046004299968;0.0007150835414040873;0.8595070044199625
439;0.859774112701416;0.821180522441864;0.882996678352356;0.8751451373100281;0.027477391688762117;0.0007550070540176534;0.859774112701416
444;0.8597186009089152;0.8225194215774536;0.8816812038421631;0.8749551773071289;0.026446727150231338;0.0006994293769587834;0.8597186009089152
449;0.8602092266082764;0.8267345428466797;0.8822760581970215;0.8716170787811279;0.02406684164642699;0.0005792128668341926;0.8602092266082764
454;0.8559868534406027;0.8201861381530762;0.883223831653595;0.8645505905151367;0.026437862936549292;0.0006989605966517667;0.8559868534406027
459;0.85910032192866;0.8206921815872192;0.8824405670166016;0.8741682171821594;0.027367826321086225;0.0007489979175411399;0.85910032192866
464;0.853947639465332;0.8142529129981995;0.8834848999977112;0.8641051054000854;0.029162162604270816;0.0008504317277579313;0.853947639465332
469;0.8593719998995463;0.8221073150634766;0.8841092586517334;0.871899425983429;0.026817439044966036;0.000719175036930469;0.8593719998995463
474;0.855680505434672;0.8193531036376953;0.8807268738746643;0.8669615387916565;0.026294881675288217;0.0006914208023174081;0.855680505434672
479;0.8590497573216757;0.8243327140808105;0.8854095935821533;0.867406964302063;0.025625228243408394;0.0006566523225267753;0.8590497573216757
484;0.8595132827758789;0.8209534883499146;0.8833522796630859;0.8742340803146362;0.02751882627667819;0.000757285799645994;0.8595132827758789
489;0.8594380021095276;0.8198798894882202;0.883327841758728;0.8751062750816345;0.0281724658165439;0.0007936878301843345;0.8594380021095276
494;0.8586810032526652;0.8202787637710571;0.8826364278793335;0.873127818107605;0.02743054760481261;0.0007524349418998907;0.8586810032526652
499;0.857908308506012;0.8247724175453186;0.8828253746032715;0.8661271333694458;0.024402162027096136;0.0005954655115966526;0.857908308506012
504;0.8596068620681763;0.8233799338340759;0.8826307654380798;0.872809886932373;0.02592817207356965;0.0006722701070766371;0.8596068620681763
509;0.8570424318313599;0.8231613039970398;0.880186915397644;0.8677790760993958;0.024487231182896693;0.0005996244910046281;0.8570424318313599
514;0.8576947450637817;0.8164478540420532;0.8849139213562012;0.8717224597930908;0.029658986033033515;0.0008796554525076772;0.8576947450637817
519;0.8591179251670837;0.8203138709068298;0.8824083209037781;0.8746315836906433;0.02762167483088943;0.0007629569204633905;0.8591179251670837
524;0.8591906825701395;0.8209802508354187;0.8836499452590942;0.8729418516159058;0.027370222717193297;0.0007491290915887641;0.8591906825701395
529;0.860241174697876;0.8210622072219849;0.8847278356552124;0.8749334812164307;0.02799078376985088;0.0007834839760505474;0.860241174697876
534;0.8607261776924133;0.8248928189277649;0.8829326629638672;0.8743530511856079;0.02557895795158482;0.0006542830898889443;0.8607261776924133
539;0.8602620164553324;0.8265168070793152;0.8835009932518005;0.8707682490348816;0.024421098264912965;0.0005963900404645351;0.8602620164553324
544;0.8585307002067566;0.8205264210700989;0.8856449723243713;0.8694207072257996;0.0276773146459928;0.0007660337460132874;0.8585307002067566
549;0.8601984779040018;0.8227921724319458;0.8822863698005676;0.8755168914794922;0.026594237796766635;0.0007072534839909711;0.8601984779040018
554;0.8606410225232443;0.8261266946792603;0.8794447183609009;0.8763516545295715;0.02443796064674348;0.0005972139205717831;0.8606410225232443
559;0.8591658671696981;0.8254014849662781;0.8836885690689087;0.8684075474739075;0.02467660882199568;0.000608935022953795;0.8591658671696981
564;0.8614762226740519;0.8262773156166077;0.8827373385429382;0.8754140138626099;0.025068307543221792;0.0006284200430815506;0.8614762226740519
569;0.859247088432312;0.8249217867851257;0.8822284936904907;0.8705909848213196;0.024732268436838487;0.0006116851020318373;0.859247088432312
574;0.8594793876012167;0.8260717988014221;0.8818857073783875;0.8704806566238403;0.024077223507436317;0.0005797126918270439;0.8594793876012167
579;0.8591669201850891;0.8239526748657227;0.8847696185112;0.8687784671783447;0.025741814689941876;0.0006626410235313074;0.8591669201850891
584;0.8623980085055033;0.8247626423835754;0.8853955864906311;0.8770357966423035;0.0268301709390221;0.000719858072617146;0.8623980085055033
589;0.8611355423927307;0.8259080648422241;0.8865610957145691;0.8709374666213989;0.025713236895145694;0.0006611705516258818;0.8611355423927307
594;0.8603850404421488;0.8213377594947815;0.8824284672737122;0.8773888945579529;0.027687144252960125;0.000766577956884223;0.8603850404421488
599;0.8616774082183838;0.8245141506195068;0.8853948712348938;0.8751232028007507;0.02661086970425941;0.0007081383864170713;0.8616774082183838
604;0.8591773907343546;0.8252919316291809;0.884339451789856;0.8679007887840271;0.02488273383199822;0.0006191504429540689;0.8591773907343546
609;0.8616708914438883;0.8279213309288025;0.8812602758407593;0.8758310675621033;0.02396725129357889;0.0005744291345695589;0.8616708914438883
614;0.8626417517662048;0.8268454670906067;0.88437819480896;0.8767015933990479;0.0255050720411191;0.0006505086998226753;0.8626417517662048
619;0.8609513243039449;0.8253958225250244;0.8829993605613708;0.8744587898254395;0.025382154061295056;0.0006442537447913171;0.8609513243039449
624;0.8645065426826477;0.8282008767127991;0.8867017030715942;0.8786170482635498;0.02588328221042787;0.0006699442979846518;0.8645065426826477
629;0.862197736899058;0.8256458044052124;0.8850749135017395;0.8758724927902222;0.026117732973517264;0.0006821359756759509;0.862197736899058
634;0.8612491687138876;0.8248357176780701;0.8842933177947998;0.8746184706687927;0.026049379122240243;0.0006785701526542059;0.8612491687138876
639;0.8600602746009827;0.8270276784896851;0.8875057101249695;0.8656474351882935;0.025004137660140906;0.0006252069001272768;0.8600602746009827
644;0.8633276621500651;0.8288228511810303;0.881146252155304;0.8800138831138611;0.02440296498266996;0.0005955046999454163;0.8633276621500651
649;0.8612851103146871;0.8232964873313904;0.8861181139945984;0.8744407296180725;0.027281763549968405;0.0007442946223963847;0.8612851103146871
654;0.8578060269355774;0.8185973763465881;0.8852956891059875;0.8695250153541565;0.0284624577107431;0.0008101114989358393;0.8578060269355774
659;0.8601826230684916;0.8214002847671509;0.8859345316886902;0.8732130527496338;0.02791070678298855;0.0007790075531259631;0.8601826230684916
664;0.8609923521677653;0.8261784315109253;0.8847687244415283;0.8720299005508423;0.02516050095096203;0.0006330508081033613;0.8609923521677653
669;0.8620157043139139;0.8286392092704773;0.8859694004058838;0.8714385032653809;0.024334879754040077;0.0005921863726435896;0.8620157043139139
674;0.8577349980672201;0.8273063898086548;0.8875364065170288;0.8583621978759766;0.02459280061146394;0.0006048058419152212;0.8577349980672201
679;0.8590617775917053;0.8249287605285645;0.8871287703514099;0.8651278018951416;0.025752770642242587;0.0006632051957519517;0.8590617775917053
684;0.8627546230951945;0.8250336050987244;0.8852353096008301;0.877994954586029;0.026836071299684263;0.0007201747228017375;0.8627546230951945
689;0.8621200521787008;0.826953113079071;0.8864625096321106;0.8729445338249207;0.025471802994798547;0.0006488127478058282;0.8621200521787008
694;0.8594555258750916;0.8238669037818909;0.8849838972091675;0.8695157766342163;0.025945175600353858;0.0006731521369331972;0.8594555258750916
699;0.8614834547042847;0.8248670101165771;0.8856533765792847;0.8739299774169922;0.026330369444972364;0.0006932883551087343;0.8614834547042847
704;0.8629255294799805;0.8288631439208984;0.8871105313301086;0.8728029131889343;0.02478388679095197;0.0006142410444667235;0.8629255294799805
709;0.8623708089192709;0.8291308879852295;0.8844770789146423;0.8735044598579407;0.023927234831419796;0.0005725125666779087;0.8623708089192709
714;0.8624817927678426;0.8267775774002075;0.8829221129417419;0.8777456879615784;0.025334983588675267;0.0006418613934384451;0.8624817927678426
719;0.8609386682510376;0.8271194100379944;0.8811772465705872;0.8745193481445312;0.024067801068693245;0.0005792590482821917;0.8609386682510376
724;0.857964833577474;0.8291510343551636;0.8804543614387512;0.8642891049385071;0.021416584673991667;0.0004586700990982548;0.857964833577474
729;0.862836500008901;0.8244272470474243;0.8866789937019348;0.8774032592773438;0.027422166788602643;0.0007519752313819417;0.862836500008901
734;0.8642534216245016;0.828068733215332;0.8864156603813171;0.8782758712768555;0.025801328106873272;0.0006657085320785288;0.8642534216245016
739;0.8612263401349386;0.8274046182632446;0.8837358355522156;0.8725385665893555;0.024348529878021004;0.0005928509072208814;0.8612263401349386
744;0.861960768699646;0.8268642425537109;0.8870156407356262;0.8720024228096008;0.025562652297936663;0.0006534491925052066;0.861960768699646
749;0.8617164095242819;0.8273587822914124;0.8856741189956665;0.8721163272857666;0.024917040231093097;0.000620858893877912;0.8617164095242819
754;0.8591611981391907;0.8278070688247681;0.882576584815979;0.867099940776825;0.023053455221547187;0.0005314617976518813;0.8591611981391907
759;0.8636496861775717;0.8293449878692627;0.8848983645439148;0.8767057061195374;0.024486583503797888;0.0005995927716884668;0.8636496861775717
764;0.86261385679245;0.8271958231925964;0.8852660655975342;0.8753796815872192;0.02536747228585086;0.0006435086501734114;0.86261385679245
769;0.864066501458486;0.8307835459709167;0.8853269219398499;0.8760890364646912;0.02383486209321226;0.0005681006510024467;0.864066501458486
774;0.8640553951263428;0.8277465105056763;0.8870036602020264;0.8774160146713257;0.02597090761478114;0.0006744880423354971;0.8640553951263428
779;0.8644425868988037;0.8290022611618042;0.8866219520568848;0.8777035474777222;0.025323204132677465;0.000641264667545253;0.8644425868988037
784;0.8641461730003357;0.8286086320877075;0.8856033682823181;0.8782265186309814;0.025308655808927605;0.0006405280588547649;0.8641461730003357
789;0.8620886206626892;0.828804612159729;0.8860204219818115;0.8714408278465271;0.024276326710140895;0.0005893400385375003;0.8620886206626892
794;0.8618031144142151;0.8289738297462463;0.8871423006057739;0.869293212890625;0.02433062448744608;0.0005919792879491107;0.8618031144142151
799;0.8622169494628906;0.8262041807174683;0.888968825340271;0.8714778423309326;0.026447095066587725;0.0006994488374611288;0.8622169494628906
804;0.8631078998247782;0.8274243474006653;0.8852150440216064;0.876684308052063;0.025471294944817504;0.0006487868661658858;0.8631078998247782
809;0.8648637731870016;0.8270483613014221;0.8877549171447754;0.8797880411148071;0.026936614616246007;0.000725581206984158;0.8648637731870016
814;0.8605815569559733;0.8308060765266418;0.8875325322151184;0.8634060621261597;0.02324444113957114;0.0005403040438909872;0.8605815569559733
819;0.8628480037053426;0.8300146460533142;0.8865927457809448;0.8719366192817688;0.023975300373780116;0.0005748150280129809;0.8628480037053426
824;0.863239566485087;0.8288255929946899;0.8871628046035767;0.8737303018569946;0.02494459475260524;0.0006222328073717008;0.863239566485087
829;0.8615703185399374;0.8226150274276733;0.8878836631774902;0.8742122650146484;0.028105311611421595;0.0007899085407751095;0.8615703185399374
834;0.8640970985094706;0.8308849334716797;0.8856969475746155;0.8757094144821167;0.02383587819781399;0.0005681490894610243;0.8640970985094706
839;0.8627772132555643;0.8269249200820923;0.8844055533409119;0.877001166343689;0.025530980279503644;0.0006518309540324039;0.8627772132555643
844;0.8630164464314779;0.8280556797981262;0.8884269595146179;0.8725666999816895;0.025554886823028814;0.0006530522405378117;0.8630164464314779
849;0.8611687223116556;0.828309178352356;0.8867770433425903;0.8684199452400208;0.024413902932505543;0.0005960386563978027;0.8611687223116556
854;0.8624627192815145;0.829412579536438;0.8844699859619141;0.8735055923461914;0.023794793334074003;0.0005661921898112925;0.8624627192815145
859;0.8644409577051798;0.8314811587333679;0.8888782858848572;0.8729634284973145;0.024194791899816607;0.0005853879550754313;0.8644409577051798
864;0.8617713848749796;0.8258906602859497;0.8838889598846436;0.8755345344543457;0.02559972530898155;0.0006553459358953105;0.8617713848749796
869;0.8633316159248352;0.8285021781921387;0.8874194025993347;0.8740732669830322;0.025223628255454225;0.0006362314223693488;0.8633316159248352
874;0.8610823353131613;0.8243598937988281;0.8873655796051025;0.871521532535553;0.026760191080106736;0.0007161078266438241;0.8610823353131613
879;0.8620628913243612;0.8236671090126038;0.8873926401138306;0.8751289248466492;0.027607689176960847;0.0007621845016916811;0.8620628913243612
884;0.8637174765268961;0.8299368619918823;0.8884649276733398;0.8727506399154663;0.024733002900398815;0.0006117214324711362;0.8637174765268961
889;0.8633824586868286;0.828476071357727;0.8853998184204102;0.8762714862823486;0.02496228514088989;0.0006231156794550922;0.8633824586868286
894;0.8623507022857666;0.8291428685188293;0.883999764919281;0.8739094734191895;0.023840073591309914;0.0005683491088390724;0.8623507022857666
899;0.8635173638661703;0.8281221985816956;0.8883698582649231;0.8740600347518921;0.02570092159670525;0.0006605373709199902;0.8635173638661703
904;0.8645753860473633;0.828386127948761;0.8852459192276001;0.8800941109657288;0.025675956111859598;0.0006592547222581402;0.8645753860473633
909;0.864375372727712;0.828890323638916;0.8873410224914551;0.8768947720527649;0.025451556189260857;0.0006477817124551027;0.864375372727712
914;0.865046759446462;0.8278661370277405;0.8879745006561279;0.8792996406555176;0.02652812735682889;0.0007037415410601334;0.865046759446462
919;0.8599445025126139;0.82587730884552;0.8854286670684814;0.8685275316238403;0.025057831218908908;0.0006278949053953258;0.8599445025126139
924;0.863364060719808;0.8287301659584045;0.8878666162490845;0.8734953999519348;0.02518283759789379;0.0006341753094818931;0.863364060719808
929;0.8657001058260599;0.8308027386665344;0.8893285393714905;0.876969039440155;0.025186755588843642;0.0006343726570921464;0.8657001058260599
934;0.8629239400227865;0.8242924809455872;0.8879950046539307;0.8764843344688416;0.02771781743274493;0.0007682774032349788;0.8629239400227865
939;0.8626116116841634;0.8301682472229004;0.8864544034004211;0.8712121844291687;0.023769872148957247;0.0005650068219777734;0.8626116116841634
944;0.8616853555043539;0.8261958956718445;0.8871731162071228;0.8716870546340942;0.02587895986013064;0.0006697205634422529;0.8616853555043539
949;0.858540932337443;0.8246399164199829;0.8844123482704163;0.8665705323219299;0.025053832165450308;0.0006276945061745525;0.858540932337443
954;0.8631726304690043;0.8296050429344177;0.8844852447509766;0.8754276037216187;0.02402217607299939;0.0005770649432821844;0.8631726304690043
959;0.8632946411768595;0.8306936025619507;0.8836357593536377;0.8755545616149902;0.02328729594007376;0.0005422981522005759;0.8632946411768595
964;0.8583799600601196;0.8234707713127136;0.8852612376213074;0.8664078712463379;0.025856668387719262;0.0006685673001124807;0.8583799600601196
969;0.8650229771931967;0.8300166130065918;0.8864361643791199;0.8786161541938782;0.024958262359363444;0.0006229148599988182;0.8650229771931967
974;0.8643887837727865;0.8296353816986084;0.8884439468383789;0.8750870227813721;0.025172088667984028;0.00063363404790885;0.8643887837727865
979;0.8648018836975098;0.8329848051071167;0.8878738880157471;0.8735469579696655;0.02324593295835876;0.0005403733991045101;0.8648018836975098
984;0.8647261659304301;0.828788697719574;0.8869486451148987;0.8784411549568176;0.025647879226844233;0.000657813708834788;0.8647261659304301
989;0.8628589908281962;0.8266266584396362;0.8866779804229736;0.8752723336219788;0.026039823699781844;0.0006780724183157202;0.8628589908281962
994;0.8638306260108948;0.827536940574646;0.8867287039756775;0.8772262334823608;0.025955062939346032;0.0006736652921854139;0.8638306260108948
999;0.8608261346817017;0.8275611996650696;0.8853659629821777;0.8695512413978577;0.02439184673810706;0.000594962187295304;0.8608261346817017


==> csv-data/settings-v3/data-mrbrains13/model-DDM/unsup-True/src-T2_FLAIR/targ-T1/lambda-0.01/loss-kullback_leibler_divergence/shuf-False/eval-False/aggregates/TARG_DC_3.csv <==
;mean;amin;amax;median;std;var;windowmean
0;0.1816837191581726;0.0;0.5450511574745178;0.0;0.2569395796958722;0.06601794761429147;0.1816837191581726
4;0.3340645432472229;0.0;0.5456496477127075;0.4565439820289612;0.2390038970469835;0.05712286280364509;0.3340645432472229
9;0.5467809240023295;0.5074266195297241;0.5749831199645996;0.5579330325126648;0.02868504059519006;0.0008228315539477016;0.5467809240023295
14;0.5359667440255483;0.47653958201408386;0.600010871887207;0.531349778175354;0.05051255379262728;0.0025515180906530645;0.5359667440255483
19;0.45602301756540936;0.35052192211151123;0.5473963022232056;0.47015082836151123;0.0809920846523857;0.006559717776339211;0.45602301756540936
24;0.4085404872894287;0.25136154890060425;0.5873729586601257;0.38688695430755615;0.1380279524591379;0.01905171566006203;0.4085404872894287
29;0.4085620840390523;0.21294933557510376;0.5489045977592468;0.4638323187828064;0.14261272426581564;0.02033838912251756;0.4085620840390523
34;0.4376472234725952;0.33530643582344055;0.5099650025367737;0.4676702320575714;0.07439730960619084;0.005534959676639417;0.4376472234725952
39;0.403030385573705;0.3035680055618286;0.4900662302970886;0.4154569208621979;0.07664294288803548;0.0058741406945386695;0.403030385573705
44;0.4486003915468852;0.3684666156768799;0.5194783210754395;0.4578562378883362;0.06199670319443204;0.0038435912069785002;0.4486003915468852
49;0.3933901737133662;0.24009494483470917;0.48914363980293274;0.45093193650245667;0.10951287280498362;0.011993069310000522;0.3933901737133662
54;0.4119502604007721;0.29657310247421265;0.4751606583595276;0.46411702036857605;0.08170845290187333;0.006676271275617651;0.4119502604007721
59;0.387103408575058;0.19783061742782593;0.510726273059845;0.45275333523750305;0.13591261281042824;0.018472238320957384;0.387103408575058
64;0.41119763255119324;0.29954999685287476;0.48300421237945557;0.4510386884212494;0.08001810044504094;0.006402896398832662;0.41119763255119324
69;0.44075960914293927;0.40281957387924194;0.46420562267303467;0.45525363087654114;0.027075440853770887;0.0007330794974260455;0.44075960914293927
74;0.4239515761534373;0.3227616250514984;0.5107593536376953;0.43833374977111816;0.07742059018490785;0.00599394778457945;0.4239515761534373
79;0.40210652351379395;0.3030015230178833;0.49634554982185364;0.4069724977016449;0.07900732646951684;0.006242157635860816;0.40210652351379395
84;0.4268045326073964;0.3429628014564514;0.48020827770233154;0.45724251866340637;0.060021848432322285;0.003602622289232669;0.4268045326073964
89;0.44178609053293866;0.38461193442344666;0.49937108159065247;0.4413752555847168;0.0468511263020226;0.0021950280357680737;0.44178609053293866
94;0.4586764375368754;0.3577196002006531;0.5337272882461548;0.48458242416381836;0.0741530699302336;0.0054986777800781145;0.4586764375368754
99;0.426100492477417;0.3591154217720032;0.5127384066581726;0.4064476490020752;0.06423748160191096;0.004126454042555849;0.426100492477417
104;0.45096423228581745;0.3562525808811188;0.5126303434371948;0.4840097725391388;0.0679828750666251;0.004621671302324357;0.45096423228581745
109;0.42928145329157513;0.3359415531158447;0.5176838636398315;0.4342189431190491;0.07427808543124331;0.00551723397533108;0.42928145329157513
114;0.4304904143015544;0.402553528547287;0.45942533016204834;0.42949238419532776;0.02322853852192591;0.0005395650018645959;0.4304904143015544
119;0.43649888038635254;0.34989890456199646;0.4895966053009033;0.47000113129615784;0.06175576901500489;0.003813775006634638;0.43649888038635254
124;0.46720054745674133;0.43501201272010803;0.5148538947105408;0.4517357349395752;0.03438072957910066;0.0011820345663912473;0.46720054745674133
129;0.44071688254674274;0.34862828254699707;0.52122962474823;0.4522927403450012;0.07093803021060426;0.005032204130160602;0.44071688254674274
134;0.43712376554807025;0.38174912333488464;0.48322996497154236;0.4463922083377838;0.041944553310537196;0.0017593455524204965;0.43712376554807025
139;0.4377763569355011;0.3528795540332794;0.5078718662261963;0.4525776505470276;0.06413508103556437;0.004113308619438409;0.4377763569355011
144;0.4601070781548818;0.3877848982810974;0.5082982778549194;0.48423805832862854;0.052074285510767176;0.002711731211456896;0.4601070781548818
149;0.47895010312398273;0.4148792326450348;0.5219724774360657;0.4999985992908478;0.04618455848103934;0.002133013442088543;0.47895010312398273
154;0.4641175965468089;0.41562655568122864;0.501731276512146;0.474994957447052;0.035983732180511395;0.0012948289816387714;0.4641175965468089
159;0.45578549305597943;0.377309113740921;0.5199612379074097;0.47008612751960754;0.05910887266645934;0.003493858827899704;0.45578549305597943
164;0.4471415579319;0.3552209436893463;0.5020039677619934;0.48419976234436035;0.06540283849438848;0.004277531283123063;0.4471415579319
169;0.46070993940035504;0.39744675159454346;0.5202283263206482;0.4644547402858734;0.05019526155133002;0.00251956428220643;0.46070993940035504
174;0.45534863074620563;0.37879863381385803;0.5141078233718872;0.4731394350528717;0.05665408919116803;0.0032096858220808226;0.45534863074620563
179;0.4655790825684865;0.38007310032844543;0.5295170545578003;0.48714709281921387;0.06288750890045912;0.003954838775705325;0.4655790825684865
184;0.46049846212069195;0.4089064598083496;0.5096621513366699;0.4629267752170563;0.04116916218245553;0.001694899914805327;0.46049846212069195
189;0.45882124702135724;0.3762422502040863;0.5203641057014465;0.4798573851585388;0.060688640555958163;0.00368311109253029;0.45882124702135724
194;0.4665496349334717;0.39983028173446655;0.5450623035430908;0.45475631952285767;0.05987429474009609;0.0035849311706238987;0.4665496349334717
199;0.45885710914929706;0.3973504900932312;0.5268599987030029;0.4523608386516571;0.05307120595872439;0.002816552901913343;0.45885710914929706
204;0.6384759147961935;0.5917094945907593;0.6650779247283936;0.6586403250694275;0.033173123825025484;0.0011004561443104736;0.6384759147961935
209;0.6495876510938009;0.5927010774612427;0.6844818592071533;0.6715800166130066;0.040568264117989104;0.001645784053546922;0.6495876510938009
214;0.6954446236292521;0.6646468639373779;0.7112425565719604;0.710444450378418;0.02177974203861416;0.00047435716326857695;0.6954446236292521
219;0.7002343932787577;0.6625345349311829;0.7200655341148376;0.7181031107902527;0.026669861465664777;0.0007112815105977511;0.7002343932787577
224;0.7129095792770386;0.6874269843101501;0.7347744703292847;0.7165272831916809;0.01949806732804645;0.0003801746295290324;0.7129095792770386
229;0.725847582022349;0.7039734721183777;0.7382380366325378;0.7353312373161316;0.015512787921254479;0.00024064658908981885;0.725847582022349
234;0.7305071751276652;0.7065604329109192;0.7477102279663086;0.7372508645057678;0.01746299741541885;0.00030495627873092544;0.7305071751276652
239;0.7385896046956381;0.7255153656005859;0.7522259950637817;0.7380274534225464;0.010911811402341801;0.00011906762808027654;0.7385896046956381
244;0.736933708190918;0.7297687530517578;0.7474181652069092;0.7336142063140869;0.007578027750820784;5.7426504592209916e-05;0.736933708190918
249;0.7390604217847189;0.7304641008377075;0.7525718808174133;0.7341452836990356;0.009671519036455108;9.353828047251353e-05;0.7390604217847189
254;0.743362307548523;0.7368403673171997;0.748261034488678;0.7449855208396912;0.00480166816164891;2.305601713459282e-05;0.743362307548523
259;0.7408096790313721;0.7214171290397644;0.764434814453125;0.7365770936012268;0.01781509470736025;0.00031737759943221516;0.7408096790313721
264;0.7453506191571554;0.7299298644065857;0.7614231705665588;0.7446988224983215;0.012865346539828112;0.0001655171415898672;0.7453506191571554
269;0.748985230922699;0.7334267497062683;0.763338565826416;0.7501903772354126;0.012241145619798485;0.00014984564608511164;0.748985230922699
274;0.7491772572199503;0.7389391660690308;0.7661734819412231;0.7424191236495972;0.012101825407010259;0.00014645417818175902;0.7491772572199503
279;0.7493958870569865;0.7295809984207153;0.7690602540969849;0.7495464086532593;0.016117690069222562;0.0002597799331675156;0.7493958870569865
284;0.7510477503140768;0.7394109964370728;0.7718972563743591;0.7418349981307983;0.014776002465058228;0.00021833024884740682;0.7510477503140768
289;0.7498765190442404;0.7366728186607361;0.7667011022567749;0.74625563621521;0.01252351250720576;0.0001568383655181391;0.7498765190442404
294;0.7463924288749695;0.7206631898880005;0.7654000520706177;0.7531140446662903;0.018872056920594196;0.00035615453241414724;0.7463924288749695
299;0.7559812863667806;0.7391387820243835;0.7738118767738342;0.754993200302124;0.014172464157171646;0.00020085874028631502;0.7559812863667806
304;0.7450485626856486;0.7239484786987305;0.7704437375068665;0.7407534718513489;0.01922304392935817;0.00036952541791003394;0.7450485626856486
309;0.7506425778071085;0.7349485158920288;0.7726168036460876;0.7443624138832092;0.016006359564538292;0.0002562035465092865;0.7506425778071085
314;0.7567203839619955;0.7381404638290405;0.7766991257667542;0.7553215622901917;0.015772552724249645;0.0002487734194392349;0.7567203839619955
319;0.7553983728090922;0.7312114834785461;0.7726494073867798;0.7623342275619507;0.01761353542630785;0.0003102366302138017;0.7553983728090922
324;0.752672553062439;0.7351848483085632;0.7713587880134583;0.7514740228652954;0.014792246491962015;0.00021881055627896254;0.752672553062439
329;0.7574243148167928;0.7413800358772278;0.7765787243843079;0.7543141841888428;0.014537115774155418;0.0002113277350311983;0.7574243148167928
334;0.7601682345072428;0.7490258812904358;0.7767605781555176;0.7547182440757751;0.01196049467557847;0.00014305343288454093;0.7601682345072428
339;0.7548530101776123;0.7312716841697693;0.7726936936378479;0.7605936527252197;0.017390839537679007;0.0003024412998252994;0.7548530101776123
344;0.7626518805821737;0.7533616423606873;0.7749807834625244;0.7596132159233093;0.009083755745911106;8.251461845137303e-05;0.7626518805821737
349;0.761278490225474;0.7436621189117432;0.7788701057434082;0.7613032460212708;0.014373611093986178;0.00020660069588116254;0.761278490225474
354;0.7614343563715616;0.7498603463172913;0.7797929048538208;0.754649817943573;0.013127883464756311;0.00017234132426422217;0.7614343563715616
359;0.7615362803141276;0.7489101886749268;0.7776814103126526;0.7580172419548035;0.012006484966122315;0.0001441556812417212;0.7615362803141276
364;0.7611687978108724;0.7519407272338867;0.7714184522628784;0.760147213935852;0.00798449198077242;6.375211219101907e-05;0.7611687978108724
369;0.7625757257143656;0.7471977472305298;0.7765188217163086;0.7640106081962585;0.012013201573068955;0.00014431701203518639;0.7625757257143656
374;0.7646453579266866;0.7454631328582764;0.7831245064735413;0.7653484344482422;0.015383226863340793;0.00023664366872900978;0.7646453579266866
379;0.7640360991160074;0.7507612109184265;0.7781994938850403;0.7631475925445557;0.011219237228517413;0.0001258712839897511;0.7640360991160074
384;0.7601867119471232;0.7436389923095703;0.7759038209915161;0.7610173225402832;0.013185148916790948;0.0001738481519579535;0.7601867119471232
389;0.7546590765317281;0.7298976182937622;0.7779478430747986;0.7561317682266235;0.01964404304953864;0.0003858884273321274;0.7546590765317281
394;0.7564626534779867;0.7388501167297363;0.7808782458305359;0.7496595978736877;0.017819503979156395;0.00031753472206317055;0.7564626534779867
399;0.7605288227399191;0.7343544363975525;0.7837766408920288;0.7634553909301758;0.020282376180691546;0.0004113747835350838;0.7605288227399191
404;0.7629335323969523;0.7480000257492065;0.7784820199012756;0.7623185515403748;0.0124518176173109;0.00015504776197477414;0.7629335323969523
409;0.7550660173098246;0.7321759462356567;0.7813709378242493;0.7516511678695679;0.020228407366459325;0.00040918846458342593;0.7550660173098246
414;0.7639007965723673;0.7573423981666565;0.7742815613746643;0.7600784301757812;0.007424808693346665;5.512778413279622e-05;0.7639007965723673
419;0.7594979802767435;0.7395744919776917;0.7811221480369568;0.7577973008155823;0.01700433599560143;0.00028914744265130647;0.7594979802767435
424;0.7598521908124288;0.7394137978553772;0.7839897871017456;0.7561529874801636;0.01838509873589967;0.00033801185552877964;0.7598521908124288
429;0.7647804617881775;0.7571201324462891;0.7800560593605042;0.7571651935577393;0.010801494295380167;0.00011667227901313026;0.7647804617881775
434;0.7617495059967041;0.7489821314811707;0.7790491580963135;0.7572172284126282;0.012686283339188684;0.00016094178496217637;0.7617495059967041
439;0.7622307737668356;0.7461346983909607;0.7809044122695923;0.7596532106399536;0.014311210630254697;0.00020481074970351502;0.7622307737668356
444;0.7594342827796936;0.7433656454086304;0.782751739025116;0.7521854639053345;0.01687651472503709;0.0002848167492643938;0.7594342827796936
449;0.7644589145978292;0.7528510093688965;0.7835668325424194;0.7569589018821716;0.01361501845654401;0.00018536872757203405;0.7644589145978292
454;0.7640495498975118;0.7501417994499207;0.7826612591743469;0.7593455910682678;0.01368634932314098;0.00018731615779504155;0.7640495498975118
459;0.7613831559816996;0.7421913146972656;0.7807747721672058;0.7611833810806274;0.01575226396621545;0.0002481338200613297;0.7613831559816996
464;0.7632256348927816;0.7452195882797241;0.7805784344673157;0.7638788819313049;0.014442577094582626;0.0002085880331329627;0.7632256348927816
469;0.7575667103131613;0.7415478825569153;0.7761793732643127;0.7549728751182556;0.01425671825065613;0.00020325401527859159;0.7575667103131613
474;0.762209157148997;0.7481505870819092;0.7817492485046387;0.7567276358604431;0.014253720428422767;0.0002031685460516365;0.762209157148997
479;0.7647596796353658;0.7514017820358276;0.7838364243507385;0.7590408325195312;0.013845105387218231;0.00019168694318317928;0.7647596796353658
484;0.7695767283439636;0.7552289366722107;0.7818784713745117;0.7716227769851685;0.010975401624964763;0.00012045944082927917;0.7695767283439636
489;0.7643089691797892;0.7556567192077637;0.7813234925270081;0.755946695804596;0.012031667248182153;0.0001447610167709791;0.7643089691797892
494;0.7620720664660136;0.7395691275596619;0.782584011554718;0.7640630602836609;0.017617095931007222;0.0003103620690423112;0.7620720664660136
499;0.7626125613848368;0.7443341612815857;0.7769590616226196;0.7665444612503052;0.013606148315612113;0.00018512727198643434;0.7626125613848368
504;0.7611832022666931;0.7474449872970581;0.78116774559021;0.7549368739128113;0.01445841324057765;0.00020904571343531111;0.7611832022666931
509;0.7623279094696045;0.7502214312553406;0.7787405252456665;0.7580217719078064;0.01203444489879245;0.00014482786402207162;0.7623279094696045
514;0.7643747727076212;0.7414652109146118;0.7827359437942505;0.7689231634140015;0.017152924757778902;0.00029422282774602435;0.7643747727076212
519;0.7649495800336202;0.7503458857536316;0.7833756804466248;0.7611271739006042;0.013752573719116682;0.00018913328389973886;0.7649495800336202
524;0.7683009505271912;0.7602975368499756;0.7809630036354065;0.7636423110961914;0.00905695203976799;8.202838025065755e-05;0.7683009505271912
529;0.7609396974245707;0.7450653910636902;0.7817087769508362;0.7560449242591858;0.015354772017714924;0.00023576902371600123;0.7609396974245707
534;0.7603301008542379;0.7427505850791931;0.7831428647041321;0.7550968527793884;0.016900181998714323;0.00028561615158966767;0.7603301008542379
539;0.7619566718737284;0.7457252144813538;0.7853032350540161;0.7548415660858154;0.016922834197072623;0.00028638231726161066;0.7619566718737284
544;0.7654053568840027;0.7540947794914246;0.7808160185813904;0.7613052725791931;0.011287579401143798;0.00012740944873712579;0.7654053568840027
549;0.7643229365348816;0.7471296191215515;0.7854454517364502;0.7603937387466431;0.01588720037614258;0.00025240313579170487;0.7643229365348816
554;0.7672469218571981;0.7504801750183105;0.7850847840309143;0.7661758065223694;0.014147560620690605;0.00020015347151611552;0.7672469218571981
559;0.7670668760935465;0.7554105520248413;0.7848886251449585;0.7609014511108398;0.012799701757769772;0.0001638323650878546;0.7670668760935465
564;0.7663231094678243;0.7501819729804993;0.7848884463310242;0.7638989090919495;0.014272173011480944;0.00020369492246964505;0.7663231094678243
569;0.7677093942960104;0.7481521964073181;0.7877179980278015;0.7672579884529114;0.01615582433457048;0.00026101065992949977;0.7677093942960104
574;0.766908327738444;0.757972240447998;0.7838594317436218;0.7588933110237122;0.011992137368490743;0.0001438113586647521;0.766908327738444
579;0.762523353099823;0.7416298985481262;0.7840608358383179;0.7618793249130249;0.017328342660894933;0.0003002714593733913;0.762523353099823
584;0.7616730729738871;0.7416526675224304;0.7804972529411316;0.7628692984580994;0.015880778122088393;0.00025219911376300134;0.7616730729738871
589;0.7728527386983236;0.7661629915237427;0.7854001522064209;0.7669950723648071;0.008878861749079633;7.883418595926944e-05;0.7728527386983236
594;0.7553311983744303;0.7183578014373779;0.7821234464645386;0.7655123472213745;0.02700933437801567;0.0007295041435434591;0.7553311983744303
599;0.7645302812258402;0.7463752031326294;0.7808122038841248;0.7664034366607666;0.014121102144241874;0.00019940552576811244;0.7645302812258402
604;0.7583723862965902;0.7390400767326355;0.7833325266838074;0.7527445554733276;0.018515032460151837;0.0003428064270004762;0.7583723862965902
609;0.7639421820640564;0.7516071200370789;0.7833423614501953;0.756877064704895;0.013885683259175928;0.00019281219957415865;0.7639421820640564
614;0.764648954073588;0.7485371232032776;0.7845767140388489;0.7608330249786377;0.014958476148817543;0.00022375600869474333;0.764648954073588
619;0.7612556020418803;0.740143895149231;0.7876034379005432;0.7560194730758667;0.01972586853943241;0.00038910988963496927;0.7612556020418803
624;0.7689518928527832;0.7543032169342041;0.7877399325370789;0.7648125290870667;0.01396076017189077;0.00019490282457705158;0.7689518928527832
629;0.7693813443183899;0.7547020316123962;0.7860672473907471;0.7673747539520264;0.01288316715406617;0.00016597599591960943;0.7693813443183899
634;0.7651968995730082;0.7536154389381409;0.7870169878005981;0.7549582719802856;0.015438868435210858;0.0002383586585597502;0.7651968995730082
639;0.7632598678270975;0.7504000067710876;0.7864593267440796;0.7529202699661255;0.016436729240203025;0.00027016606811574516;0.7632598678270975
644;0.7643651962280273;0.7466822862625122;0.7868748307228088;0.759538471698761;0.01675973567431373;0.00028088873987286433;0.7643651962280273
649;0.7673297127087911;0.7509592771530151;0.7862063646316528;0.7648234963417053;0.014498278847060226;0.000210200089527114;0.7673297127087911
654;0.7616191307703654;0.7361196279525757;0.7856393456459045;0.763098418712616;0.020243382947172518;0.0004097945531458751;0.7616191307703654
659;0.7610333959261576;0.7415333390235901;0.7872153520584106;0.7543514966964722;0.019238804739642432;0.0003701316078100881;0.7610333959261576
664;0.7577276428540548;0.7293975353240967;0.7856889367103577;0.75809645652771;0.022982348083571916;0.0005281883234344618;0.7577276428540548
669;0.7657790780067444;0.7545454502105713;0.7864723801612854;0.7563194036483765;0.01465028539526845;0.00021463086216281604;0.7657790780067444
674;0.7644292116165161;0.7468577027320862;0.7906025052070618;0.7558274269104004;0.018866106487409856;0.0003559299739942882;0.7644292116165161
679;0.765254278977712;0.7531934976577759;0.7883701324462891;0.754199206829071;0.016350532589080022;0.0002673399159465678;0.765254278977712
684;0.7625099817911783;0.7402802109718323;0.7842379212379456;0.7630118131637573;0.017949168021661778;0.00032217263266984573;0.7625099817911783
689;0.7689762910207113;0.7533837556838989;0.7852345108985901;0.7683106064796448;0.01301153344454335;0.00016930000257847015;0.7689762910207113
694;0.7689669132232666;0.7559396028518677;0.7888106107711792;0.7621505260467529;0.01425887188181368;0.00020331542734197683;0.7689669132232666
699;0.764979898929596;0.75189208984375;0.7843610644340515;0.7586865425109863;0.013982449213094548;0.00019550888599676833;0.764979898929596
704;0.7673547069231669;0.7550612688064575;0.7885704040527344;0.7584324479103088;0.015064761656654553;0.00022694704377180922;0.7673547069231669
709;0.7623976469039917;0.7429498434066772;0.7825466990470886;0.7616963982582092;0.01617295183115528;0.00026156437093286894;0.7623976469039917
714;0.7602070768674215;0.7474801540374756;0.7831428647041321;0.7499982118606567;0.01625059848268514;0.00026408195104544855;0.7602070768674215
719;0.7623790502548218;0.7460324764251709;0.786923885345459;0.7541807889938354;0.01767173725942257;0.00031229029776606393;0.7623790502548218
724;0.7684303522109985;0.7564837336540222;0.7847694158554077;0.7640379071235657;0.011957985749671747;0.0001429934231893526;0.7684303522109985
729;0.7674389680226644;0.7573438882827759;0.7821113467216492;0.7628616690635681;0.010616669242313768;0.0001127136658006912;0.7674389680226644
734;0.7685924172401428;0.7501638531684875;0.787409782409668;0.768203616142273;0.015208072110560963;0.00023128545732002218;0.7685924172401428
739;0.7708313266436259;0.7545596361160278;0.7850473523139954;0.7728869915008545;0.012531148610452979;0.0001570296854972576;0.7708313266436259
744;0.7711298664410909;0.7619906067848206;0.789049506187439;0.7623494863510132;0.012671945788892107;0.00016057821007662039;0.7711298664410909
749;0.7748803098996481;0.7669507265090942;0.7901155352592468;0.767574667930603;0.01077594217203892;0.00011612092969512687;0.7748803098996481
754;0.7655568520228068;0.7493875622749329;0.7877424359321594;0.7595405578613281;0.01622592431663057;0.0002632806199290233;0.7655568520228068
759;0.7661210695902506;0.7497660517692566;0.7877911329269409;0.7608060240745544;0.01597214201638928;0.0002551093205917078;0.7661210695902506
764;0.7642127871513367;0.7482665181159973;0.787639856338501;0.7567319869995117;0.01692211016943169;0.00028635781258638343;0.7642127871513367
769;0.7666584650675455;0.7459883093833923;0.7882246375083923;0.765762448310852;0.01725454506097593;0.0002977193252612488;0.7666584650675455
774;0.7658862670262655;0.7543650269508362;0.7794203162193298;0.7638734579086304;0.010327323967353128;0.00010665362032666635;0.7658862670262655
779;0.7658080259958903;0.751701831817627;0.7866939306259155;0.7590283155441284;0.015068401819913408;0.00022705673340636974;0.7658080259958903
784;0.7687963247299194;0.752724826335907;0.7905250191688538;0.7631391286849976;0.01594190588501471;0.00025414436324666667;0.7687963247299194
789;0.7677646279335022;0.7462689876556396;0.7916939854621887;0.7653309106826782;0.018624353969537943;0.0003468665607826438;0.7677646279335022
794;0.7631718317667643;0.7482289671897888;0.7889109253883362;0.752375602722168;0.018278846643130564;0.00033411623460308546;0.7631718317667643
799;0.7680757244427999;0.7487342357635498;0.790219247341156;0.7652736902236938;0.017051687955982754;0.00029076006214820736;0.7680757244427999
804;0.7704061468442281;0.7630495429039001;0.7814764976501465;0.7666923999786377;0.00796794001572613;6.348806809420971e-05;0.7704061468442281
809;0.7657540241877238;0.7431515455245972;0.791348397731781;0.7627621293067932;0.019789689519278876;0.0003916318112694562;0.7657540241877238
814;0.7688337167104086;0.7571445107460022;0.7848133444786072;0.7645432949066162;0.011696064280246218;0.0001367979196476515;0.7688337167104086
819;0.7680451472600301;0.7536450028419495;0.7889487147331238;0.7615417242050171;0.015128535992137879;0.00022887260126541127;0.7680451472600301
824;0.7721021970113119;0.7633598446846008;0.7876034379005432;0.7653433084487915;0.010990901811815326;0.00012079992263696542;0.7721021970113119
829;0.7748336791992188;0.7640885710716248;0.7868667244911194;0.7735457420349121;0.009343630804097173;8.73034366032736e-05;0.7748336791992188
834;0.7635194261868795;0.7384180426597595;0.7871583104133606;0.7649819254875183;0.019924986044770655;0.0003970050688843053;0.7635194261868795
839;0.7677849133809408;0.7514640092849731;0.7873958349227905;0.7644948959350586;0.014852433796346518;0.00022059478967485625;0.7677849133809408
844;0.7688219944636027;0.7585615515708923;0.787375271320343;0.7605291604995728;0.013143716694456393;0.0001727572885441317;0.7688219944636027
849;0.7677197655042013;0.753566563129425;0.7871454954147339;0.7624472379684448;0.014206473484925137;0.00020182388887788095;0.7677197655042013
854;0.7631706396738688;0.7421934604644775;0.7870349884033203;0.7602834701538086;0.018419961416005153;0.0003392949785671186;0.7631706396738688
859;0.7704761028289795;0.7502996921539307;0.7917346954345703;0.7693939208984375;0.01693306848575194;0.00028672880834316555;0.7704761028289795
864;0.767564038435618;0.750909686088562;0.7884501814842224;0.7633322477340698;0.01561523269213287;0.00024383549202945513;0.767564038435618
869;0.771882176399231;0.757566511631012;0.7870530486106873;0.7710269689559937;0.01205300793969887;0.000145275000394444;0.771882176399231
874;0.7688324848810831;0.7561758160591125;0.7893627285957336;0.7609589099884033;0.01464781387833041;0.00021455845141420897;0.7688324848810831
879;0.768644909063975;0.7577500939369202;0.7868669629096985;0.7613176703453064;0.012966992329880064;0.00016814289008316842;0.768644909063975
884;0.7646254897117615;0.7474329471588135;0.7898907661437988;0.7565527558326721;0.018249079838947014;0.0003330289149682623;0.7646254897117615
889;0.7745161255200704;0.7603213787078857;0.7887349724769592;0.7744920253753662;0.01159981359997404;0.00013455567555414267;0.7745161255200704
894;0.7663630445798238;0.7490876913070679;0.7891619801521301;0.7608394622802734;0.016820020366105384;0.00028291308511619993;0.7663630445798238
899;0.770632008711497;0.750532329082489;0.7869303822517395;0.7744333148002625;0.015100596337303158;0.00022802800974217359;0.770632008711497
904;0.7678203781445821;0.7592357397079468;0.7841387391090393;0.7600866556167603;0.011544051654299664;0.0001332651285971388;0.7678203781445821
909;0.7718410094579061;0.7514910101890564;0.7909147143363953;0.7731173038482666;0.016119942260078048;0.00025985253846825016;0.7718410094579061
914;0.7694111267725626;0.7532166242599487;0.7868072390556335;0.7682095170021057;0.013739608197188233;0.0001887768334122421;0.7694111267725626
919;0.7692929903666178;0.7512921094894409;0.7872926592826843;0.7692942023277283;0.014697162933836059;0.00021600659830372455;0.7692929903666178
924;0.7674805919329325;0.7486218214035034;0.788902759552002;0.7649171948432922;0.016544218486834475;0.0002737111653401156;0.7674805919329325
929;0.7687734961509705;0.7524455189704895;0.7884960174560547;0.7653789520263672;0.014912004283458867;0.00022236787174989558;0.7687734961509705
934;0.7702423731486002;0.7548330426216125;0.7924784421920776;0.7634156346321106;0.016108947747228056;0.0002594981975229239;0.7702423731486002
939;0.774808923403422;0.7637462615966797;0.7916200757026672;0.7690604329109192;0.01208363177775579;0.00014601415694038956;0.774808923403422
944;0.7726243734359741;0.7577508091926575;0.7914531230926514;0.7686691880226135;0.01404027799568028;0.00019712940619598385;0.7726243734359741
949;0.7682605385780334;0.7484802007675171;0.7883152961730957;0.7679861187934875;0.01626376721747866;0.0002645101241043335;0.7682605385780334
954;0.7673711180686951;0.7556706666946411;0.7896366119384766;0.7568060755729675;0.01575090370485037;0.0002480909675194691;0.7673711180686951
959;0.7679301301638285;0.7390700578689575;0.7912961840629578;0.7734241485595703;0.021672259425472486;0.000469686828604981;0.7679301301638285
964;0.7661511699358622;0.7516173124313354;0.7899938821792603;0.756842315196991;0.01699375098511977;0.00028878757254425917;0.7661511699358622
969;0.7690893809000651;0.7582107782363892;0.7831078767776489;0.7659494876861572;0.010403863897269397;0.00010824038399290555;0.7690893809000651
974;0.770168681939443;0.7516553401947021;0.789915919303894;0.7689347863197327;0.015644165094222572;0.000244739901495292;0.770168681939443
979;0.7719993193944296;0.7615319490432739;0.7845481038093567;0.769917905330658;0.009510873021011904;9.04567056218121e-05;0.7719993193944296
984;0.77544633547465;0.7631917595863342;0.7908937931060791;0.7722534537315369;0.011532462461862349;0.0001329976904342642;0.77544633547465
989;0.768164873123169;0.7540032863616943;0.7889651656150818;0.7615261673927307;0.015025257858322566;0.00022575837370908403;0.768164873123169
994;0.7675977349281311;0.7518728971481323;0.7888177037239075;0.7621026039123535;0.0155751304305032;0.00024258468792718682;0.7675977349281311
999;0.7661470572153727;0.7419543266296387;0.7899870872497559;0.7664997577667236;0.01961087829847782;0.00038458654763770837;0.7661470572153727

